SpectreRewind: Leaking Secrets to Past Instructions

Transient execution attacks utilize micro-architectural covert channels to leak secrets that should not have been accessible during logical program execution. Commonly used micro-architectural covert channels are those that leave lasting footprints in the microarchitectural state, for example, a cache state change, from which the secret is recovered after the transient execution is completed. In this paper, we present SpectreRewind, a new approach to create contention based covert channels for transient execution attacks. In our approach, a covert channel is established by issuing the necessary instructions logically before the transiently executed victim code. Unlike prior contention based covert channels, which require simultaneous multi-threading (SMT), SpectreRewind supports single hardware thread based covert channels, making it viable on systems where attacker cannot utilize SMT. We show that contention on the floating point division unit on commodity processors can be used to create a high-performance (~100 KB/s), low-noise covert channel for transient execution attacks instead of commonly used flush+reload based cache covert channels. We implement a Meltdown attack utilizing the proposed covert channel showing competitive performance compared to the stateof-the-art cache based covert channel implementation. We also show that the covert channel works in the JavaScript engine of a Chrome browser.

==> figs/broadwell.dat <==
Time	bit0	bit1
0	0.00000	0.00000
1	0.00000	0.00000
2	0.00000	0.00000
3	0.00000	0.00000
4	0.00000	0.00000
5	0.00000	0.00000
6	0.00000	0.00000
7	0.00000	0.00000
8	0.00000	0.00000
9	0.00000	0.00000
10	0.00000	0.00000
11	0.00000	0.00000
12	0.00000	0.00000
13	0.00000	0.00000
14	0.00000	0.00000
15	0.00000	0.00000
16	0.00000	0.00000
17	0.00000	0.00000
18	0.00000	0.00000
19	0.00000	0.00000
20	0.00000	0.00000
21	0.00000	0.00000
22	0.00000	0.00000
23	0.00000	0.00000
24	0.00000	0.00000
25	0.00000	0.00000
26	0.00000	0.00000
27	0.00000	0.00000
28	0.00000	0.00000
29	0.00000	0.00000
30	0.00000	0.00000
31	0.00000	0.00000
32	0.00000	0.00000
33	0.00000	0.00000
34	0.00000	0.00000
35	0.00000	0.00000
36	0.00000	0.00000
37	0.00000	0.00000
38	0.00000	0.00000
39	0.00000	0.00000
40	0.00000	0.00000
41	0.00000	0.00000
42	0.00000	0.00000
43	0.00000	0.00000
44	0.00000	0.00000
45	0.00000	0.00000
46	0.00000	0.00000
47	0.00000	0.00000
48	0.00000	0.00000
49	0.00000	0.00000
50	0.00000	0.00000
51	0.00000	0.00000
52	0.00000	0.00000
53	0.00000	0.00000
54	0.00000	0.00000
55	0.00000	0.00000
56	0.00000	0.00000
57	0.00000	0.00000
58	0.00000	0.00000
59	0.00000	0.00000
60	0.00000	0.00000
61	0.00000	0.00000
62	0.00000	0.00000
63	0.00000	0.00000
64	0.00000	0.00000
65	0.00000	0.00000
66	0.00000	0.00000
67	0.00000	0.00000
68	0.00000	0.00000
69	0.00000	0.00000
70	0.00000	0.00000
71	0.00000	0.00000
72	0.00000	0.00000
73	0.00000	0.00000
74	0.00000	0.00000
75	0.00000	0.00000
76	0.00000	0.00000
77	0.00000	0.00000
78	0.00000	0.00000
79	0.00000	0.00000
80	0.00000	0.00000
81	0.00000	0.00000
82	0.00000	0.00000
83	0.00000	0.00000
84	0.00000	0.00000
85	0.00000	0.00000
86	0.00000	0.00000
87	0.00000	0.00000
88	0.00000	0.00000
89	0.00000	0.00000
90	0.00000	0.00000
91	0.00000	0.00000
92	0.00000	0.00000
93	0.00000	0.00000
94	0.00000	0.00000
95	0.00000	0.00000
96	0.00000	0.00000
97	0.00000	0.00000
98	0.00000	0.00000
99	0.00000	0.00000
100	0.00000	0.00000
101	0.00000	0.00000
102	0.00000	0.00000
103	0.00000	0.00000
104	0.00000	0.00000
105	0.00000	0.00000
106	0.00000	0.00000
107	0.00000	0.00000
108	0.00000	0.00000
109	0.00000	0.00000
110	0.00000	0.00000
111	0.00000	0.00000
112	0.00000	0.00000
113	0.00000	0.00000
114	0.00000	0.00000
115	0.00000	0.00000
116	0.00000	0.00000
117	0.00000	0.00000
118	0.00000	0.00000
119	0.00000	0.00000
120	0.00000	0.00000
121	0.00000	0.00000
122	0.00000	0.00000
123	0.00000	0.00000
124	0.00000	0.00000
125	0.00000	0.00000
126	0.00000	0.00000
127	0.00000	0.00000
128	0.00000	0.00000
129	0.00000	0.00000
130	0.00000	0.00000
131	0.00000	0.00000
132	0.00000	0.00000
133	0.00000	0.00000
134	0.00000	0.00000
135	0.00000	0.00000
136	0.00000	0.00000
137	0.00000	0.00000
138	0.00000	0.00000
139	0.00000	0.00000
140	0.00000	0.00000
141	0.00000	0.00000
142	0.00000	0.00000
143	0.00000	0.00000
144	0.00000	0.00000
145	0.00000	0.00000
146	0.00000	0.00000
147	0.00000	0.00000
148	0.00000	0.00000
149	0.00000	0.00000
150	0.00000	0.00000
151	0.00000	0.00000
152	0.00000	0.00000
153	0.00000	0.00000
154	0.00000	0.00000
155	0.00000	0.00000
156	0.00000	0.00000
157	0.00000	0.00000
158	0.00000	0.00000
159	0.00000	0.00000
160	0.00000	0.00000
161	0.00000	0.00000
162	0.00000	0.00000
163	0.00000	0.00000
164	0.00000	0.00000
165	0.00000	0.00000
166	0.00000	0.00000
167	0.00000	0.00000
168	0.00000	0.00000
169	0.00000	0.00000
170	0.00000	0.00000
171	0.00000	0.00000
172	0.00000	0.00000
173	0.00000	0.00000
174	0.00000	0.00000
175	0.00000	0.00000
176	0.00000	0.00000
177	0.00000	0.00000
178	0.00000	0.00000
179	0.00000	0.00000
180	0.00000	0.00000
181	0.00000	0.00000
182	0.00000	0.00000
183	0.00000	0.00000
184	0.00000	0.00000
185	0.00000	0.00000
186	0.00000	0.00000
187	0.00000	0.00000
188	0.00000	0.00000
189	0.00000	0.00000
190	0.00000	0.00000
191	0.00000	0.00000
192	0.00000	0.00000
193	0.00000	0.00000
194	0.00000	0.00000
195	0.00000	0.00000
196	0.00000	0.00000
197	0.00000	0.00000
198	0.00000	0.00000
199	0.00000	0.00000
200	0.00000	0.00000
201	0.00000	0.00000
202	0.00000	0.00000
203	0.00000	0.00000
204	0.00000	0.00000
205	0.00000	0.00000
206	0.00000	0.00000
207	0.00000	0.00000
208	0.00000	0.00000
209	0.00000	0.00000
210	0.00000	0.00000
211	0.00000	0.00000
212	0.00000	0.00000
213	0.00000	0.00000
214	0.00000	0.00000
215	0.00000	0.00000
216	0.00000	0.00000
217	0.00000	0.00000
218	0.00000	0.00000
219	0.00000	0.00000
220	0.00000	0.00000
221	0.00000	0.00000
222	0.00000	0.00000
223	0.00000	0.00000
224	0.00000	0.00000
225	0.00000	0.00000
226	0.00000	0.00000
227	0.00000	0.00000
228	0.00001	0.00000
229	0.00000	0.00000
230	0.00000	0.00000
231	0.00000	0.00000
232	0.00000	0.00000
233	0.00000	0.00000
234	0.00000	0.00000
235	0.00000	0.00000
236	0.00000	0.00000
237	0.00000	0.00000
238	0.00000	0.00000
239	0.00000	0.00000
240	0.00000	0.00000
241	0.00000	0.00000
242	0.00000	0.00000
243	0.00000	0.00000
244	0.00000	0.00000
245	0.00000	0.00000
246	0.00000	0.00000
247	0.00000	0.00000
248	0.00000	0.00000
249	0.00000	0.00000
250	0.00000	0.00000
251	0.00000	0.00000
252	0.00000	0.00000
253	0.00000	0.00000
254	0.00000	0.00000
255	0.00000	0.00000
256	0.00000	0.00000
257	0.00000	0.00000
258	0.00000	0.00000
259	0.00000	0.00000
260	0.00020	0.00000
261	0.00000	0.00000
262	0.00000	0.00000
263	0.00000	0.00000
264	0.77265	0.00000
265	0.00000	0.00000
266	0.00000	0.00000
267	0.00000	0.00000
268	0.22706	0.00000
269	0.00000	0.00000
270	0.00000	0.00000
271	0.00000	0.00000
272	0.00000	0.00001
273	0.00000	0.00000
274	0.00000	0.00000
275	0.00000	0.00000
276	0.00000	0.00003
277	0.00000	0.00000
278	0.00000	0.00000
279	0.00000	0.00000
280	0.00000	0.00000
281	0.00000	0.00000
282	0.00000	0.00000
283	0.00000	0.00000
284	0.00000	0.00028
285	0.00000	0.00000
286	0.00000	0.00000
287	0.00000	0.00000
288	0.00000	0.80019
289	0.00000	0.00000
290	0.00000	0.00000
291	0.00000	0.00000
292	0.00000	0.19936
293	0.00000	0.00000
294	0.00000	0.00000
295	0.00000	0.00000
296	0.00000	0.00003
297	0.00000	0.00000
298	0.00000	0.00000
299	0.00000	0.00000
300	0.00000	0.00001
301	0.00000	0.00000
302	0.00000	0.00000
303	0.00000	0.00000
304	0.00000	0.00000
305	0.00000	0.00000
306	0.00000	0.00000
307	0.00000	0.00000
308	0.00000	0.00000
309	0.00000	0.00000
310	0.00000	0.00000
311	0.00000	0.00000
312	0.00000	0.00000
313	0.00000	0.00000
314	0.00000	0.00000
315	0.00000	0.00000
316	0.00000	0.00000
317	0.00000	0.00000
318	0.00000	0.00000
319	0.00000	0.00000
320	0.00000	0.00000
321	0.00000	0.00000
322	0.00000	0.00000
323	0.00000	0.00000
324	0.00000	0.00000
325	0.00000	0.00000
326	0.00000	0.00000
327	0.00000	0.00000
328	0.00000	0.00000
329	0.00000	0.00000
330	0.00000	0.00000
331	0.00000	0.00000
332	0.00000	0.00000
333	0.00000	0.00000
334	0.00000	0.00000
335	0.00000	0.00000
336	0.00000	0.00000
337	0.00000	0.00000
338	0.00000	0.00000
339	0.00000	0.00000
340	0.00000	0.00000
341	0.00000	0.00000
342	0.00000	0.00000
343	0.00000	0.00000
344	0.00000	0.00000
345	0.00000	0.00000
346	0.00000	0.00000
347	0.00000	0.00000
348	0.00000	0.00000
349	0.00000	0.00000
350	0.00000	0.00000
351	0.00000	0.00000
352	0.00000	0.00000
353	0.00000	0.00000
354	0.00000	0.00000
355	0.00000	0.00000
356	0.00000	0.00000
357	0.00000	0.00000
358	0.00000	0.00000
359	0.00000	0.00000
360	0.00000	0.00000
361	0.00000	0.00000
362	0.00000	0.00000
363	0.00000	0.00000
364	0.00000	0.00000
365	0.00000	0.00000
366	0.00000	0.00000
367	0.00000	0.00000
368	0.00000	0.00000
369	0.00000	0.00000
370	0.00000	0.00000
371	0.00000	0.00000
372	0.00000	0.00000
373	0.00000	0.00000
374	0.00000	0.00000
375	0.00000	0.00000
376	0.00000	0.00000
377	0.00000	0.00000
378	0.00000	0.00000
379	0.00000	0.00000
380	0.00000	0.00000
381	0.00000	0.00000
382	0.00000	0.00000
383	0.00000	0.00000
384	0.00000	0.00000
385	0.00000	0.00000
386	0.00000	0.00000
387	0.00000	0.00000
388	0.00000	0.00000
389	0.00000	0.00000
390	0.00000	0.00000
391	0.00000	0.00000
392	0.00000	0.00000
393	0.00000	0.00000
394	0.00000	0.00000
395	0.00000	0.00000
396	0.00000	0.00000
397	0.00000	0.00000
398	0.00000	0.00000
399	0.00000	0.00000
400	0.00001	0.00000
401	0.00000	0.00000
402	0.00000	0.00000
403	0.00000	0.00000
404	0.00001	0.00000
405	0.00000	0.00000
406	0.00000	0.00000
407	0.00000	0.00000
408	0.00001	0.00000
409	0.00000	0.00000
410	0.00000	0.00000
411	0.00000	0.00000
412	0.00000	0.00000
413	0.00000	0.00000
414	0.00000	0.00000
415	0.00000	0.00000
416	0.00000	0.00000
417	0.00000	0.00000
418	0.00000	0.00000
419	0.00000	0.00000
420	0.00000	0.00001
421	0.00000	0.00000
422	0.00000	0.00000
423	0.00000	0.00000
424	0.00000	0.00001
425	0.00000	0.00000
426	0.00000	0.00000
427	0.00000	0.00000
428	0.00000	0.00001
429	0.00000	0.00000
430	0.00000	0.00000
431	0.00000	0.00000
432	0.00001	0.00001
433	0.00000	0.00000
434	0.00000	0.00000
435	0.00000	0.00000
436	0.00001	0.00000
437	0.00000	0.00000
438	0.00000	0.00000
439	0.00000	0.00000
440	0.00000	0.00000
441	0.00000	0.00000
442	0.00000	0.00000
443	0.00000	0.00000
444	0.00000	0.00000
445	0.00000	0.00000
446	0.00000	0.00000
447	0.00000	0.00000
448	0.00000	0.00000
449	0.00000	0.00000
450	0.00000	0.00000
451	0.00000	0.00000
452	0.00000	0.00000
453	0.00000	0.00000
454	0.00000	0.00000
455	0.00000	0.00000
456	0.00000	0.00000
457	0.00000	0.00000
458	0.00000	0.00000
459	0.00000	0.00000
460	0.00000	0.00000
461	0.00000	0.00000
462	0.00000	0.00000
463	0.00000	0.00000
464	0.00000	0.00000
465	0.00000	0.00000
466	0.00000	0.00000
467	0.00000	0.00000
468	0.00000	0.00001
469	0.00000	0.00000
470	0.00000	0.00000
471	0.00000	0.00000
472	0.00000	0.00000
473	0.00000	0.00000
474	0.00000	0.00000
475	0.00000	0.00000
476	0.00000	0.00000
477	0.00000	0.00000
478	0.00000	0.00000
479	0.00000	0.00000
480	0.00000	0.00000
481	0.00000	0.00000
482	0.00000	0.00000
483	0.00000	0.00000
484	0.00000	0.00000
485	0.00000	0.00000
486	0.00000	0.00000
487	0.00000	0.00000
488	0.00000	0.00000
489	0.00000	0.00000
490	0.00000	0.00000
491	0.00000	0.00000
492	0.00000	0.00000
493	0.00000	0.00000
494	0.00000	0.00000
495	0.00000	0.00000
496	0.00000	0.00000
497	0.00000	0.00000
498	0.00000	0.00000
499	0.00000	0.00000
500	0.00000	0.00000
501	0.00000	0.00000
502	0.00000	0.00000
503	0.00000	0.00000
504	0.00000	0.00000
505	0.00000	0.00000
506	0.00000	0.00000
507	0.00000	0.00000
508	0.00000	0.00000
509	0.00000	0.00000
510	0.00000	0.00000
511	0.00000	0.00000
512	0.00000	0.00000
513	0.00000	0.00000
514	0.00000	0.00000
515	0.00000	0.00000
516	0.00000	0.00000
517	0.00000	0.00000
518	0.00000	0.00000
519	0.00000	0.00000
520	0.00000	0.00000
521	0.00000	0.00000
522	0.00000	0.00000
523	0.00000	0.00000
524	0.00000	0.00000
525	0.00000	0.00000
526	0.00000	0.00000
527	0.00000	0.00000
528	0.00000	0.00000
529	0.00000	0.00000
530	0.00000	0.00000
531	0.00000	0.00000
532	0.00000	0.00000
533	0.00000	0.00000
534	0.00000	0.00000
535	0.00000	0.00000
536	0.00000	0.00000
537	0.00000	0.00000
538	0.00000	0.00000
539	0.00000	0.00000
540	0.00000	0.00000
541	0.00000	0.00000
542	0.00000	0.00000
543	0.00000	0.00000
544	0.00000	0.00000
545	0.00000	0.00000
546	0.00000	0.00000
547	0.00000	0.00000
548	0.00000	0.00000
549	0.00000	0.00000
550	0.00000	0.00000
551	0.00000	0.00000
552	0.00000	0.00000
553	0.00000	0.00000
554	0.00000	0.00000
555	0.00000	0.00000
556	0.00000	0.00000
557	0.00000	0.00000
558	0.00000	0.00000
559	0.00000	0.00000
560	0.00000	0.00000
561	0.00000	0.00000
562	0.00000	0.00000
563	0.00000	0.00000
564	0.00000	0.00000
565	0.00000	0.00000
566	0.00000	0.00000
567	0.00000	0.00000
568	0.00000	0.00000
569	0.00000	0.00000
570	0.00000	0.00000
571	0.00000	0.00000
572	0.00000	0.00000
573	0.00000	0.00000
574	0.00000	0.00000
575	0.00000	0.00000
576	0.00000	0.00000
577	0.00000	0.00000
578	0.00000	0.00000
579	0.00000	0.00000
580	0.00000	0.00000
581	0.00000	0.00000
582	0.00000	0.00000
583	0.00000	0.00000
584	0.00000	0.00000
585	0.00000	0.00000
586	0.00000	0.00000
587	0.00000	0.00000
588	0.00000	0.00000
589	0.00000	0.00000
590	0.00000	0.00000
591	0.00000	0.00000
592	0.00000	0.00000
593	0.00000	0.00000
594	0.00000	0.00000
595	0.00000	0.00000
596	0.00000	0.00000
597	0.00000	0.00000
598	0.00000	0.00000
599	0.00000	0.00000
600	0.00000	0.00000
601	0.00000	0.00000
602	0.00000	0.00000
603	0.00000	0.00000
604	0.00000	0.00000
605	0.00000	0.00000
606	0.00000	0.00000
607	0.00000	0.00000
608	0.00000	0.00000
609	0.00000	0.00000
610	0.00000	0.00000
611	0.00000	0.00000
612	0.00000	0.00000
613	0.00000	0.00000
614	0.00000	0.00000
615	0.00000	0.00000
616	0.00000	0.00000
617	0.00000	0.00000
618	0.00000	0.00000
619	0.00000	0.00000
620	0.00000	0.00000
621	0.00000	0.00000
622	0.00000	0.00000
623	0.00000	0.00000
624	0.00000	0.00000
625	0.00000	0.00000
626	0.00000	0.00000
627	0.00000	0.00000
628	0.00000	0.00000
629	0.00000	0.00000
630	0.00000	0.00000
631	0.00000	0.00000
632	0.00000	0.00000
633	0.00000	0.00000
634	0.00000	0.00000
635	0.00000	0.00000
636	0.00000	0.00000
637	0.00000	0.00000
638	0.00000	0.00000
639	0.00000	0.00000
640	0.00000	0.00000
641	0.00000	0.00000
642	0.00000	0.00000
643	0.00000	0.00000
644	0.00000	0.00000
645	0.00000	0.00000
646	0.00000	0.00000
647	0.00000	0.00000
648	0.00000	0.00000
649	0.00000	0.00000
650	0.00000	0.00000
651	0.00000	0.00000
652	0.00000	0.00000
653	0.00000	0.00000
654	0.00000	0.00000
655	0.00000	0.00000
656	0.00000	0.00000
657	0.00000	0.00000
658	0.00000	0.00000
659	0.00000	0.00000
660	0.00000	0.00000
661	0.00000	0.00000
662	0.00000	0.00000
663	0.00000	0.00000
664	0.00000	0.00000
665	0.00000	0.00000
666	0.00000	0.00000
667	0.00000	0.00000
668	0.00000	0.00000
669	0.00000	0.00000
670	0.00000	0.00000
671	0.00000	0.00000
672	0.00000	0.00000
673	0.00000	0.00000
674	0.00000	0.00000
675	0.00000	0.00000
676	0.00000	0.00000
677	0.00000	0.00000
678	0.00000	0.00000
679	0.00000	0.00000
680	0.00000	0.00000
681	0.00000	0.00000
682	0.00000	0.00000
683	0.00000	0.00000
684	0.00000	0.00000
685	0.00000	0.00000
686	0.00000	0.00000
687	0.00000	0.00000
688	0.00000	0.00000
689	0.00000	0.00000
690	0.00000	0.00000
691	0.00000	0.00000
692	0.00000	0.00000
693	0.00000	0.00000
694	0.00000	0.00000
695	0.00000	0.00000
696	0.00000	0.00000
697	0.00000	0.00000
698	0.00000	0.00000
699	0.00000	0.00000
700	0.00000	0.00000
701	0.00000	0.00000
702	0.00000	0.00000
703	0.00000	0.00000
704	0.00000	0.00000
705	0.00000	0.00000
706	0.00000	0.00000
707	0.00000	0.00000
708	0.00000	0.00000
709	0.00000	0.00000
710	0.00000	0.00000
711	0.00000	0.00000
712	0.00000	0.00000
713	0.00000	0.00000
714	0.00000	0.00000
715	0.00000	0.00000
716	0.00000	0.00000
717	0.00000	0.00000
718	0.00000	0.00000
719	0.00000	0.00000
720	0.00000	0.00000
721	0.00000	0.00000
722	0.00000	0.00000
723	0.00000	0.00000
724	0.00000	0.00000
725	0.00000	0.00000
726	0.00000	0.00000
727	0.00000	0.00000
728	0.00000	0.00000
729	0.00000	0.00000
730	0.00000	0.00000
731	0.00000	0.00000
732	0.00000	0.00000
733	0.00000	0.00000
734	0.00000	0.00000
735	0.00000	0.00000
736	0.00000	0.00000
737	0.00000	0.00000
738	0.00000	0.00000
739	0.00000	0.00000
740	0.00000	0.00000
741	0.00000	0.00000
742	0.00000	0.00000
743	0.00000	0.00000
744	0.00000	0.00000
745	0.00000	0.00000
746	0.00000	0.00000
747	0.00000	0.00000
748	0.00000	0.00000
749	0.00000	0.00000
750	0.00000	0.00000
751	0.00000	0.00000
752	0.00000	0.00000
753	0.00000	0.00000
754	0.00000	0.00000
755	0.00000	0.00000
756	0.00000	0.00000
757	0.00000	0.00000
758	0.00000	0.00000
759	0.00000	0.00000
760	0.00000	0.00000
761	0.00000	0.00000
762	0.00000	0.00000
763	0.00000	0.00000
764	0.00000	0.00000
765	0.00000	0.00000
766	0.00000	0.00000
767	0.00000	0.00000
768	0.00000	0.00000
769	0.00000	0.00000
770	0.00000	0.00000
771	0.00000	0.00000
772	0.00000	0.00000
773	0.00000	0.00000
774	0.00000	0.00000
775	0.00000	0.00000
776	0.00000	0.00000
777	0.00000	0.00000
778	0.00000	0.00000
779	0.00000	0.00000
780	0.00000	0.00000
781	0.00000	0.00000
782	0.00000	0.00000
783	0.00000	0.00000
784	0.00000	0.00000
785	0.00000	0.00000
786	0.00000	0.00000
787	0.00000	0.00000
788	0.00000	0.00000
789	0.00000	0.00000
790	0.00000	0.00000
791	0.00000	0.00000
792	0.00000	0.00000
793	0.00000	0.00000
794	0.00000	0.00000
795	0.00000	0.00000
796	0.00000	0.00000
797	0.00000	0.00000
798	0.00000	0.00000
799	0.00000	0.00000
800	0.00000	0.00000
801	0.00000	0.00000
802	0.00000	0.00000
803	0.00000	0.00000
804	0.00000	0.00000
805	0.00000	0.00000
806	0.00000	0.00000
807	0.00000	0.00000
808	0.00000	0.00000
809	0.00000	0.00000
810	0.00000	0.00000
811	0.00000	0.00000
812	0.00000	0.00000
813	0.00000	0.00000
814	0.00000	0.00000
815	0.00000	0.00000
816	0.00000	0.00000
817	0.00000	0.00000
818	0.00000	0.00000
819	0.00000	0.00000
820	0.00000	0.00000
821	0.00000	0.00000
822	0.00000	0.00000
823	0.00000	0.00000
824	0.00000	0.00000
825	0.00000	0.00000
826	0.00000	0.00000
827	0.00000	0.00000
828	0.00000	0.00000
829	0.00000	0.00000
830	0.00000	0.00000
831	0.00000	0.00000
832	0.00000	0.00000
833	0.00000	0.00000
834	0.00000	0.00000
835	0.00000	0.00000
836	0.00000	0.00000
837	0.00000	0.00000
838	0.00000	0.00000
839	0.00000	0.00000
840	0.00000	0.00000
841	0.00000	0.00000
842	0.00000	0.00000
843	0.00000	0.00000
844	0.00000	0.00000
845	0.00000	0.00000
846	0.00000	0.00000
847	0.00000	0.00000
848	0.00000	0.00000
849	0.00000	0.00000
850	0.00000	0.00000
851	0.00000	0.00000
852	0.00000	0.00000
853	0.00000	0.00000
854	0.00000	0.00000
855	0.00000	0.00000
856	0.00000	0.00000
857	0.00000	0.00000
858	0.00000	0.00000
859	0.00000	0.00000
860	0.00000	0.00000
861	0.00000	0.00000
862	0.00000	0.00000
863	0.00000	0.00000
864	0.00000	0.00000
865	0.00000	0.00000
866	0.00000	0.00000
867	0.00000	0.00000
868	0.00000	0.00000
869	0.00000	0.00000
870	0.00000	0.00000
871	0.00000	0.00000
872	0.00000	0.00000
873	0.00000	0.00000
874	0.00000	0.00000
875	0.00000	0.00000
876	0.00000	0.00000
877	0.00000	0.00000
878	0.00000	0.00000
879	0.00000	0.00000
880	0.00000	0.00000
881	0.00000	0.00000
882	0.00000	0.00000
883	0.00000	0.00000
884	0.00000	0.00000
885	0.00000	0.00000
886	0.00000	0.00000
887	0.00000	0.00000
888	0.00000	0.00000
889	0.00000	0.00000
890	0.00000	0.00000
891	0.00000	0.00000
892	0.00000	0.00000
893	0.00000	0.00000
894	0.00000	0.00000
895	0.00000	0.00000
896	0.00000	0.00000
897	0.00000	0.00000
898	0.00000	0.00000
899	0.00000	0.00000
900	0.00000	0.00000
901	0.00000	0.00000
902	0.00000	0.00000
903	0.00000	0.00000
904	0.00000	0.00000
905	0.00000	0.00000
906	0.00000	0.00000
907	0.00000	0.00000
908	0.00000	0.00000
909	0.00000	0.00000
910	0.00000	0.00000
911	0.00000	0.00000
912	0.00000	0.00000
913	0.00000	0.00000
914	0.00000	0.00000
915	0.00000	0.00000
916	0.00000	0.00000
917	0.00000	0.00000
918	0.00000	0.00000
919	0.00000	0.00000
920	0.00000	0.00000
921	0.00000	0.00000
922	0.00000	0.00000
923	0.00000	0.00000
924	0.00000	0.00000
925	0.00000	0.00000
926	0.00000	0.00000
927	0.00000	0.00000
928	0.00000	0.00000
929	0.00000	0.00000
930	0.00000	0.00000
931	0.00000	0.00000
932	0.00000	0.00000
933	0.00000	0.00000
934	0.00000	0.00000
935	0.00000	0.00000
936	0.00000	0.00000
937	0.00000	0.00000
938	0.00000	0.00000
939	0.00000	0.00000
940	0.00000	0.00000
941	0.00000	0.00000
942	0.00000	0.00000
943	0.00000	0.00000
944	0.00000	0.00000
945	0.00000	0.00000
946	0.00000	0.00000
947	0.00000	0.00000
948	0.00000	0.00000
949	0.00000	0.00000
950	0.00000	0.00000
951	0.00000	0.00000
952	0.00000	0.00000
953	0.00000	0.00000
954	0.00000	0.00000
955	0.00000	0.00000
956	0.00000	0.00000
957	0.00000	0.00000
958	0.00000	0.00000
959	0.00000	0.00000
960	0.00000	0.00000
961	0.00000	0.00000
962	0.00000	0.00000
963	0.00000	0.00000
964	0.00000	0.00000
965	0.00000	0.00000
966	0.00000	0.00000
967	0.00000	0.00000
968	0.00000	0.00000
969	0.00000	0.00000
970	0.00000	0.00000
971	0.00000	0.00000
972	0.00000	0.00000
973	0.00000	0.00000
974	0.00000	0.00000
975	0.00000	0.00000
976	0.00000	0.00000
977	0.00000	0.00000
978	0.00000	0.00000
979	0.00000	0.00000
980	0.00000	0.00000
981	0.00000	0.00000
982	0.00000	0.00000
983	0.00000	0.00000
984	0.00000	0.00000
985	0.00000	0.00000
986	0.00000	0.00000
987	0.00000	0.00000
988	0.00000	0.00000
989	0.00000	0.00000
990	0.00000	0.00000
991	0.00000	0.00000
992	0.00000	0.00000
993	0.00000	0.00000
994	0.00000	0.00000
995	0.00000	0.00000
996	0.00000	0.00000
997	0.00000	0.00000
998	0.00000	0.00000
999	0.00000	0.00000
1000	0.00000	0.00000
1001	0.00000	0.00000
1002	0.00000	0.00000
1003	0.00000	0.00000
1004	0.00000	0.00000
1005	0.00000	0.00000
1006	0.00000	0.00000
1007	0.00000	0.00000
1008	0.00000	0.00000
1009	0.00000	0.00000
1010	0.00000	0.00000
1011	0.00000	0.00000
1012	0.00000	0.00000
1013	0.00000	0.00000
1014	0.00000	0.00000
1015	0.00000	0.00000
1016	0.00000	0.00000
1017	0.00000	0.00000
1018	0.00000	0.00000
1019	0.00000	0.00000
1020	0.00000	0.00000
1021	0.00000	0.00000
1022	0.00000	0.00000
1023	0.00000	0.00000


==> figs/broadwell/broadwell_1_send.dat <==
Time	0-senders	1-senders
0	0.00000	0.00000
1	0.00000	0.00000
2	0.00000	0.00000
3	0.00000	0.00000
4	0.00000	0.00000
5	0.00000	0.00000
6	0.00000	0.00000
7	0.00000	0.00000
8	0.00000	0.00000
9	0.00000	0.00000
10	0.00000	0.00000
11	0.00000	0.00000
12	0.00000	0.00000
13	0.00000	0.00000
14	0.00000	0.00000
15	0.00000	0.00000
16	0.00000	0.00000
17	0.00000	0.00000
18	0.00000	0.00000
19	0.00000	0.00000
20	0.00000	0.00000
21	0.00000	0.00000
22	0.00000	0.00000
23	0.00000	0.00000
24	0.00000	0.00000
25	0.00000	0.00000
26	0.00000	0.00000
27	0.00000	0.00000
28	0.00000	0.00000
29	0.00000	0.00000
30	0.00000	0.00000
31	0.00000	0.00000
32	0.00000	0.00000
33	0.00000	0.00000
34	0.00000	0.00000
35	0.00000	0.00000
36	0.00000	0.00000
37	0.00000	0.00000
38	0.00000	0.00000
39	0.00000	0.00000
40	0.00000	0.00000
41	0.00000	0.00000
42	0.00000	0.00000
43	0.00000	0.00000
44	0.00000	0.00000
45	0.00000	0.00000
46	0.00000	0.00000
47	0.00000	0.00000
48	0.00000	0.00000
49	0.00000	0.00000
50	0.00000	0.00000
51	0.00000	0.00000
52	0.00000	0.00000
53	0.00000	0.00000
54	0.00000	0.00000
55	0.00000	0.00000
56	0.00000	0.00000
57	0.00000	0.00000
58	0.00000	0.00000
59	0.00000	0.00000
60	0.00000	0.00000
61	0.00000	0.00000
62	0.00000	0.00000
63	0.00000	0.00000
64	0.00000	0.00000
65	0.00000	0.00000
66	0.00000	0.00000
67	0.00000	0.00000
68	0.00000	0.00000
69	0.00000	0.00000
70	0.00000	0.00000
71	0.00000	0.00000
72	0.00000	0.00000
73	0.00000	0.00000
74	0.00000	0.00000
75	0.00000	0.00000
76	0.00000	0.00000
77	0.00000	0.00000
78	0.00000	0.00000
79	0.00000	0.00000
80	0.00000	0.00000
81	0.00000	0.00000
82	0.00000	0.00000
83	0.00000	0.00000
84	0.00000	0.00000
85	0.00000	0.00000
86	0.00000	0.00000
87	0.00000	0.00000
88	0.00000	0.00000
89	0.00000	0.00000
90	0.00000	0.00000
91	0.00000	0.00000
92	0.00000	0.00000
93	0.00000	0.00000
94	0.00000	0.00000
95	0.00000	0.00000
96	0.00000	0.00000
97	0.00000	0.00000
98	0.00000	0.00000
99	0.00000	0.00000
100	0.00000	0.00000
101	0.00000	0.00000
102	0.00000	0.00000
103	0.00000	0.00000
104	0.00000	0.00000
105	0.00000	0.00000
106	0.00000	0.00000
107	0.00000	0.00000
108	0.00000	0.00000
109	0.00000	0.00000
110	0.00000	0.00000
111	0.00000	0.00000
112	0.00000	0.00000
113	0.00000	0.00000
114	0.00000	0.00000
115	0.00000	0.00000
116	0.00000	0.00000
117	0.00000	0.00000
118	0.00000	0.00000
119	0.00000	0.00000
120	0.00000	0.00000
121	0.00000	0.00000
122	0.00000	0.00000
123	0.00000	0.00000
124	0.00000	0.00000
125	0.00000	0.00000
126	0.00000	0.00000
127	0.00000	0.00000
128	0.00000	0.00000
129	0.00000	0.00000
130	0.00000	0.00000
131	0.00000	0.00000
132	0.00000	0.00000
133	0.00000	0.00000
134	0.00000	0.00000
135	0.00000	0.00000
136	0.00000	0.00000
137	0.00000	0.00000
138	0.00000	0.00000
139	0.00000	0.00000
140	0.00000	0.00000
141	0.00000	0.00000
142	0.00000	0.00000
143	0.00000	0.00000
144	0.00000	0.00000
145	0.00000	0.00000
146	0.00000	0.00000
147	0.00000	0.00000
148	0.00000	0.00000
149	0.00000	0.00000
150	0.00000	0.00000
151	0.00000	0.00000
152	0.00000	0.00000
153	0.00000	0.00000
154	0.00000	0.00000
155	0.00000	0.00000
156	0.00000	0.00000
157	0.00000	0.00000
158	0.00000	0.00000
159	0.00000	0.00000
160	0.00000	0.00000
161	0.00000	0.00000
162	0.00000	0.00000
163	0.00000	0.00000
164	0.00000	0.00000
165	0.00000	0.00000
166	0.00000	0.00000
167	0.00000	0.00000
168	0.00000	0.00000
169	0.00000	0.00000
170	0.00000	0.00000
171	0.00000	0.00000
172	0.00000	0.00000
173	0.00000	0.00000
174	0.00000	0.00000
175	0.00000	0.00000
176	0.00000	0.00000
177	0.00000	0.00000
178	0.00000	0.00000
179	0.00000	0.00000
180	0.00000	0.00000
181	0.00000	0.00000
182	0.00000	0.00000
183	0.00000	0.00000
184	0.00000	0.00000
185	0.00000	0.00000
186	0.00000	0.00000
187	0.00000	0.00000
188	0.00000	0.00000
189	0.00000	0.00000
190	0.00000	0.00000
191	0.00000	0.00000
192	0.00000	0.00000
193	0.00000	0.00000
194	0.00000	0.00000
195	0.00000	0.00000
196	0.00000	0.00000
197	0.00000	0.00000
198	0.00000	0.00000
199	0.00000	0.00000
200	0.00000	0.00000
201	0.00000	0.00000
202	0.00000	0.00000
203	0.00000	0.00000
204	0.00000	0.00000
205	0.00000	0.00000
206	0.00000	0.00000
207	0.00000	0.00000
208	0.00000	0.00000
209	0.00000	0.00000
210	0.00000	0.00000
211	0.00000	0.00000
212	0.00000	0.00000
213	0.00000	0.00000
214	0.00000	0.00000
215	0.00000	0.00000
216	0.00000	0.00000
217	0.00000	0.00000
218	0.00000	0.00000
219	0.00000	0.00000
220	0.00000	0.00000
221	0.00000	0.00000
222	0.00000	0.00000
223	0.00000	0.00000
224	0.00000	0.00000
225	0.00000	0.00000
226	0.00000	0.00000
227	0.00000	0.00000
228	0.00000	0.00000
229	0.00000	0.00000
230	0.00000	0.00000
231	0.00000	0.00000
232	0.00000	0.00000
233	0.00000	0.00000
234	0.00000	0.00000
235	0.00000	0.00000
236	0.00000	0.00000
237	0.00000	0.00000
238	0.00000	0.00000
239	0.00000	0.00000
240	0.00000	0.00000
241	0.00000	0.00000
242	0.00000	0.00000
243	0.00000	0.00000
244	0.00000	0.00000
245	0.00000	0.00000
246	0.00000	0.00000
247	0.00000	0.00000
248	0.00000	0.00000
249	0.00000	0.00000
250	0.00000	0.00000
251	0.00000	0.00000
252	0.00000	0.00000
253	0.00000	0.00000
254	0.00000	0.00000
255	0.00000	0.00000
256	0.00000	0.00000
257	0.00000	0.00000
258	0.00000	0.00000
259	0.00000	0.00000
260	0.71809	0.34477
261	0.00000	0.00000
262	0.00000	0.00000
263	0.00000	0.00000
264	0.28153	0.65446
265	0.00000	0.00000
266	0.00000	0.00000
267	0.00000	0.00000
268	0.00031	0.00068
269	0.00000	0.00000
270	0.00000	0.00000
271	0.00000	0.00000
272	0.00000	0.00000
273	0.00000	0.00000
274	0.00000	0.00000
275	0.00000	0.00000
276	0.00000	0.00000
277	0.00000	0.00000
278	0.00000	0.00000
279	0.00000	0.00000
280	0.00000	0.00000
281	0.00000	0.00000
282	0.00000	0.00000
283	0.00000	0.00000
284	0.00000	0.00000
285	0.00000	0.00000
286	0.00000	0.00000
287	0.00000	0.00000
288	0.00000	0.00000
289	0.00000	0.00000
290	0.00000	0.00000
291	0.00000	0.00000
292	0.00000	0.00000
293	0.00000	0.00000
294	0.00000	0.00000
295	0.00000	0.00000
296	0.00000	0.00000
297	0.00000	0.00000
298	0.00000	0.00000
299	0.00000	0.00000
300	0.00000	0.00000
301	0.00000	0.00000
302	0.00000	0.00000
303	0.00000	0.00000
304	0.00000	0.00000
305	0.00000	0.00000
306	0.00000	0.00000
307	0.00000	0.00000
308	0.00000	0.00000
309	0.00000	0.00000
310	0.00000	0.00000
311	0.00000	0.00000
312	0.00000	0.00000
313	0.00000	0.00000
314	0.00000	0.00000
315	0.00000	0.00000
316	0.00000	0.00000
317	0.00000	0.00000
318	0.00000	0.00000
319	0.00000	0.00000
320	0.00000	0.00000
321	0.00000	0.00000
322	0.00000	0.00000
323	0.00000	0.00000
324	0.00000	0.00000
325	0.00000	0.00000
326	0.00000	0.00000
327	0.00000	0.00000
328	0.00000	0.00000
329	0.00000	0.00000
330	0.00000	0.00000
331	0.00000	0.00000
332	0.00000	0.00000
333	0.00000	0.00000
334	0.00000	0.00000
335	0.00000	0.00000
336	0.00000	0.00000
337	0.00000	0.00000
338	0.00000	0.00000
339	0.00000	0.00000
340	0.00000	0.00000
341	0.00000	0.00000
342	0.00000	0.00000
343	0.00000	0.00000
344	0.00000	0.00000
345	0.00000	0.00000
346	0.00000	0.00000
347	0.00000	0.00000
348	0.00000	0.00000
349	0.00000	0.00000
350	0.00000	0.00000
351	0.00000	0.00000
352	0.00000	0.00000
353	0.00000	0.00000
354	0.00000	0.00000
355	0.00000	0.00000
356	0.00000	0.00000
357	0.00000	0.00000
358	0.00000	0.00000
359	0.00000	0.00000
360	0.00000	0.00000
361	0.00000	0.00000
362	0.00000	0.00000
363	0.00000	0.00000
364	0.00000	0.00000
365	0.00000	0.00000
366	0.00000	0.00000
367	0.00000	0.00000
368	0.00000	0.00000
369	0.00000	0.00000
370	0.00000	0.00000
371	0.00000	0.00000
372	0.00000	0.00000
373	0.00000	0.00000
374	0.00000	0.00000
375	0.00000	0.00000
376	0.00000	0.00000
377	0.00000	0.00000
378	0.00000	0.00000
379	0.00000	0.00000
380	0.00000	0.00000
381	0.00000	0.00000
382	0.00000	0.00000
383	0.00000	0.00000
384	0.00000	0.00000
385	0.00000	0.00000
386	0.00000	0.00000
387	0.00000	0.00000
388	0.00000	0.00000
389	0.00000	0.00000
390	0.00000	0.00000
391	0.00000	0.00000
392	0.00000	0.00000
393	0.00000	0.00000
394	0.00000	0.00000
395	0.00000	0.00000
396	0.00001	0.00000
397	0.00000	0.00000
398	0.00000	0.00000
399	0.00000	0.00000
400	0.00002	0.00002
401	0.00000	0.00000
402	0.00000	0.00000
403	0.00000	0.00000
404	0.00001	0.00001
405	0.00000	0.00000
406	0.00000	0.00000
407	0.00000	0.00000
408	0.00000	0.00000
409	0.00000	0.00000
410	0.00000	0.00000
411	0.00000	0.00000
412	0.00000	0.00000
413	0.00000	0.00000
414	0.00000	0.00000
415	0.00000	0.00000
416	0.00000	0.00000
417	0.00000	0.00000
418	0.00000	0.00000
419	0.00000	0.00000
420	0.00000	0.00000
421	0.00000	0.00000
422	0.00000	0.00000
423	0.00000	0.00000
424	0.00000	0.00000
425	0.00000	0.00000
426	0.00000	0.00000
427	0.00000	0.00000
428	0.00000	0.00000
429	0.00000	0.00000
430	0.00000	0.00000
431	0.00000	0.00000
432	0.00000	0.00000
433	0.00000	0.00000
434	0.00000	0.00000
435	0.00000	0.00000
436	0.00000	0.00001
437	0.00000	0.00000
438	0.00000	0.00000
439	0.00000	0.00000
440	0.00000	0.00001
441	0.00000	0.00000
442	0.00000	0.00000
443	0.00000	0.00000
444	0.00000	0.00000
445	0.00000	0.00000
446	0.00000	0.00000
447	0.00000	0.00000
448	0.00000	0.00000
449	0.00000	0.00000
450	0.00000	0.00000
451	0.00000	0.00000
452	0.00000	0.00000
453	0.00000	0.00000
454	0.00000	0.00000
455	0.00000	0.00000
456	0.00000	0.00000
457	0.00000	0.00000
458	0.00000	0.00000
459	0.00000	0.00000
460	0.00000	0.00000
461	0.00000	0.00000
462	0.00000	0.00000
463	0.00000	0.00000
464	0.00000	0.00000
465	0.00000	0.00000
466	0.00000	0.00000
467	0.00000	0.00000
468	0.00000	0.00000
469	0.00000	0.00000
470	0.00000	0.00000
471	0.00000	0.00000
472	0.00000	0.00000
473	0.00000	0.00000
474	0.00000	0.00000
475	0.00000	0.00000
476	0.00000	0.00000
477	0.00000	0.00000
478	0.00000	0.00000
479	0.00000	0.00000
480	0.00000	0.00000
481	0.00000	0.00000
482	0.00000	0.00000
483	0.00000	0.00000
484	0.00000	0.00000
485	0.00000	0.00000
486	0.00000	0.00000
487	0.00000	0.00000
488	0.00000	0.00000
489	0.00000	0.00000
490	0.00000	0.00000
491	0.00000	0.00000
492	0.00000	0.00000
493	0.00000	0.00000
494	0.00000	0.00000
495	0.00000	0.00000
496	0.00000	0.00000
497	0.00000	0.00000
498	0.00000	0.00000
499	0.00000	0.00000
500	0.00000	0.00000
501	0.00000	0.00000
502	0.00000	0.00000
503	0.00000	0.00000
504	0.00000	0.00000
505	0.00000	0.00000
506	0.00000	0.00000
507	0.00000	0.00000
508	0.00000	0.00000
509	0.00000	0.00000
510	0.00000	0.00000
511	0.00000	0.00000
512	0.00000	0.00000
513	0.00000	0.00000
514	0.00000	0.00000
515	0.00000	0.00000
516	0.00000	0.00000
517	0.00000	0.00000
518	0.00000	0.00000
519	0.00000	0.00000
520	0.00000	0.00000
521	0.00000	0.00000
522	0.00000	0.00000
523	0.00000	0.00000
524	0.00000	0.00000
525	0.00000	0.00000
526	0.00000	0.00000
527	0.00000	0.00000
528	0.00000	0.00000
529	0.00000	0.00000
530	0.00000	0.00000
531	0.00000	0.00000
532	0.00000	0.00000
533	0.00000	0.00000
534	0.00000	0.00000
535	0.00000	0.00000
536	0.00000	0.00000
537	0.00000	0.00000
538	0.00000	0.00000
539	0.00000	0.00000
540	0.00000	0.00000
541	0.00000	0.00000
542	0.00000	0.00000
543	0.00000	0.00000
544	0.00000	0.00000
545	0.00000	0.00000
546	0.00000	0.00000
547	0.00000	0.00000
548	0.00000	0.00000
549	0.00000	0.00000
550	0.00000	0.00000
551	0.00000	0.00000
552	0.00000	0.00000
553	0.00000	0.00000
554	0.00000	0.00000
555	0.00000	0.00000
556	0.00000	0.00000
557	0.00000	0.00000
558	0.00000	0.00000
559	0.00000	0.00000
560	0.00000	0.00000
561	0.00000	0.00000
562	0.00000	0.00000
563	0.00000	0.00000
564	0.00000	0.00000
565	0.00000	0.00000
566	0.00000	0.00000
567	0.00000	0.00000
568	0.00000	0.00000
569	0.00000	0.00000
570	0.00000	0.00000
571	0.00000	0.00000
572	0.00000	0.00000
573	0.00000	0.00000
574	0.00000	0.00000
575	0.00000	0.00000
576	0.00000	0.00000
577	0.00000	0.00000
578	0.00000	0.00000
579	0.00000	0.00000
580	0.00000	0.00000
581	0.00000	0.00000
582	0.00000	0.00000
583	0.00000	0.00000
584	0.00000	0.00000
585	0.00000	0.00000
586	0.00000	0.00000
587	0.00000	0.00000
588	0.00000	0.00000
589	0.00000	0.00000
590	0.00000	0.00000
591	0.00000	0.00000
592	0.00000	0.00000
593	0.00000	0.00000
594	0.00000	0.00000
595	0.00000	0.00000
596	0.00000	0.00000
597	0.00000	0.00000
598	0.00000	0.00000
599	0.00000	0.00000
600	0.00000	0.00000
601	0.00000	0.00000
602	0.00000	0.00000
603	0.00000	0.00000
604	0.00000	0.00000
605	0.00000	0.00000
606	0.00000	0.00000
607	0.00000	0.00000
608	0.00000	0.00000
609	0.00000	0.00000
610	0.00000	0.00000
611	0.00000	0.00000
612	0.00000	0.00000
613	0.00000	0.00000
614	0.00000	0.00000
615	0.00000	0.00000
616	0.00000	0.00000
617	0.00000	0.00000
618	0.00000	0.00000
619	0.00000	0.00000
620	0.00000	0.00000
621	0.00000	0.00000
622	0.00000	0.00000
623	0.00000	0.00000
624	0.00000	0.00000
625	0.00000	0.00000
626	0.00000	0.00000
627	0.00000	0.00000
628	0.00000	0.00000
629	0.00000	0.00000
630	0.00000	0.00000
631	0.00000	0.00000
632	0.00000	0.00000
633	0.00000	0.00000
634	0.00000	0.00000
635	0.00000	0.00000
636	0.00000	0.00000
637	0.00000	0.00000
638	0.00000	0.00000
639	0.00000	0.00000
640	0.00000	0.00000
641	0.00000	0.00000
642	0.00000	0.00000
643	0.00000	0.00000
644	0.00000	0.00000
645	0.00000	0.00000
646	0.00000	0.00000
647	0.00000	0.00000
648	0.00000	0.00000
649	0.00000	0.00000
650	0.00000	0.00000
651	0.00000	0.00000
652	0.00000	0.00000
653	0.00000	0.00000
654	0.00000	0.00000
655	0.00000	0.00000
656	0.00000	0.00000
657	0.00000	0.00000
658	0.00000	0.00000
659	0.00000	0.00000
660	0.00000	0.00000
661	0.00000	0.00000
662	0.00000	0.00000
663	0.00000	0.00000
664	0.00000	0.00000
665	0.00000	0.00000
666	0.00000	0.00000
667	0.00000	0.00000
668	0.00000	0.00000
669	0.00000	0.00000
670	0.00000	0.00000
671	0.00000	0.00000
672	0.00000	0.00000
673	0.00000	0.00000
674	0.00000	0.00000
675	0.00000	0.00000
676	0.00000	0.00000
677	0.00000	0.00000
678	0.00000	0.00000
679	0.00000	0.00000
680	0.00000	0.00000
681	0.00000	0.00000
682	0.00000	0.00000
683	0.00000	0.00000
684	0.00000	0.00000
685	0.00000	0.00000
686	0.00000	0.00000
687	0.00000	0.00000
688	0.00000	0.00000
689	0.00000	0.00000
690	0.00000	0.00000
691	0.00000	0.00000
692	0.00000	0.00000
693	0.00000	0.00000
694	0.00000	0.00000
695	0.00000	0.00000
696	0.00000	0.00000
697	0.00000	0.00000
698	0.00000	0.00000
699	0.00000	0.00000
700	0.00000	0.00000
701	0.00000	0.00000
702	0.00000	0.00000
703	0.00000	0.00000
704	0.00000	0.00000
705	0.00000	0.00000
706	0.00000	0.00000
707	0.00000	0.00000
708	0.00000	0.00000
709	0.00000	0.00000
710	0.00000	0.00000
711	0.00000	0.00000
712	0.00000	0.00000
713	0.00000	0.00000
714	0.00000	0.00000
715	0.00000	0.00000
716	0.00000	0.00000
717	0.00000	0.00000
718	0.00000	0.00000
719	0.00000	0.00000
720	0.00000	0.00000
721	0.00000	0.00000
722	0.00000	0.00000
723	0.00000	0.00000
724	0.00000	0.00000
725	0.00000	0.00000
726	0.00000	0.00000
727	0.00000	0.00000
728	0.00000	0.00000
729	0.00000	0.00000
730	0.00000	0.00000
731	0.00000	0.00000
732	0.00000	0.00000
733	0.00000	0.00000
734	0.00000	0.00000
735	0.00000	0.00000
736	0.00000	0.00000
737	0.00000	0.00000
738	0.00000	0.00000
739	0.00000	0.00000
740	0.00000	0.00000
741	0.00000	0.00000
742	0.00000	0.00000
743	0.00000	0.00000
744	0.00000	0.00000
745	0.00000	0.00000
746	0.00000	0.00000
747	0.00000	0.00000
748	0.00000	0.00000
749	0.00000	0.00000
750	0.00000	0.00000
751	0.00000	0.00000
752	0.00000	0.00000
753	0.00000	0.00000
754	0.00000	0.00000
755	0.00000	0.00000
756	0.00000	0.00000
757	0.00000	0.00000
758	0.00000	0.00000
759	0.00000	0.00000
760	0.00000	0.00000
761	0.00000	0.00000
762	0.00000	0.00000
763	0.00000	0.00000
764	0.00000	0.00000
765	0.00000	0.00000
766	0.00000	0.00000
767	0.00000	0.00000
768	0.00000	0.00000
769	0.00000	0.00000
770	0.00000	0.00000
771	0.00000	0.00000
772	0.00000	0.00000
773	0.00000	0.00000
774	0.00000	0.00000
775	0.00000	0.00000
776	0.00000	0.00000
777	0.00000	0.00000
778	0.00000	0.00000
779	0.00000	0.00000
780	0.00000	0.00000
781	0.00000	0.00000
782	0.00000	0.00000
783	0.00000	0.00000
784	0.00000	0.00000
785	0.00000	0.00000
786	0.00000	0.00000
787	0.00000	0.00000
788	0.00000	0.00000
789	0.00000	0.00000
790	0.00000	0.00000
791	0.00000	0.00000
792	0.00000	0.00000
793	0.00000	0.00000
794	0.00000	0.00000
795	0.00000	0.00000
796	0.00000	0.00000
797	0.00000	0.00000
798	0.00000	0.00000
799	0.00000	0.00000
800	0.00000	0.00000
801	0.00000	0.00000
802	0.00000	0.00000
803	0.00000	0.00000
804	0.00000	0.00000
805	0.00000	0.00000
806	0.00000	0.00000
807	0.00000	0.00000
808	0.00000	0.00000
809	0.00000	0.00000
810	0.00000	0.00000
811	0.00000	0.00000
812	0.00000	0.00000
813	0.00000	0.00000
814	0.00000	0.00000
815	0.00000	0.00000
816	0.00000	0.00000
817	0.00000	0.00000
818	0.00000	0.00000
819	0.00000	0.00000
820	0.00000	0.00000
821	0.00000	0.00000
822	0.00000	0.00000
823	0.00000	0.00000
824	0.00000	0.00000
825	0.00000	0.00000
826	0.00000	0.00000
827	0.00000	0.00000
828	0.00000	0.00000
829	0.00000	0.00000
830	0.00000	0.00000
831	0.00000	0.00000
832	0.00000	0.00000
833	0.00000	0.00000
834	0.00000	0.00000
835	0.00000	0.00000
836	0.00000	0.00000
837	0.00000	0.00000
838	0.00000	0.00000
839	0.00000	0.00000
840	0.00000	0.00000
841	0.00000	0.00000
842	0.00000	0.00000
843	0.00000	0.00000
844	0.00000	0.00000
845	0.00000	0.00000
846	0.00000	0.00000
847	0.00000	0.00000
848	0.00000	0.00000
849	0.00000	0.00000
850	0.00000	0.00000
851	0.00000	0.00000
852	0.00000	0.00000
853	0.00000	0.00000
854	0.00000	0.00000
855	0.00000	0.00000
856	0.00000	0.00000
857	0.00000	0.00000
858	0.00000	0.00000
859	0.00000	0.00000
860	0.00000	0.00000
861	0.00000	0.00000
862	0.00000	0.00000
863	0.00000	0.00000
864	0.00000	0.00000
865	0.00000	0.00000
866	0.00000	0.00000
867	0.00000	0.00000
868	0.00000	0.00000
869	0.00000	0.00000
870	0.00000	0.00000
871	0.00000	0.00000
872	0.00000	0.00000
873	0.00000	0.00000
874	0.00000	0.00000
875	0.00000	0.00000
876	0.00000	0.00000
877	0.00000	0.00000
878	0.00000	0.00000
879	0.00000	0.00000
880	0.00000	0.00000
881	0.00000	0.00000
882	0.00000	0.00000
883	0.00000	0.00000
884	0.00000	0.00000
885	0.00000	0.00000
886	0.00000	0.00000
887	0.00000	0.00000
888	0.00000	0.00000
889	0.00000	0.00000
890	0.00000	0.00000
891	0.00000	0.00000
892	0.00000	0.00000
893	0.00000	0.00000
894	0.00000	0.00000
895	0.00000	0.00000
896	0.00000	0.00000
897	0.00000	0.00000
898	0.00000	0.00000
899	0.00000	0.00000
900	0.00000	0.00000
901	0.00000	0.00000
902	0.00000	0.00000
903	0.00000	0.00000
904	0.00000	0.00000
905	0.00000	0.00000
906	0.00000	0.00000
907	0.00000	0.00000
908	0.00000	0.00000
909	0.00000	0.00000
910	0.00000	0.00000
911	0.00000	0.00000
912	0.00000	0.00000
913	0.00000	0.00000
914	0.00000	0.00000
915	0.00000	0.00000
916	0.00000	0.00000
917	0.00000	0.00000
918	0.00000	0.00000
919	0.00000	0.00000
920	0.00000	0.00000
921	0.00000	0.00000
922	0.00000	0.00000
923	0.00000	0.00000
924	0.00000	0.00000
925	0.00000	0.00000
926	0.00000	0.00000
927	0.00000	0.00000
928	0.00000	0.00000
929	0.00000	0.00000
930	0.00000	0.00000
931	0.00000	0.00000
932	0.00000	0.00000
933	0.00000	0.00000
934	0.00000	0.00000
935	0.00000	0.00000
936	0.00000	0.00000
937	0.00000	0.00000
938	0.00000	0.00000
939	0.00000	0.00000
940	0.00000	0.00000
941	0.00000	0.00000
942	0.00000	0.00000
943	0.00000	0.00000
944	0.00000	0.00000
945	0.00000	0.00000
946	0.00000	0.00000
947	0.00000	0.00000
948	0.00000	0.00000
949	0.00000	0.00000
950	0.00000	0.00000
951	0.00000	0.00000
952	0.00000	0.00000
953	0.00000	0.00000
954	0.00000	0.00000
955	0.00000	0.00000
956	0.00000	0.00000
957	0.00000	0.00000
958	0.00000	0.00000
959	0.00000	0.00000
960	0.00000	0.00000
961	0.00000	0.00000
962	0.00000	0.00000
963	0.00000	0.00000
964	0.00000	0.00000
965	0.00000	0.00000
966	0.00000	0.00000
967	0.00000	0.00000
968	0.00000	0.00000
969	0.00000	0.00000
970	0.00000	0.00000
971	0.00000	0.00000
972	0.00000	0.00000
973	0.00000	0.00000
974	0.00000	0.00000
975	0.00000	0.00000
976	0.00000	0.00000
977	0.00000	0.00000
978	0.00000	0.00000
979	0.00000	0.00000
980	0.00000	0.00000
981	0.00000	0.00000
982	0.00000	0.00000
983	0.00000	0.00000
984	0.00000	0.00000
985	0.00000	0.00000
986	0.00000	0.00000
987	0.00000	0.00000
988	0.00000	0.00000
989	0.00000	0.00000
990	0.00000	0.00000
991	0.00000	0.00000
992	0.00000	0.00000
993	0.00000	0.00000
994	0.00000	0.00000
995	0.00000	0.00000
996	0.00000	0.00000
997	0.00000	0.00000
998	0.00000	0.00000
999	0.00000	0.00000
1000	0.00000	0.00000
1001	0.00000	0.00000
1002	0.00000	0.00000
1003	0.00000	0.00000
1004	0.00000	0.00000
1005	0.00000	0.00000
1006	0.00000	0.00000
1007	0.00000	0.00000
1008	0.00000	0.00000
1009	0.00000	0.00000
1010	0.00000	0.00000
1011	0.00000	0.00000
1012	0.00000	0.00000
1013	0.00000	0.00000
1014	0.00000	0.00000
1015	0.00000	0.00000
1016	0.00000	0.00000
1017	0.00000	0.00000
1018	0.00000	0.00000
1019	0.00000	0.00000
1020	0.00000	0.00000
1021	0.00000	0.00000
1022	0.00000	0.00000
1023	0.00000	0.00000


==> figs/broadwell/broadwell_2_1.dat <==
Time	2-0	2-1
0	0.00000	0.00000
1	0.00000	0.00000
2	0.00000	0.00000
3	0.00000	0.00000
4	0.00000	0.00000
5	0.00000	0.00000
6	0.00000	0.00000
7	0.00000	0.00000
8	0.00000	0.00000
9	0.00000	0.00000
10	0.00000	0.00000
11	0.00000	0.00000
12	0.00000	0.00000
13	0.00000	0.00000
14	0.00000	0.00000
15	0.00000	0.00000
16	0.00000	0.00000
17	0.00000	0.00000
18	0.00000	0.00000
19	0.00000	0.00000
20	0.00000	0.00000
21	0.00000	0.00000
22	0.00000	0.00000
23	0.00000	0.00000
24	0.00000	0.00000
25	0.00000	0.00000
26	0.00000	0.00000
27	0.00000	0.00000
28	0.00000	0.00000
29	0.00000	0.00000
30	0.00000	0.00000
31	0.00000	0.00000
32	0.00000	0.00000
33	0.00000	0.00000
34	0.00000	0.00000
35	0.00000	0.00000
36	0.00000	0.00000
37	0.00000	0.00000
38	0.00000	0.00000
39	0.00000	0.00000
40	0.00000	0.00000
41	0.00000	0.00000
42	0.00000	0.00000
43	0.00000	0.00000
44	0.00000	0.00000
45	0.00000	0.00000
46	0.00000	0.00000
47	0.00000	0.00000
48	0.00000	0.00000
49	0.00000	0.00000
50	0.00000	0.00000
51	0.00000	0.00000
52	0.00000	0.00000
53	0.00000	0.00000
54	0.00000	0.00000
55	0.00000	0.00000
56	0.00000	0.00000
57	0.00000	0.00000
58	0.00000	0.00000
59	0.00000	0.00000
60	0.00000	0.00000
61	0.00000	0.00000
62	0.00000	0.00000
63	0.00000	0.00000
64	0.00000	0.00000
65	0.00000	0.00000
66	0.00000	0.00000
67	0.00000	0.00000
68	0.00000	0.00000
69	0.00000	0.00000
70	0.00000	0.00000
71	0.00000	0.00000
72	0.00000	0.00000
73	0.00000	0.00000
74	0.00000	0.00000
75	0.00000	0.00000
76	0.00000	0.00000
77	0.00000	0.00000
78	0.00000	0.00000
79	0.00000	0.00000
80	0.00000	0.00000
81	0.00000	0.00000
82	0.00000	0.00000
83	0.00000	0.00000
84	0.00000	0.00000
85	0.00000	0.00000
86	0.00000	0.00000
87	0.00000	0.00000
88	0.00000	0.00000
89	0.00000	0.00000
90	0.00000	0.00000
91	0.00000	0.00000
92	0.00000	0.00000
93	0.00000	0.00000
94	0.00000	0.00000
95	0.00000	0.00000
96	0.00000	0.00000
97	0.00000	0.00000
98	0.00000	0.00000
99	0.00000	0.00000
100	0.00000	0.00000
101	0.00000	0.00000
102	0.00000	0.00000
103	0.00000	0.00000
104	0.00000	0.00000
105	0.00000	0.00000
106	0.00000	0.00000
107	0.00000	0.00000
108	0.00000	0.00000
109	0.00000	0.00000
110	0.00000	0.00000
111	0.00000	0.00000
112	0.00000	0.00000
113	0.00000	0.00000
114	0.00000	0.00000
115	0.00000	0.00000
116	0.00000	0.00000
117	0.00000	0.00000
118	0.00000	0.00000
119	0.00000	0.00000
120	0.00000	0.00000
121	0.00000	0.00000
122	0.00000	0.00000
123	0.00000	0.00000
124	0.00000	0.00000
125	0.00000	0.00000
126	0.00000	0.00000
127	0.00000	0.00000
128	0.00000	0.00000
129	0.00000	0.00000
130	0.00000	0.00000
131	0.00000	0.00000
132	0.00000	0.00000
133	0.00000	0.00000
134	0.00000	0.00000
135	0.00000	0.00000
136	0.00000	0.00000
137	0.00000	0.00000
138	0.00000	0.00000
139	0.00000	0.00000
140	0.00000	0.00000
141	0.00000	0.00000
142	0.00000	0.00000
143	0.00000	0.00000
144	0.00000	0.00000
145	0.00000	0.00000
146	0.00000	0.00000
147	0.00000	0.00000
148	0.00000	0.00000
149	0.00000	0.00000
150	0.00000	0.00000
151	0.00000	0.00000
152	0.00000	0.00000
153	0.00000	0.00000
154	0.00000	0.00000
155	0.00000	0.00000
156	0.00000	0.00000
157	0.00000	0.00000
158	0.00000	0.00000
159	0.00000	0.00000
160	0.00000	0.00000
161	0.00000	0.00000
162	0.00000	0.00000
163	0.00000	0.00000
164	0.00000	0.00000
165	0.00000	0.00000
166	0.00000	0.00000
167	0.00000	0.00000
168	0.00000	0.00000
169	0.00000	0.00000
170	0.00000	0.00000
171	0.00000	0.00000
172	0.00000	0.00000
173	0.00000	0.00000
174	0.00000	0.00000
175	0.00000	0.00000
176	0.00000	0.00000
177	0.00000	0.00000
178	0.00000	0.00000
179	0.00000	0.00000
180	0.00000	0.00000
181	0.00000	0.00000
182	0.00000	0.00000
183	0.00000	0.00000
184	0.00000	0.00000
185	0.00000	0.00000
186	0.00000	0.00000
187	0.00000	0.00000
188	0.00000	0.00000
189	0.00000	0.00000
190	0.00000	0.00000
191	0.00000	0.00000
192	0.00000	0.00000
193	0.00000	0.00000
194	0.00000	0.00000
195	0.00000	0.00000
196	0.00000	0.00000
197	0.00000	0.00000
198	0.00000	0.00000
199	0.00000	0.00000
200	0.00000	0.00000
201	0.00000	0.00000
202	0.00000	0.00000
203	0.00000	0.00000
204	0.00000	0.00000
205	0.00000	0.00000
206	0.00000	0.00000
207	0.00000	0.00000
208	0.00000	0.00000
209	0.00000	0.00000
210	0.00000	0.00000
211	0.00000	0.00000
212	0.00000	0.00000
213	0.00000	0.00000
214	0.00000	0.00000
215	0.00000	0.00000
216	0.00000	0.00000
217	0.00000	0.00000
218	0.00000	0.00000
219	0.00000	0.00000
220	0.00000	0.00000
221	0.00000	0.00000
222	0.00000	0.00000
223	0.00000	0.00000
224	0.00000	0.00000
225	0.00000	0.00000
226	0.00000	0.00000
227	0.00000	0.00000
228	0.00000	0.00000
229	0.00000	0.00000
230	0.00000	0.00000
231	0.00000	0.00000
232	0.00000	0.00000
233	0.00000	0.00000
234	0.00000	0.00000
235	0.00000	0.00000
236	0.00000	0.00000
237	0.00000	0.00000
238	0.00000	0.00000
239	0.00000	0.00000
240	0.00000	0.00000
241	0.00000	0.00000
242	0.00000	0.00000
243	0.00000	0.00000
244	0.00000	0.00000
245	0.00000	0.00000
246	0.00000	0.00000
247	0.00000	0.00000
248	0.00000	0.00000
249	0.00000	0.00000
250	0.00000	0.00000
251	0.00000	0.00000
252	0.00000	0.00000
253	0.00000	0.00000
254	0.00000	0.00000
255	0.00000	0.00000
256	0.09687	0.03705
257	0.00000	0.00000
258	0.00000	0.00000
259	0.00000	0.00000
260	0.77941	0.35127
261	0.00000	0.00000
262	0.00000	0.00000
263	0.00000	0.00000
264	0.09398	0.59926
265	0.00000	0.00000
266	0.00000	0.00000
267	0.00000	0.00000
268	0.02968	0.01232
269	0.00000	0.00000
270	0.00000	0.00000
271	0.00000	0.00000
272	0.00000	0.00001
273	0.00000	0.00000
274	0.00000	0.00000
275	0.00000	0.00000
276	0.00000	0.00000
277	0.00000	0.00000
278	0.00000	0.00000
279	0.00000	0.00000
280	0.00000	0.00000
281	0.00000	0.00000
282	0.00000	0.00000
283	0.00000	0.00000
284	0.00000	0.00000
285	0.00000	0.00000
286	0.00000	0.00000
287	0.00000	0.00000
288	0.00000	0.00000
289	0.00000	0.00000
290	0.00000	0.00000
291	0.00000	0.00000
292	0.00000	0.00000
293	0.00000	0.00000
294	0.00000	0.00000
295	0.00000	0.00000
296	0.00000	0.00000
297	0.00000	0.00000
298	0.00000	0.00000
299	0.00000	0.00000
300	0.00000	0.00000
301	0.00000	0.00000
302	0.00000	0.00000
303	0.00000	0.00000
304	0.00000	0.00000
305	0.00000	0.00000
306	0.00000	0.00000
307	0.00000	0.00000
308	0.00000	0.00000
309	0.00000	0.00000
310	0.00000	0.00000
311	0.00000	0.00000
312	0.00000	0.00000
313	0.00000	0.00000
314	0.00000	0.00000
315	0.00000	0.00000
316	0.00000	0.00000
317	0.00000	0.00000
318	0.00000	0.00000
319	0.00000	0.00000
320	0.00000	0.00000
321	0.00000	0.00000
322	0.00000	0.00000
323	0.00000	0.00000
324	0.00000	0.00000
325	0.00000	0.00000
326	0.00000	0.00000
327	0.00000	0.00000
328	0.00000	0.00000
329	0.00000	0.00000
330	0.00000	0.00000
331	0.00000	0.00000
332	0.00000	0.00000
333	0.00000	0.00000
334	0.00000	0.00000
335	0.00000	0.00000
336	0.00000	0.00000
337	0.00000	0.00000
338	0.00000	0.00000
339	0.00000	0.00000
340	0.00000	0.00000
341	0.00000	0.00000
342	0.00000	0.00000
343	0.00000	0.00000
344	0.00000	0.00000
345	0.00000	0.00000
346	0.00000	0.00000
347	0.00000	0.00000
348	0.00000	0.00000
349	0.00000	0.00000
350	0.00000	0.00000
351	0.00000	0.00000
352	0.00000	0.00000
353	0.00000	0.00000
354	0.00000	0.00000
355	0.00000	0.00000
356	0.00000	0.00000
357	0.00000	0.00000
358	0.00000	0.00000
359	0.00000	0.00000
360	0.00000	0.00000
361	0.00000	0.00000
362	0.00000	0.00000
363	0.00000	0.00000
364	0.00000	0.00000
365	0.00000	0.00000
366	0.00000	0.00000
367	0.00000	0.00000
368	0.00000	0.00000
369	0.00000	0.00000
370	0.00000	0.00000
371	0.00000	0.00000
372	0.00000	0.00000
373	0.00000	0.00000
374	0.00000	0.00000
375	0.00000	0.00000
376	0.00000	0.00000
377	0.00000	0.00000
378	0.00000	0.00000
379	0.00000	0.00000
380	0.00000	0.00000
381	0.00000	0.00000
382	0.00000	0.00000
383	0.00000	0.00000
384	0.00000	0.00000
385	0.00000	0.00000
386	0.00000	0.00000
387	0.00000	0.00000
388	0.00000	0.00000
389	0.00000	0.00000
390	0.00000	0.00000
391	0.00000	0.00000
392	0.00000	0.00000
393	0.00000	0.00000
394	0.00000	0.00000
395	0.00000	0.00000
396	0.00001	0.00000
397	0.00000	0.00000
398	0.00000	0.00000
399	0.00000	0.00000
400	0.00002	0.00001
401	0.00000	0.00000
402	0.00000	0.00000
403	0.00000	0.00000
404	0.00000	0.00001
405	0.00000	0.00000
406	0.00000	0.00000
407	0.00000	0.00000
408	0.00000	0.00000
409	0.00000	0.00000
410	0.00000	0.00000
411	0.00000	0.00000
412	0.00000	0.00000
413	0.00000	0.00000
414	0.00000	0.00000
415	0.00000	0.00000
416	0.00000	0.00000
417	0.00000	0.00000
418	0.00000	0.00000
419	0.00000	0.00000
420	0.00000	0.00001
421	0.00000	0.00000
422	0.00000	0.00000
423	0.00000	0.00000
424	0.00000	0.00000
425	0.00000	0.00000
426	0.00000	0.00000
427	0.00000	0.00000
428	0.00000	0.00000
429	0.00000	0.00000
430	0.00000	0.00000
431	0.00000	0.00000
432	0.00000	0.00000
433	0.00000	0.00000
434	0.00000	0.00000
435	0.00000	0.00000
436	0.00000	0.00000
437	0.00000	0.00000
438	0.00000	0.00000
439	0.00000	0.00000
440	0.00000	0.00000
441	0.00000	0.00000
442	0.00000	0.00000
443	0.00000	0.00000
444	0.00000	0.00000
445	0.00000	0.00000
446	0.00000	0.00000
447	0.00000	0.00000
448	0.00000	0.00000
449	0.00000	0.00000
450	0.00000	0.00000
451	0.00000	0.00000
452	0.00000	0.00000
453	0.00000	0.00000
454	0.00000	0.00000
455	0.00000	0.00000
456	0.00000	0.00000
457	0.00000	0.00000
458	0.00000	0.00000
459	0.00000	0.00000
460	0.00000	0.00000
461	0.00000	0.00000
462	0.00000	0.00000
463	0.00000	0.00000
464	0.00000	0.00000
465	0.00000	0.00000
466	0.00000	0.00000
467	0.00000	0.00000
468	0.00000	0.00000
469	0.00000	0.00000
470	0.00000	0.00000
471	0.00000	0.00000
472	0.00000	0.00000
473	0.00000	0.00000
474	0.00000	0.00000
475	0.00000	0.00000
476	0.00000	0.00000
477	0.00000	0.00000
478	0.00000	0.00000
479	0.00000	0.00000
480	0.00000	0.00000
481	0.00000	0.00000
482	0.00000	0.00000
483	0.00000	0.00000
484	0.00000	0.00000
485	0.00000	0.00000
486	0.00000	0.00000
487	0.00000	0.00000
488	0.00000	0.00000
489	0.00000	0.00000
490	0.00000	0.00000
491	0.00000	0.00000
492	0.00000	0.00000
493	0.00000	0.00000
494	0.00000	0.00000
495	0.00000	0.00000
496	0.00000	0.00000
497	0.00000	0.00000
498	0.00000	0.00000
499	0.00000	0.00000
500	0.00000	0.00000
501	0.00000	0.00000
502	0.00000	0.00000
503	0.00000	0.00000
504	0.00000	0.00000
505	0.00000	0.00000
506	0.00000	0.00000
507	0.00000	0.00000
508	0.00000	0.00000
509	0.00000	0.00000
510	0.00000	0.00000
511	0.00000	0.00000
512	0.00000	0.00000
513	0.00000	0.00000
514	0.00000	0.00000
515	0.00000	0.00000
516	0.00000	0.00000
517	0.00000	0.00000
518	0.00000	0.00000
519	0.00000	0.00000
520	0.00000	0.00000
521	0.00000	0.00000
522	0.00000	0.00000
523	0.00000	0.00000
524	0.00000	0.00000
525	0.00000	0.00000
526	0.00000	0.00000
527	0.00000	0.00000
528	0.00000	0.00000
529	0.00000	0.00000
530	0.00000	0.00000
531	0.00000	0.00000
532	0.00000	0.00000
533	0.00000	0.00000
534	0.00000	0.00000
535	0.00000	0.00000
536	0.00000	0.00000
537	0.00000	0.00000
538	0.00000	0.00000
539	0.00000	0.00000
540	0.00000	0.00000
541	0.00000	0.00000
542	0.00000	0.00000
543	0.00000	0.00000
544	0.00000	0.00000
545	0.00000	0.00000
546	0.00000	0.00000
547	0.00000	0.00000
548	0.00000	0.00000
549	0.00000	0.00000
550	0.00000	0.00000
551	0.00000	0.00000
552	0.00000	0.00000
553	0.00000	0.00000
554	0.00000	0.00000
555	0.00000	0.00000
556	0.00000	0.00000
557	0.00000	0.00000
558	0.00000	0.00000
559	0.00000	0.00000
560	0.00000	0.00000
561	0.00000	0.00000
562	0.00000	0.00000
563	0.00000	0.00000
564	0.00000	0.00000
565	0.00000	0.00000
566	0.00000	0.00000
567	0.00000	0.00000
568	0.00000	0.00000
569	0.00000	0.00000
570	0.00000	0.00000
571	0.00000	0.00000
572	0.00000	0.00000
573	0.00000	0.00000
574	0.00000	0.00000
575	0.00000	0.00000
576	0.00000	0.00000
577	0.00000	0.00000
578	0.00000	0.00000
579	0.00000	0.00000
580	0.00000	0.00000
581	0.00000	0.00000
582	0.00000	0.00000
583	0.00000	0.00000
584	0.00000	0.00000
585	0.00000	0.00000
586	0.00000	0.00000
587	0.00000	0.00000
588	0.00000	0.00000
589	0.00000	0.00000
590	0.00000	0.00000
591	0.00000	0.00000
592	0.00000	0.00000
593	0.00000	0.00000
594	0.00000	0.00000
595	0.00000	0.00000
596	0.00000	0.00000
597	0.00000	0.00000
598	0.00000	0.00000
599	0.00000	0.00000
600	0.00000	0.00000
601	0.00000	0.00000
602	0.00000	0.00000
603	0.00000	0.00000
604	0.00000	0.00000
605	0.00000	0.00000
606	0.00000	0.00000
607	0.00000	0.00000
608	0.00000	0.00000
609	0.00000	0.00000
610	0.00000	0.00000
611	0.00000	0.00000
612	0.00000	0.00000
613	0.00000	0.00000
614	0.00000	0.00000
615	0.00000	0.00000
616	0.00000	0.00000
617	0.00000	0.00000
618	0.00000	0.00000
619	0.00000	0.00000
620	0.00000	0.00000
621	0.00000	0.00000
622	0.00000	0.00000
623	0.00000	0.00000
624	0.00000	0.00000
625	0.00000	0.00000
626	0.00000	0.00000
627	0.00000	0.00000
628	0.00000	0.00000
629	0.00000	0.00000
630	0.00000	0.00000
631	0.00000	0.00000
632	0.00000	0.00000
633	0.00000	0.00000
634	0.00000	0.00000
635	0.00000	0.00000
636	0.00000	0.00000
637	0.00000	0.00000
638	0.00000	0.00000
639	0.00000	0.00000
640	0.00000	0.00000
641	0.00000	0.00000
642	0.00000	0.00000
643	0.00000	0.00000
644	0.00000	0.00000
645	0.00000	0.00000
646	0.00000	0.00000
647	0.00000	0.00000
648	0.00000	0.00000
649	0.00000	0.00000
650	0.00000	0.00000
651	0.00000	0.00000
652	0.00000	0.00000
653	0.00000	0.00000
654	0.00000	0.00000
655	0.00000	0.00000
656	0.00000	0.00000
657	0.00000	0.00000
658	0.00000	0.00000
659	0.00000	0.00000
660	0.00000	0.00000
661	0.00000	0.00000
662	0.00000	0.00000
663	0.00000	0.00000
664	0.00000	0.00000
665	0.00000	0.00000
666	0.00000	0.00000
667	0.00000	0.00000
668	0.00000	0.00000
669	0.00000	0.00000
670	0.00000	0.00000
671	0.00000	0.00000
672	0.00000	0.00000
673	0.00000	0.00000
674	0.00000	0.00000
675	0.00000	0.00000
676	0.00000	0.00000
677	0.00000	0.00000
678	0.00000	0.00000
679	0.00000	0.00000
680	0.00000	0.00000
681	0.00000	0.00000
682	0.00000	0.00000
683	0.00000	0.00000
684	0.00000	0.00000
685	0.00000	0.00000
686	0.00000	0.00000
687	0.00000	0.00000
688	0.00000	0.00000
689	0.00000	0.00000
690	0.00000	0.00000
691	0.00000	0.00000
692	0.00000	0.00000
693	0.00000	0.00000
694	0.00000	0.00000
695	0.00000	0.00000
696	0.00000	0.00000
697	0.00000	0.00000
698	0.00000	0.00000
699	0.00000	0.00000
700	0.00000	0.00000
701	0.00000	0.00000
702	0.00000	0.00000
703	0.00000	0.00000
704	0.00000	0.00000
705	0.00000	0.00000
706	0.00000	0.00000
707	0.00000	0.00000
708	0.00000	0.00000
709	0.00000	0.00000
710	0.00000	0.00000
711	0.00000	0.00000
712	0.00000	0.00000
713	0.00000	0.00000
714	0.00000	0.00000
715	0.00000	0.00000
716	0.00000	0.00000
717	0.00000	0.00000
718	0.00000	0.00000
719	0.00000	0.00000
720	0.00000	0.00000
721	0.00000	0.00000
722	0.00000	0.00000
723	0.00000	0.00000
724	0.00000	0.00000
725	0.00000	0.00000
726	0.00000	0.00000
727	0.00000	0.00000
728	0.00000	0.00000
729	0.00000	0.00000
730	0.00000	0.00000
731	0.00000	0.00000
732	0.00000	0.00000
733	0.00000	0.00000
734	0.00000	0.00000
735	0.00000	0.00000
736	0.00000	0.00000
737	0.00000	0.00000
738	0.00000	0.00000
739	0.00000	0.00000
740	0.00000	0.00000
741	0.00000	0.00000
742	0.00000	0.00000
743	0.00000	0.00000
744	0.00000	0.00000
745	0.00000	0.00000
746	0.00000	0.00000
747	0.00000	0.00000
748	0.00000	0.00000
749	0.00000	0.00000
750	0.00000	0.00000
751	0.00000	0.00000
752	0.00000	0.00000
753	0.00000	0.00000
754	0.00000	0.00000
755	0.00000	0.00000
756	0.00000	0.00000
757	0.00000	0.00000
758	0.00000	0.00000
759	0.00000	0.00000
760	0.00000	0.00000
761	0.00000	0.00000
762	0.00000	0.00000
763	0.00000	0.00000
764	0.00000	0.00000
765	0.00000	0.00000
766	0.00000	0.00000
767	0.00000	0.00000
768	0.00000	0.00000
769	0.00000	0.00000
770	0.00000	0.00000
771	0.00000	0.00000
772	0.00000	0.00000
773	0.00000	0.00000
774	0.00000	0.00000
775	0.00000	0.00000
776	0.00000	0.00000
777	0.00000	0.00000
778	0.00000	0.00000
779	0.00000	0.00000
780	0.00000	0.00000
781	0.00000	0.00000
782	0.00000	0.00000
783	0.00000	0.00000
784	0.00000	0.00000
785	0.00000	0.00000
786	0.00000	0.00000
787	0.00000	0.00000
788	0.00000	0.00000
789	0.00000	0.00000
790	0.00000	0.00000
791	0.00000	0.00000
792	0.00000	0.00000
793	0.00000	0.00000
794	0.00000	0.00000
795	0.00000	0.00000
796	0.00000	0.00000
797	0.00000	0.00000
798	0.00000	0.00000
799	0.00000	0.00000
800	0.00000	0.00000
801	0.00000	0.00000
802	0.00000	0.00000
803	0.00000	0.00000
804	0.00000	0.00000
805	0.00000	0.00000
806	0.00000	0.00000
807	0.00000	0.00000
808	0.00000	0.00000
809	0.00000	0.00000
810	0.00000	0.00000
811	0.00000	0.00000
812	0.00000	0.00000
813	0.00000	0.00000
814	0.00000	0.00000
815	0.00000	0.00000
816	0.00000	0.00000
817	0.00000	0.00000
818	0.00000	0.00000
819	0.00000	0.00000
820	0.00000	0.00000
821	0.00000	0.00000
822	0.00000	0.00000
823	0.00000	0.00000
824	0.00000	0.00000
825	0.00000	0.00000
826	0.00000	0.00000
827	0.00000	0.00000
828	0.00000	0.00000
829	0.00000	0.00000
830	0.00000	0.00000
831	0.00000	0.00000
832	0.00000	0.00000
833	0.00000	0.00000
834	0.00000	0.00000
835	0.00000	0.00000
836	0.00000	0.00000
837	0.00000	0.00000
838	0.00000	0.00000
839	0.00000	0.00000
840	0.00000	0.00000
841	0.00000	0.00000
842	0.00000	0.00000
843	0.00000	0.00000
844	0.00000	0.00000
845	0.00000	0.00000
846	0.00000	0.00000
847	0.00000	0.00000
848	0.00000	0.00000
849	0.00000	0.00000
850	0.00000	0.00000
851	0.00000	0.00000
852	0.00000	0.00000
853	0.00000	0.00000
854	0.00000	0.00000
855	0.00000	0.00000
856	0.00000	0.00000
857	0.00000	0.00000
858	0.00000	0.00000
859	0.00000	0.00000
860	0.00000	0.00000
861	0.00000	0.00000
862	0.00000	0.00000
863	0.00000	0.00000
864	0.00000	0.00000
865	0.00000	0.00000
866	0.00000	0.00000
867	0.00000	0.00000
868	0.00000	0.00000
869	0.00000	0.00000
870	0.00000	0.00000
871	0.00000	0.00000
872	0.00000	0.00000
873	0.00000	0.00000
874	0.00000	0.00000
875	0.00000	0.00000
876	0.00000	0.00000
877	0.00000	0.00000
878	0.00000	0.00000
879	0.00000	0.00000
880	0.00000	0.00000
881	0.00000	0.00000
882	0.00000	0.00000
883	0.00000	0.00000
884	0.00000	0.00000
885	0.00000	0.00000
886	0.00000	0.00000
887	0.00000	0.00000
888	0.00000	0.00000
889	0.00000	0.00000
890	0.00000	0.00000
891	0.00000	0.00000
892	0.00000	0.00000
893	0.00000	0.00000
894	0.00000	0.00000
895	0.00000	0.00000
896	0.00000	0.00000
897	0.00000	0.00000
898	0.00000	0.00000
899	0.00000	0.00000
900	0.00000	0.00000
901	0.00000	0.00000
902	0.00000	0.00000
903	0.00000	0.00000
904	0.00000	0.00000
905	0.00000	0.00000
906	0.00000	0.00000
907	0.00000	0.00000
908	0.00000	0.00000
909	0.00000	0.00000
910	0.00000	0.00000
911	0.00000	0.00000
912	0.00000	0.00000
913	0.00000	0.00000
914	0.00000	0.00000
915	0.00000	0.00000
916	0.00000	0.00000
917	0.00000	0.00000
918	0.00000	0.00000
919	0.00000	0.00000
920	0.00000	0.00000
921	0.00000	0.00000
922	0.00000	0.00000
923	0.00000	0.00000
924	0.00000	0.00000
925	0.00000	0.00000
926	0.00000	0.00000
927	0.00000	0.00000
928	0.00000	0.00000
929	0.00000	0.00000
930	0.00000	0.00000
931	0.00000	0.00000
932	0.00000	0.00000
933	0.00000	0.00000
934	0.00000	0.00000
935	0.00000	0.00000
936	0.00000	0.00000
937	0.00000	0.00000
938	0.00000	0.00000
939	0.00000	0.00000
940	0.00000	0.00000
941	0.00000	0.00000
942	0.00000	0.00000
943	0.00000	0.00000
944	0.00000	0.00000
945	0.00000	0.00000
946	0.00000	0.00000
947	0.00000	0.00000
948	0.00000	0.00000
949	0.00000	0.00000
950	0.00000	0.00000
951	0.00000	0.00000
952	0.00000	0.00000
953	0.00000	0.00000
954	0.00000	0.00000
955	0.00000	0.00000
956	0.00000	0.00000
957	0.00000	0.00000
958	0.00000	0.00000
959	0.00000	0.00000
960	0.00000	0.00000
961	0.00000	0.00000
962	0.00000	0.00000
963	0.00000	0.00000
964	0.00000	0.00000
965	0.00000	0.00000
966	0.00000	0.00000
967	0.00000	0.00000
968	0.00000	0.00000
969	0.00000	0.00000
970	0.00000	0.00000
971	0.00000	0.00000
972	0.00000	0.00000
973	0.00000	0.00000
974	0.00000	0.00000
975	0.00000	0.00000
976	0.00000	0.00000
977	0.00000	0.00000
978	0.00000	0.00000
979	0.00000	0.00000
980	0.00000	0.00000
981	0.00000	0.00000
982	0.00000	0.00000
983	0.00000	0.00000
984	0.00000	0.00000
985	0.00000	0.00000
986	0.00000	0.00000
987	0.00000	0.00000
988	0.00000	0.00000
989	0.00000	0.00000
990	0.00000	0.00000
991	0.00000	0.00000
992	0.00000	0.00000
993	0.00000	0.00000
994	0.00000	0.00000
995	0.00000	0.00000
996	0.00000	0.00000
997	0.00000	0.00000
998	0.00000	0.00000
999	0.00000	0.00000
1000	0.00000	0.00000
1001	0.00000	0.00000
1002	0.00000	0.00000
1003	0.00000	0.00000
1004	0.00000	0.00000
1005	0.00000	0.00000
1006	0.00000	0.00000
1007	0.00000	0.00000
1008	0.00000	0.00000
1009	0.00000	0.00000
1010	0.00000	0.00000
1011	0.00000	0.00000
1012	0.00000	0.00000
1013	0.00000	0.00000
1014	0.00000	0.00000
1015	0.00000	0.00000
1016	0.00000	0.00000
1017	0.00000	0.00000
1018	0.00000	0.00000
1019	0.00000	0.00000
1020	0.00000	0.00000
1021	0.00000	0.00000
1022	0.00000	0.00000
1023	0.00000	0.00000


==> figs/broadwell/broadwell_2_10.dat <==
Time	bit0	2-10
0	0.00000	0.00000
1	0.00000	0.00000
2	0.00000	0.00000
3	0.00000	0.00000
4	0.00000	0.00000
5	0.00000	0.00000
6	0.00000	0.00000
7	0.00000	0.00000
8	0.00000	0.00000
9	0.00000	0.00000
10	0.00000	0.00000
11	0.00000	0.00000
12	0.00000	0.00000
13	0.00000	0.00000
14	0.00000	0.00000
15	0.00000	0.00000
16	0.00000	0.00000
17	0.00000	0.00000
18	0.00000	0.00000
19	0.00000	0.00000
20	0.00000	0.00000
21	0.00000	0.00000
22	0.00000	0.00000
23	0.00000	0.00000
24	0.00000	0.00000
25	0.00000	0.00000
26	0.00000	0.00000
27	0.00000	0.00000
28	0.00000	0.00000
29	0.00000	0.00000
30	0.00000	0.00000
31	0.00000	0.00000
32	0.00000	0.00000
33	0.00000	0.00000
34	0.00000	0.00000
35	0.00000	0.00000
36	0.00000	0.00000
37	0.00000	0.00000
38	0.00000	0.00000
39	0.00000	0.00000
40	0.00000	0.00000
41	0.00000	0.00000
42	0.00000	0.00000
43	0.00000	0.00000
44	0.00000	0.00000
45	0.00000	0.00000
46	0.00000	0.00000
47	0.00000	0.00000
48	0.00000	0.00000
49	0.00000	0.00000
50	0.00000	0.00000
51	0.00000	0.00000
52	0.00000	0.00000
53	0.00000	0.00000
54	0.00000	0.00000
55	0.00000	0.00000
56	0.00000	0.00000
57	0.00000	0.00000
58	0.00000	0.00000
59	0.00000	0.00000
60	0.00000	0.00000
61	0.00000	0.00000
62	0.00000	0.00000
63	0.00000	0.00000
64	0.00000	0.00000
65	0.00000	0.00000
66	0.00000	0.00000
67	0.00000	0.00000
68	0.00000	0.00000
69	0.00000	0.00000
70	0.00000	0.00000
71	0.00000	0.00000
72	0.00000	0.00000
73	0.00000	0.00000
74	0.00000	0.00000
75	0.00000	0.00000
76	0.00000	0.00000
77	0.00000	0.00000
78	0.00000	0.00000
79	0.00000	0.00000
80	0.00000	0.00000
81	0.00000	0.00000
82	0.00000	0.00000
83	0.00000	0.00000
84	0.00000	0.00000
85	0.00000	0.00000
86	0.00000	0.00000
87	0.00000	0.00000
88	0.00000	0.00000
89	0.00000	0.00000
90	0.00000	0.00000
91	0.00000	0.00000
92	0.00000	0.00000
93	0.00000	0.00000
94	0.00000	0.00000
95	0.00000	0.00000
96	0.00000	0.00000
97	0.00000	0.00000
98	0.00000	0.00000
99	0.00000	0.00000
100	0.00000	0.00000
101	0.00000	0.00000
102	0.00000	0.00000
103	0.00000	0.00000
104	0.00000	0.00000
105	0.00000	0.00000
106	0.00000	0.00000
107	0.00000	0.00000
108	0.00000	0.00000
109	0.00000	0.00000
110	0.00000	0.00000
111	0.00000	0.00000
112	0.00000	0.00000
113	0.00000	0.00000
114	0.00000	0.00000
115	0.00000	0.00000
116	0.00000	0.00000
117	0.00000	0.00000
118	0.00000	0.00000
119	0.00000	0.00000
120	0.00000	0.00000
121	0.00000	0.00000
122	0.00000	0.00000
123	0.00000	0.00000
124	0.00000	0.00000
125	0.00000	0.00000
126	0.00000	0.00000
127	0.00000	0.00000
128	0.00000	0.00000
129	0.00000	0.00000
130	0.00000	0.00000
131	0.00000	0.00000
132	0.00000	0.00000
133	0.00000	0.00000
134	0.00000	0.00000
135	0.00000	0.00000
136	0.00000	0.00000
137	0.00000	0.00000
138	0.00000	0.00000
139	0.00000	0.00000
140	0.00000	0.00000
141	0.00000	0.00000
142	0.00000	0.00000
143	0.00000	0.00000
144	0.00000	0.00000
145	0.00000	0.00000
146	0.00000	0.00000
147	0.00000	0.00000
148	0.00000	0.00000
149	0.00000	0.00000
150	0.00000	0.00000
151	0.00000	0.00000
152	0.00000	0.00000
153	0.00000	0.00000
154	0.00000	0.00000
155	0.00000	0.00000
156	0.00000	0.00000
157	0.00000	0.00000
158	0.00000	0.00000
159	0.00000	0.00000
160	0.00000	0.00000
161	0.00000	0.00000
162	0.00000	0.00000
163	0.00000	0.00000
164	0.00000	0.00000
165	0.00000	0.00000
166	0.00000	0.00000
167	0.00000	0.00000
168	0.00000	0.00000
169	0.00000	0.00000
170	0.00000	0.00000
171	0.00000	0.00000
172	0.00000	0.00000
173	0.00000	0.00000
174	0.00000	0.00000
175	0.00000	0.00000
176	0.00000	0.00000
177	0.00000	0.00000
178	0.00000	0.00000
179	0.00000	0.00000
180	0.00000	0.00000
181	0.00000	0.00000
182	0.00000	0.00000
183	0.00000	0.00000
184	0.00000	0.00000
185	0.00000	0.00000
186	0.00000	0.00000
187	0.00000	0.00000
188	0.00000	0.00000
189	0.00000	0.00000
190	0.00000	0.00000
191	0.00000	0.00000
192	0.00000	0.00000
193	0.00000	0.00000
194	0.00000	0.00000
195	0.00000	0.00000
196	0.00000	0.00000
197	0.00000	0.00000
198	0.00000	0.00000
199	0.00000	0.00000
200	0.00000	0.00000
201	0.00000	0.00000
202	0.00000	0.00000
203	0.00000	0.00000
204	0.00000	0.00000
205	0.00000	0.00000
206	0.00000	0.00000
207	0.00000	0.00000
208	0.00000	0.00000
209	0.00000	0.00000
210	0.00000	0.00000
211	0.00000	0.00000
212	0.00000	0.00000
213	0.00000	0.00000
214	0.00000	0.00000
215	0.00000	0.00000
216	0.00000	0.00000
217	0.00000	0.00000
218	0.00000	0.00000
219	0.00000	0.00000
220	0.00000	0.00000
221	0.00000	0.00000
222	0.00000	0.00000
223	0.00000	0.00000
224	0.00000	0.00000
225	0.00000	0.00000
226	0.00000	0.00000
227	0.00000	0.00000
228	0.00001	0.00001
229	0.00000	0.00000
230	0.00000	0.00000
231	0.00000	0.00000
232	0.00000	0.00000
233	0.00000	0.00000
234	0.00000	0.00000
235	0.00000	0.00000
236	0.00000	0.00000
237	0.00000	0.00000
238	0.00000	0.00000
239	0.00000	0.00000
240	0.00000	0.00000
241	0.00000	0.00000
242	0.00000	0.00000
243	0.00000	0.00000
244	0.00000	0.00000
245	0.00000	0.00000
246	0.00000	0.00000
247	0.00000	0.00000
248	0.00000	0.00000
249	0.00000	0.00000
250	0.00000	0.00000
251	0.00000	0.00000
252	0.00000	0.00000
253	0.00000	0.00000
254	0.00000	0.00000
255	0.00000	0.00000
256	0.00000	0.00000
257	0.00000	0.00000
258	0.00000	0.00000
259	0.00000	0.00000
260	0.99324	0.00003
261	0.00000	0.00000
262	0.00000	0.00000
263	0.00000	0.00000
264	0.00667	0.00001
265	0.00000	0.00000
266	0.00000	0.00000
267	0.00000	0.00000
268	0.00002	0.32734
269	0.00000	0.00000
270	0.00000	0.00000
271	0.00000	0.00000
272	0.00000	0.21842
273	0.00000	0.00000
274	0.00000	0.00000
275	0.00000	0.00000
276	0.00000	0.45400
277	0.00000	0.00000
278	0.00000	0.00000
279	0.00000	0.00000
280	0.00000	0.00011
281	0.00000	0.00000
282	0.00000	0.00000
283	0.00000	0.00000
284	0.00000	0.00000
285	0.00000	0.00000
286	0.00000	0.00000
287	0.00000	0.00000
288	0.00000	0.00000
289	0.00000	0.00000
290	0.00000	0.00000
291	0.00000	0.00000
292	0.00000	0.00000
293	0.00000	0.00000
294	0.00000	0.00000
295	0.00000	0.00000
296	0.00000	0.00000
297	0.00000	0.00000
298	0.00000	0.00000
299	0.00000	0.00000
300	0.00000	0.00000
301	0.00000	0.00000
302	0.00000	0.00000
303	0.00000	0.00000
304	0.00000	0.00000
305	0.00000	0.00000
306	0.00000	0.00000
307	0.00000	0.00000
308	0.00000	0.00000
309	0.00000	0.00000
310	0.00000	0.00000
311	0.00000	0.00000
312	0.00000	0.00000
313	0.00000	0.00000
314	0.00000	0.00000
315	0.00000	0.00000
316	0.00000	0.00000
317	0.00000	0.00000
318	0.00000	0.00000
319	0.00000	0.00000
320	0.00000	0.00000
321	0.00000	0.00000
322	0.00000	0.00000
323	0.00000	0.00000
324	0.00000	0.00000
325	0.00000	0.00000
326	0.00000	0.00000
327	0.00000	0.00000
328	0.00000	0.00000
329	0.00000	0.00000
330	0.00000	0.00000
331	0.00000	0.00000
332	0.00000	0.00000
333	0.00000	0.00000
334	0.00000	0.00000
335	0.00000	0.00000
336	0.00000	0.00000
337	0.00000	0.00000
338	0.00000	0.00000
339	0.00000	0.00000
340	0.00000	0.00000
341	0.00000	0.00000
342	0.00000	0.00000
343	0.00000	0.00000
344	0.00000	0.00000
345	0.00000	0.00000
346	0.00000	0.00000
347	0.00000	0.00000
348	0.00000	0.00000
349	0.00000	0.00000
350	0.00000	0.00000
351	0.00000	0.00000
352	0.00000	0.00000
353	0.00000	0.00000
354	0.00000	0.00000
355	0.00000	0.00000
356	0.00000	0.00000
357	0.00000	0.00000
358	0.00000	0.00000
359	0.00000	0.00000
360	0.00000	0.00000
361	0.00000	0.00000
362	0.00000	0.00000
363	0.00000	0.00000
364	0.00000	0.00000
365	0.00000	0.00000
366	0.00000	0.00000
367	0.00000	0.00000
368	0.00000	0.00000
369	0.00000	0.00000
370	0.00000	0.00000
371	0.00000	0.00000
372	0.00000	0.00000
373	0.00000	0.00000
374	0.00000	0.00000
375	0.00000	0.00000
376	0.00000	0.00000
377	0.00000	0.00000
378	0.00000	0.00000
379	0.00000	0.00000
380	0.00000	0.00000
381	0.00000	0.00000
382	0.00000	0.00000
383	0.00000	0.00000
384	0.00000	0.00000
385	0.00000	0.00000
386	0.00000	0.00000
387	0.00000	0.00000
388	0.00000	0.00000
389	0.00000	0.00000
390	0.00000	0.00000
391	0.00000	0.00000
392	0.00000	0.00000
393	0.00000	0.00000
394	0.00000	0.00000
395	0.00000	0.00000
396	0.00002	0.00000
397	0.00000	0.00000
398	0.00000	0.00000
399	0.00000	0.00000
400	0.00001	0.00000
401	0.00000	0.00000
402	0.00000	0.00000
403	0.00000	0.00000
404	0.00000	0.00000
405	0.00000	0.00000
406	0.00000	0.00000
407	0.00000	0.00000
408	0.00000	0.00001
409	0.00000	0.00000
410	0.00000	0.00000
411	0.00000	0.00000
412	0.00000	0.00002
413	0.00000	0.00000
414	0.00000	0.00000
415	0.00000	0.00000
416	0.00000	0.00001
417	0.00000	0.00000
418	0.00000	0.00000
419	0.00000	0.00000
420	0.00000	0.00000
421	0.00000	0.00000
422	0.00000	0.00000
423	0.00000	0.00000
424	0.00000	0.00000
425	0.00000	0.00000
426	0.00000	0.00000
427	0.00000	0.00000
428	0.00000	0.00000
429	0.00000	0.00000
430	0.00000	0.00000
431	0.00000	0.00000
432	0.00000	0.00000
433	0.00000	0.00000
434	0.00000	0.00000
435	0.00000	0.00000
436	0.00000	0.00000
437	0.00000	0.00000
438	0.00000	0.00000
439	0.00000	0.00000
440	0.00000	0.00000
441	0.00000	0.00000
442	0.00000	0.00000
443	0.00000	0.00000
444	0.00000	0.00001
445	0.00000	0.00000
446	0.00000	0.00000
447	0.00000	0.00000
448	0.00000	0.00000
449	0.00000	0.00000
450	0.00000	0.00000
451	0.00000	0.00000
452	0.00000	0.00000
453	0.00000	0.00000
454	0.00000	0.00000
455	0.00000	0.00000
456	0.00000	0.00000
457	0.00000	0.00000
458	0.00000	0.00000
459	0.00000	0.00000
460	0.00000	0.00000
461	0.00000	0.00000
462	0.00000	0.00000
463	0.00000	0.00000
464	0.00000	0.00000
465	0.00000	0.00000
466	0.00000	0.00000
467	0.00000	0.00000
468	0.00000	0.00000
469	0.00000	0.00000
470	0.00000	0.00000
471	0.00000	0.00000
472	0.00000	0.00000
473	0.00000	0.00000
474	0.00000	0.00000
475	0.00000	0.00000
476	0.00000	0.00000
477	0.00000	0.00000
478	0.00000	0.00000
479	0.00000	0.00000
480	0.00000	0.00000
481	0.00000	0.00000
482	0.00000	0.00000
483	0.00000	0.00000
484	0.00000	0.00000
485	0.00000	0.00000
486	0.00000	0.00000
487	0.00000	0.00000
488	0.00000	0.00000
489	0.00000	0.00000
490	0.00000	0.00000
491	0.00000	0.00000
492	0.00000	0.00000
493	0.00000	0.00000
494	0.00000	0.00000
495	0.00000	0.00000
496	0.00000	0.00000
497	0.00000	0.00000
498	0.00000	0.00000
499	0.00000	0.00000
500	0.00000	0.00000
501	0.00000	0.00000
502	0.00000	0.00000
503	0.00000	0.00000
504	0.00000	0.00000
505	0.00000	0.00000
506	0.00000	0.00000
507	0.00000	0.00000
508	0.00000	0.00000
509	0.00000	0.00000
510	0.00000	0.00000
511	0.00000	0.00000
512	0.00000	0.00000
513	0.00000	0.00000
514	0.00000	0.00000
515	0.00000	0.00000
516	0.00000	0.00000
517	0.00000	0.00000
518	0.00000	0.00000
519	0.00000	0.00000
520	0.00000	0.00000
521	0.00000	0.00000
522	0.00000	0.00000
523	0.00000	0.00000
524	0.00000	0.00000
525	0.00000	0.00000
526	0.00000	0.00000
527	0.00000	0.00000
528	0.00000	0.00000
529	0.00000	0.00000
530	0.00000	0.00000
531	0.00000	0.00000
532	0.00000	0.00000
533	0.00000	0.00000
534	0.00000	0.00000
535	0.00000	0.00000
536	0.00000	0.00000
537	0.00000	0.00000
538	0.00000	0.00000
539	0.00000	0.00000
540	0.00000	0.00000
541	0.00000	0.00000
542	0.00000	0.00000
543	0.00000	0.00000
544	0.00000	0.00000
545	0.00000	0.00000
546	0.00000	0.00000
547	0.00000	0.00000
548	0.00000	0.00000
549	0.00000	0.00000
550	0.00000	0.00000
551	0.00000	0.00000
552	0.00000	0.00000
553	0.00000	0.00000
554	0.00000	0.00000
555	0.00000	0.00000
556	0.00000	0.00000
557	0.00000	0.00000
558	0.00000	0.00000
559	0.00000	0.00000
560	0.00000	0.00000
561	0.00000	0.00000
562	0.00000	0.00000
563	0.00000	0.00000
564	0.00000	0.00000
565	0.00000	0.00000
566	0.00000	0.00000
567	0.00000	0.00000
568	0.00000	0.00000
569	0.00000	0.00000
570	0.00000	0.00000
571	0.00000	0.00000
572	0.00000	0.00000
573	0.00000	0.00000
574	0.00000	0.00000
575	0.00000	0.00000
576	0.00000	0.00000
577	0.00000	0.00000
578	0.00000	0.00000
579	0.00000	0.00000
580	0.00000	0.00000
581	0.00000	0.00000
582	0.00000	0.00000
583	0.00000	0.00000
584	0.00000	0.00000
585	0.00000	0.00000
586	0.00000	0.00000
587	0.00000	0.00000
588	0.00000	0.00000
589	0.00000	0.00000
590	0.00000	0.00000
591	0.00000	0.00000
592	0.00000	0.00000
593	0.00000	0.00000
594	0.00000	0.00000
595	0.00000	0.00000
596	0.00000	0.00000
597	0.00000	0.00000
598	0.00000	0.00000
599	0.00000	0.00000
600	0.00000	0.00000
601	0.00000	0.00000
602	0.00000	0.00000
603	0.00000	0.00000
604	0.00000	0.00000
605	0.00000	0.00000
606	0.00000	0.00000
607	0.00000	0.00000
608	0.00000	0.00000
609	0.00000	0.00000
610	0.00000	0.00000
611	0.00000	0.00000
612	0.00000	0.00000
613	0.00000	0.00000
614	0.00000	0.00000
615	0.00000	0.00000
616	0.00000	0.00000
617	0.00000	0.00000
618	0.00000	0.00000
619	0.00000	0.00000
620	0.00000	0.00000
621	0.00000	0.00000
622	0.00000	0.00000
623	0.00000	0.00000
624	0.00000	0.00000
625	0.00000	0.00000
626	0.00000	0.00000
627	0.00000	0.00000
628	0.00000	0.00000
629	0.00000	0.00000
630	0.00000	0.00000
631	0.00000	0.00000
632	0.00000	0.00000
633	0.00000	0.00000
634	0.00000	0.00000
635	0.00000	0.00000
636	0.00000	0.00000
637	0.00000	0.00000
638	0.00000	0.00000
639	0.00000	0.00000
640	0.00000	0.00000
641	0.00000	0.00000
642	0.00000	0.00000
643	0.00000	0.00000
644	0.00000	0.00000
645	0.00000	0.00000
646	0.00000	0.00000
647	0.00000	0.00000
648	0.00000	0.00000
649	0.00000	0.00000
650	0.00000	0.00000
651	0.00000	0.00000
652	0.00000	0.00000
653	0.00000	0.00000
654	0.00000	0.00000
655	0.00000	0.00000
656	0.00000	0.00000
657	0.00000	0.00000
658	0.00000	0.00000
659	0.00000	0.00000
660	0.00000	0.00000
661	0.00000	0.00000
662	0.00000	0.00000
663	0.00000	0.00000
664	0.00000	0.00000
665	0.00000	0.00000
666	0.00000	0.00000
667	0.00000	0.00000
668	0.00000	0.00000
669	0.00000	0.00000
670	0.00000	0.00000
671	0.00000	0.00000
672	0.00000	0.00000
673	0.00000	0.00000
674	0.00000	0.00000
675	0.00000	0.00000
676	0.00000	0.00000
677	0.00000	0.00000
678	0.00000	0.00000
679	0.00000	0.00000
680	0.00000	0.00000
681	0.00000	0.00000
682	0.00000	0.00000
683	0.00000	0.00000
684	0.00000	0.00000
685	0.00000	0.00000
686	0.00000	0.00000
687	0.00000	0.00000
688	0.00000	0.00000
689	0.00000	0.00000
690	0.00000	0.00000
691	0.00000	0.00000
692	0.00000	0.00000
693	0.00000	0.00000
694	0.00000	0.00000
695	0.00000	0.00000
696	0.00000	0.00000
697	0.00000	0.00000
698	0.00000	0.00000
699	0.00000	0.00000
700	0.00000	0.00000
701	0.00000	0.00000
702	0.00000	0.00000
703	0.00000	0.00000
704	0.00000	0.00000
705	0.00000	0.00000
706	0.00000	0.00000
707	0.00000	0.00000
708	0.00000	0.00000
709	0.00000	0.00000
710	0.00000	0.00000
711	0.00000	0.00000
712	0.00000	0.00000
713	0.00000	0.00000
714	0.00000	0.00000
715	0.00000	0.00000
716	0.00000	0.00000
717	0.00000	0.00000
718	0.00000	0.00000
719	0.00000	0.00000
720	0.00000	0.00000
721	0.00000	0.00000
722	0.00000	0.00000
723	0.00000	0.00000
724	0.00000	0.00000
725	0.00000	0.00000
726	0.00000	0.00000
727	0.00000	0.00000
728	0.00000	0.00000
729	0.00000	0.00000
730	0.00000	0.00000
731	0.00000	0.00000
732	0.00000	0.00000
733	0.00000	0.00000
734	0.00000	0.00000
735	0.00000	0.00000
736	0.00000	0.00000
737	0.00000	0.00000
738	0.00000	0.00000
739	0.00000	0.00000
740	0.00000	0.00000
741	0.00000	0.00000
742	0.00000	0.00000
743	0.00000	0.00000
744	0.00000	0.00000
745	0.00000	0.00000
746	0.00000	0.00000
747	0.00000	0.00000
748	0.00000	0.00000
749	0.00000	0.00000
750	0.00000	0.00000
751	0.00000	0.00000
752	0.00000	0.00000
753	0.00000	0.00000
754	0.00000	0.00000
755	0.00000	0.00000
756	0.00000	0.00000
757	0.00000	0.00000
758	0.00000	0.00000
759	0.00000	0.00000
760	0.00000	0.00000
761	0.00000	0.00000
762	0.00000	0.00000
763	0.00000	0.00000
764	0.00000	0.00000
765	0.00000	0.00000
766	0.00000	0.00000
767	0.00000	0.00000
768	0.00000	0.00000
769	0.00000	0.00000
770	0.00000	0.00000
771	0.00000	0.00000
772	0.00000	0.00000
773	0.00000	0.00000
774	0.00000	0.00000
775	0.00000	0.00000
776	0.00000	0.00000
777	0.00000	0.00000
778	0.00000	0.00000
779	0.00000	0.00000
780	0.00000	0.00000
781	0.00000	0.00000
782	0.00000	0.00000
783	0.00000	0.00000
784	0.00000	0.00000
785	0.00000	0.00000
786	0.00000	0.00000
787	0.00000	0.00000
788	0.00000	0.00000
789	0.00000	0.00000
790	0.00000	0.00000
791	0.00000	0.00000
792	0.00000	0.00000
793	0.00000	0.00000
794	0.00000	0.00000
795	0.00000	0.00000
796	0.00000	0.00000
797	0.00000	0.00000
798	0.00000	0.00000
799	0.00000	0.00000
800	0.00000	0.00000
801	0.00000	0.00000
802	0.00000	0.00000
803	0.00000	0.00000
804	0.00000	0.00000
805	0.00000	0.00000
806	0.00000	0.00000
807	0.00000	0.00000
808	0.00000	0.00000
809	0.00000	0.00000
810	0.00000	0.00000
811	0.00000	0.00000
812	0.00000	0.00000
813	0.00000	0.00000
814	0.00000	0.00000
815	0.00000	0.00000
816	0.00000	0.00000
817	0.00000	0.00000
818	0.00000	0.00000
819	0.00000	0.00000
820	0.00000	0.00000
821	0.00000	0.00000
822	0.00000	0.00000
823	0.00000	0.00000
824	0.00000	0.00000
825	0.00000	0.00000
826	0.00000	0.00000
827	0.00000	0.00000
828	0.00000	0.00000
829	0.00000	0.00000
830	0.00000	0.00000
831	0.00000	0.00000
832	0.00000	0.00000
833	0.00000	0.00000
834	0.00000	0.00000
835	0.00000	0.00000
836	0.00000	0.00000
837	0.00000	0.00000
838	0.00000	0.00000
839	0.00000	0.00000
840	0.00000	0.00000
841	0.00000	0.00000
842	0.00000	0.00000
843	0.00000	0.00000
844	0.00000	0.00000
845	0.00000	0.00000
846	0.00000	0.00000
847	0.00000	0.00000
848	0.00000	0.00000
849	0.00000	0.00000
850	0.00000	0.00000
851	0.00000	0.00000
852	0.00000	0.00000
853	0.00000	0.00000
854	0.00000	0.00000
855	0.00000	0.00000
856	0.00000	0.00000
857	0.00000	0.00000
858	0.00000	0.00000
859	0.00000	0.00000
860	0.00000	0.00000
861	0.00000	0.00000
862	0.00000	0.00000
863	0.00000	0.00000
864	0.00000	0.00000
865	0.00000	0.00000
866	0.00000	0.00000
867	0.00000	0.00000
868	0.00000	0.00000
869	0.00000	0.00000
870	0.00000	0.00000
871	0.00000	0.00000
872	0.00000	0.00000
873	0.00000	0.00000
874	0.00000	0.00000
875	0.00000	0.00000
876	0.00000	0.00000
877	0.00000	0.00000
878	0.00000	0.00000
879	0.00000	0.00000
880	0.00000	0.00000
881	0.00000	0.00000
882	0.00000	0.00000
883	0.00000	0.00000
884	0.00000	0.00000
885	0.00000	0.00000
886	0.00000	0.00000
887	0.00000	0.00000
888	0.00000	0.00000
889	0.00000	0.00000
890	0.00000	0.00000
891	0.00000	0.00000
892	0.00000	0.00000
893	0.00000	0.00000
894	0.00000	0.00000
895	0.00000	0.00000
896	0.00000	0.00000
897	0.00000	0.00000
898	0.00000	0.00000
899	0.00000	0.00000
900	0.00000	0.00000
901	0.00000	0.00000
902	0.00000	0.00000
903	0.00000	0.00000
904	0.00000	0.00000
905	0.00000	0.00000
906	0.00000	0.00000
907	0.00000	0.00000
908	0.00000	0.00000
909	0.00000	0.00000
910	0.00000	0.00000
911	0.00000	0.00000
912	0.00000	0.00000
913	0.00000	0.00000
914	0.00000	0.00000
915	0.00000	0.00000
916	0.00000	0.00000
917	0.00000	0.00000
918	0.00000	0.00000
919	0.00000	0.00000
920	0.00000	0.00000
921	0.00000	0.00000
922	0.00000	0.00000
923	0.00000	0.00000
924	0.00000	0.00000
925	0.00000	0.00000
926	0.00000	0.00000
927	0.00000	0.00000
928	0.00000	0.00000
929	0.00000	0.00000
930	0.00000	0.00000
931	0.00000	0.00000
932	0.00000	0.00000
933	0.00000	0.00000
934	0.00000	0.00000
935	0.00000	0.00000
936	0.00000	0.00000
937	0.00000	0.00000
938	0.00000	0.00000
939	0.00000	0.00000
940	0.00000	0.00000
941	0.00000	0.00000
942	0.00000	0.00000
943	0.00000	0.00000
944	0.00000	0.00000
945	0.00000	0.00000
946	0.00000	0.00000
947	0.00000	0.00000
948	0.00000	0.00000
949	0.00000	0.00000
950	0.00000	0.00000
951	0.00000	0.00000
952	0.00000	0.00000
953	0.00000	0.00000
954	0.00000	0.00000
955	0.00000	0.00000
956	0.00000	0.00000
957	0.00000	0.00000
958	0.00000	0.00000
959	0.00000	0.00000
960	0.00000	0.00000
961	0.00000	0.00000
962	0.00000	0.00000
963	0.00000	0.00000
964	0.00000	0.00000
965	0.00000	0.00000
966	0.00000	0.00000
967	0.00000	0.00000
968	0.00000	0.00000
969	0.00000	0.00000
970	0.00000	0.00000
971	0.00000	0.00000
972	0.00000	0.00000
973	0.00000	0.00000
974	0.00000	0.00000
975	0.00000	0.00000
976	0.00000	0.00000
977	0.00000	0.00000
978	0.00000	0.00000
979	0.00000	0.00000
980	0.00000	0.00000
981	0.00000	0.00000
982	0.00000	0.00000
983	0.00000	0.00000
984	0.00000	0.00000
985	0.00000	0.00000
986	0.00000	0.00000
987	0.00000	0.00000
988	0.00000	0.00000
989	0.00000	0.00000
990	0.00000	0.00000
991	0.00000	0.00000
992	0.00000	0.00000
993	0.00000	0.00000
994	0.00000	0.00000
995	0.00000	0.00000
996	0.00000	0.00000
997	0.00000	0.00000
998	0.00000	0.00000
999	0.00000	0.00000
1000	0.00000	0.00000
1001	0.00000	0.00000
1002	0.00000	0.00000
1003	0.00000	0.00000
1004	0.00000	0.00000
1005	0.00000	0.00000
1006	0.00000	0.00000
1007	0.00000	0.00000
1008	0.00000	0.00000
1009	0.00000	0.00000
1010	0.00000	0.00000
1011	0.00000	0.00000
1012	0.00000	0.00000
1013	0.00000	0.00000
1014	0.00000	0.00000
1015	0.00000	0.00000
1016	0.00000	0.00000
1017	0.00000	0.00000
1018	0.00000	0.00000
1019	0.00000	0.00000
1020	0.00000	0.00000
1021	0.00000	0.00000
1022	0.00000	0.00000
1023	0.00000	0.00000


==> figs/broadwell/broadwell_2_2.dat <==
Time	bit0	2-2
0	0.00000	0.00000
1	0.00000	0.00000
2	0.00000	0.00000
3	0.00000	0.00000
4	0.00000	0.00000
5	0.00000	0.00000
6	0.00000	0.00000
7	0.00000	0.00000
8	0.00000	0.00000
9	0.00000	0.00000
10	0.00000	0.00000
11	0.00000	0.00000
12	0.00000	0.00000
13	0.00000	0.00000
14	0.00000	0.00000
15	0.00000	0.00000
16	0.00000	0.00000
17	0.00000	0.00000
18	0.00000	0.00000
19	0.00000	0.00000
20	0.00000	0.00000
21	0.00000	0.00000
22	0.00000	0.00000
23	0.00000	0.00000
24	0.00000	0.00000
25	0.00000	0.00000
26	0.00000	0.00000
27	0.00000	0.00000
28	0.00000	0.00000
29	0.00000	0.00000
30	0.00000	0.00000
31	0.00000	0.00000
32	0.00000	0.00000
33	0.00000	0.00000
34	0.00000	0.00000
35	0.00000	0.00000
36	0.00000	0.00000
37	0.00000	0.00000
38	0.00000	0.00000
39	0.00000	0.00000
40	0.00000	0.00000
41	0.00000	0.00000
42	0.00000	0.00000
43	0.00000	0.00000
44	0.00000	0.00000
45	0.00000	0.00000
46	0.00000	0.00000
47	0.00000	0.00000
48	0.00000	0.00000
49	0.00000	0.00000
50	0.00000	0.00000
51	0.00000	0.00000
52	0.00000	0.00000
53	0.00000	0.00000
54	0.00000	0.00000
55	0.00000	0.00000
56	0.00000	0.00000
57	0.00000	0.00000
58	0.00000	0.00000
59	0.00000	0.00000
60	0.00000	0.00000
61	0.00000	0.00000
62	0.00000	0.00000
63	0.00000	0.00000
64	0.00000	0.00000
65	0.00000	0.00000
66	0.00000	0.00000
67	0.00000	0.00000
68	0.00000	0.00000
69	0.00000	0.00000
70	0.00000	0.00000
71	0.00000	0.00000
72	0.00000	0.00000
73	0.00000	0.00000
74	0.00000	0.00000
75	0.00000	0.00000
76	0.00000	0.00000
77	0.00000	0.00000
78	0.00000	0.00000
79	0.00000	0.00000
80	0.00000	0.00000
81	0.00000	0.00000
82	0.00000	0.00000
83	0.00000	0.00000
84	0.00000	0.00000
85	0.00000	0.00000
86	0.00000	0.00000
87	0.00000	0.00000
88	0.00000	0.00000
89	0.00000	0.00000
90	0.00000	0.00000
91	0.00000	0.00000
92	0.00000	0.00000
93	0.00000	0.00000
94	0.00000	0.00000
95	0.00000	0.00000
96	0.00000	0.00000
97	0.00000	0.00000
98	0.00000	0.00000
99	0.00000	0.00000
100	0.00000	0.00000
101	0.00000	0.00000
102	0.00000	0.00000
103	0.00000	0.00000
104	0.00000	0.00000
105	0.00000	0.00000
106	0.00000	0.00000
107	0.00000	0.00000
108	0.00000	0.00000
109	0.00000	0.00000
110	0.00000	0.00000
111	0.00000	0.00000
112	0.00000	0.00000
113	0.00000	0.00000
114	0.00000	0.00000
115	0.00000	0.00000
116	0.00000	0.00000
117	0.00000	0.00000
118	0.00000	0.00000
119	0.00000	0.00000
120	0.00000	0.00000
121	0.00000	0.00000
122	0.00000	0.00000
123	0.00000	0.00000
124	0.00000	0.00000
125	0.00000	0.00000
126	0.00000	0.00000
127	0.00000	0.00000
128	0.00000	0.00000
129	0.00000	0.00000
130	0.00000	0.00000
131	0.00000	0.00000
132	0.00000	0.00000
133	0.00000	0.00000
134	0.00000	0.00000
135	0.00000	0.00000
136	0.00000	0.00000
137	0.00000	0.00000
138	0.00000	0.00000
139	0.00000	0.00000
140	0.00000	0.00000
141	0.00000	0.00000
142	0.00000	0.00000
143	0.00000	0.00000
144	0.00000	0.00000
145	0.00000	0.00000
146	0.00000	0.00000
147	0.00000	0.00000
148	0.00000	0.00000
149	0.00000	0.00000
150	0.00000	0.00000
151	0.00000	0.00000
152	0.00000	0.00000
153	0.00000	0.00000
154	0.00000	0.00000
155	0.00000	0.00000
156	0.00000	0.00000
157	0.00000	0.00000
158	0.00000	0.00000
159	0.00000	0.00000
160	0.00000	0.00000
161	0.00000	0.00000
162	0.00000	0.00000
163	0.00000	0.00000
164	0.00000	0.00000
165	0.00000	0.00000
166	0.00000	0.00000
167	0.00000	0.00000
168	0.00000	0.00000
169	0.00000	0.00000
170	0.00000	0.00000
171	0.00000	0.00000
172	0.00000	0.00000
173	0.00000	0.00000
174	0.00000	0.00000
175	0.00000	0.00000
176	0.00000	0.00000
177	0.00000	0.00000
178	0.00000	0.00000
179	0.00000	0.00000
180	0.00000	0.00000
181	0.00000	0.00000
182	0.00000	0.00000
183	0.00000	0.00000
184	0.00000	0.00000
185	0.00000	0.00000
186	0.00000	0.00000
187	0.00000	0.00000
188	0.00000	0.00000
189	0.00000	0.00000
190	0.00000	0.00000
191	0.00000	0.00000
192	0.00000	0.00000
193	0.00000	0.00000
194	0.00000	0.00000
195	0.00000	0.00000
196	0.00000	0.00000
197	0.00000	0.00000
198	0.00000	0.00000
199	0.00000	0.00000
200	0.00000	0.00000
201	0.00000	0.00000
202	0.00000	0.00000
203	0.00000	0.00000
204	0.00000	0.00000
205	0.00000	0.00000
206	0.00000	0.00000
207	0.00000	0.00000
208	0.00000	0.00000
209	0.00000	0.00000
210	0.00000	0.00000
211	0.00000	0.00000
212	0.00000	0.00000
213	0.00000	0.00000
214	0.00000	0.00000
215	0.00000	0.00000
216	0.00000	0.00000
217	0.00000	0.00000
218	0.00000	0.00000
219	0.00000	0.00000
220	0.00000	0.00000
221	0.00000	0.00000
222	0.00000	0.00000
223	0.00000	0.00000
224	0.00000	0.00000
225	0.00000	0.00000
226	0.00000	0.00000
227	0.00000	0.00000
228	0.00000	0.00000
229	0.00000	0.00000
230	0.00000	0.00000
231	0.00000	0.00000
232	0.00000	0.00000
233	0.00000	0.00000
234	0.00000	0.00000
235	0.00000	0.00000
236	0.00000	0.00000
237	0.00000	0.00000
238	0.00000	0.00000
239	0.00000	0.00000
240	0.00000	0.00000
241	0.00000	0.00000
242	0.00000	0.00000
243	0.00000	0.00000
244	0.00000	0.00000
245	0.00000	0.00000
246	0.00000	0.00000
247	0.00000	0.00000
248	0.00000	0.00000
249	0.00000	0.00000
250	0.00000	0.00000
251	0.00000	0.00000
252	0.00000	0.00000
253	0.00000	0.00000
254	0.00000	0.00000
255	0.00000	0.00000
256	0.31690	0.00239
257	0.00000	0.00000
258	0.00000	0.00000
259	0.00000	0.00000
260	0.68213	0.31662
261	0.00000	0.00000
262	0.00000	0.00000
263	0.00000	0.00000
264	0.00091	0.54420
265	0.00000	0.00000
266	0.00000	0.00000
267	0.00000	0.00000
268	0.00001	0.13665
269	0.00000	0.00000
270	0.00000	0.00000
271	0.00000	0.00000
272	0.00000	0.00006
273	0.00000	0.00000
274	0.00000	0.00000
275	0.00000	0.00000
276	0.00000	0.00000
277	0.00000	0.00000
278	0.00000	0.00000
279	0.00000	0.00000
280	0.00000	0.00000
281	0.00000	0.00000
282	0.00000	0.00000
283	0.00000	0.00000
284	0.00000	0.00000
285	0.00000	0.00000
286	0.00000	0.00000
287	0.00000	0.00000
288	0.00000	0.00000
289	0.00000	0.00000
290	0.00000	0.00000
291	0.00000	0.00000
292	0.00000	0.00000
293	0.00000	0.00000
294	0.00000	0.00000
295	0.00000	0.00000
296	0.00000	0.00000
297	0.00000	0.00000
298	0.00000	0.00000
299	0.00000	0.00000
300	0.00000	0.00000
301	0.00000	0.00000
302	0.00000	0.00000
303	0.00000	0.00000
304	0.00000	0.00000
305	0.00000	0.00000
306	0.00000	0.00000
307	0.00000	0.00000
308	0.00000	0.00000
309	0.00000	0.00000
310	0.00000	0.00000
311	0.00000	0.00000
312	0.00000	0.00000
313	0.00000	0.00000
314	0.00000	0.00000
315	0.00000	0.00000
316	0.00000	0.00000
317	0.00000	0.00000
318	0.00000	0.00000
319	0.00000	0.00000
320	0.00000	0.00000
321	0.00000	0.00000
322	0.00000	0.00000
323	0.00000	0.00000
324	0.00000	0.00000
325	0.00000	0.00000
326	0.00000	0.00000
327	0.00000	0.00000
328	0.00000	0.00000
329	0.00000	0.00000
330	0.00000	0.00000
331	0.00000	0.00000
332	0.00000	0.00000
333	0.00000	0.00000
334	0.00000	0.00000
335	0.00000	0.00000
336	0.00000	0.00000
337	0.00000	0.00000
338	0.00000	0.00000
339	0.00000	0.00000
340	0.00000	0.00000
341	0.00000	0.00000
342	0.00000	0.00000
343	0.00000	0.00000
344	0.00000	0.00000
345	0.00000	0.00000
346	0.00000	0.00000
347	0.00000	0.00000
348	0.00000	0.00000
349	0.00000	0.00000
350	0.00000	0.00000
351	0.00000	0.00000
352	0.00000	0.00000
353	0.00000	0.00000
354	0.00000	0.00000
355	0.00000	0.00000
356	0.00000	0.00000
357	0.00000	0.00000
358	0.00000	0.00000
359	0.00000	0.00000
360	0.00000	0.00000
361	0.00000	0.00000
362	0.00000	0.00000
363	0.00000	0.00000
364	0.00000	0.00000
365	0.00000	0.00000
366	0.00000	0.00000
367	0.00000	0.00000
368	0.00000	0.00000
369	0.00000	0.00000
370	0.00000	0.00000
371	0.00000	0.00000
372	0.00000	0.00000
373	0.00000	0.00000
374	0.00000	0.00000
375	0.00000	0.00000
376	0.00000	0.00000
377	0.00000	0.00000
378	0.00000	0.00000
379	0.00000	0.00000
380	0.00000	0.00000
381	0.00000	0.00000
382	0.00000	0.00000
383	0.00000	0.00000
384	0.00000	0.00000
385	0.00000	0.00000
386	0.00000	0.00000
387	0.00000	0.00000
388	0.00000	0.00000
389	0.00000	0.00000
390	0.00000	0.00000
391	0.00000	0.00000
392	0.00000	0.00000
393	0.00000	0.00000
394	0.00000	0.00000
395	0.00000	0.00000
396	0.00001	0.00000
397	0.00000	0.00000
398	0.00000	0.00000
399	0.00000	0.00000
400	0.00001	0.00001
401	0.00000	0.00000
402	0.00000	0.00000
403	0.00000	0.00000
404	0.00000	0.00001
405	0.00000	0.00000
406	0.00000	0.00000
407	0.00000	0.00000
408	0.00000	0.00000
409	0.00000	0.00000
410	0.00000	0.00000
411	0.00000	0.00000
412	0.00000	0.00000
413	0.00000	0.00000
414	0.00000	0.00000
415	0.00000	0.00000
416	0.00000	0.00000
417	0.00000	0.00000
418	0.00000	0.00000
419	0.00000	0.00000
420	0.00000	0.00000
421	0.00000	0.00000
422	0.00000	0.00000
423	0.00000	0.00000
424	0.00000	0.00000
425	0.00000	0.00000
426	0.00000	0.00000
427	0.00000	0.00000
428	0.00000	0.00000
429	0.00000	0.00000
430	0.00000	0.00000
431	0.00000	0.00000
432	0.00000	0.00001
433	0.00000	0.00000
434	0.00000	0.00000
435	0.00000	0.00000
436	0.00000	0.00001
437	0.00000	0.00000
438	0.00000	0.00000
439	0.00000	0.00000
440	0.00000	0.00000
441	0.00000	0.00000
442	0.00000	0.00000
443	0.00000	0.00000
444	0.00000	0.00000
445	0.00000	0.00000
446	0.00000	0.00000
447	0.00000	0.00000
448	0.00000	0.00000
449	0.00000	0.00000
450	0.00000	0.00000
451	0.00000	0.00000
452	0.00000	0.00000
453	0.00000	0.00000
454	0.00000	0.00000
455	0.00000	0.00000
456	0.00000	0.00000
457	0.00000	0.00000
458	0.00000	0.00000
459	0.00000	0.00000
460	0.00000	0.00000
461	0.00000	0.00000
462	0.00000	0.00000
463	0.00000	0.00000
464	0.00000	0.00000
465	0.00000	0.00000
466	0.00000	0.00000
467	0.00000	0.00000
468	0.00000	0.00000
469	0.00000	0.00000
470	0.00000	0.00000
471	0.00000	0.00000
472	0.00000	0.00000
473	0.00000	0.00000
474	0.00000	0.00000
475	0.00000	0.00000
476	0.00000	0.00000
477	0.00000	0.00000
478	0.00000	0.00000
479	0.00000	0.00000
480	0.00000	0.00000
481	0.00000	0.00000
482	0.00000	0.00000
483	0.00000	0.00000
484	0.00000	0.00000
485	0.00000	0.00000
486	0.00000	0.00000
487	0.00000	0.00000
488	0.00000	0.00000
489	0.00000	0.00000
490	0.00000	0.00000
491	0.00000	0.00000
492	0.00000	0.00000
493	0.00000	0.00000
494	0.00000	0.00000
495	0.00000	0.00000
496	0.00000	0.00000
497	0.00000	0.00000
498	0.00000	0.00000
499	0.00000	0.00000
500	0.00000	0.00000
501	0.00000	0.00000
502	0.00000	0.00000
503	0.00000	0.00000
504	0.00000	0.00000
505	0.00000	0.00000
506	0.00000	0.00000
507	0.00000	0.00000
508	0.00000	0.00000
509	0.00000	0.00000
510	0.00000	0.00000
511	0.00000	0.00000
512	0.00000	0.00000
513	0.00000	0.00000
514	0.00000	0.00000
515	0.00000	0.00000
516	0.00000	0.00000
517	0.00000	0.00000
518	0.00000	0.00000
519	0.00000	0.00000
520	0.00000	0.00000
521	0.00000	0.00000
522	0.00000	0.00000
523	0.00000	0.00000
524	0.00000	0.00000
525	0.00000	0.00000
526	0.00000	0.00000
527	0.00000	0.00000
528	0.00000	0.00000
529	0.00000	0.00000
530	0.00000	0.00000
531	0.00000	0.00000
532	0.00000	0.00000
533	0.00000	0.00000
534	0.00000	0.00000
535	0.00000	0.00000
536	0.00000	0.00000
537	0.00000	0.00000
538	0.00000	0.00000
539	0.00000	0.00000
540	0.00000	0.00000
541	0.00000	0.00000
542	0.00000	0.00000
543	0.00000	0.00000
544	0.00000	0.00000
545	0.00000	0.00000
546	0.00000	0.00000
547	0.00000	0.00000
548	0.00000	0.00000
549	0.00000	0.00000
550	0.00000	0.00000
551	0.00000	0.00000
552	0.00000	0.00000
553	0.00000	0.00000
554	0.00000	0.00000
555	0.00000	0.00000
556	0.00000	0.00000
557	0.00000	0.00000
558	0.00000	0.00000
559	0.00000	0.00000
560	0.00000	0.00000
561	0.00000	0.00000
562	0.00000	0.00000
563	0.00000	0.00000
564	0.00000	0.00000
565	0.00000	0.00000
566	0.00000	0.00000
567	0.00000	0.00000
568	0.00000	0.00000
569	0.00000	0.00000
570	0.00000	0.00000
571	0.00000	0.00000
572	0.00000	0.00000
573	0.00000	0.00000
574	0.00000	0.00000
575	0.00000	0.00000
576	0.00000	0.00000
577	0.00000	0.00000
578	0.00000	0.00000
579	0.00000	0.00000
580	0.00000	0.00000
581	0.00000	0.00000
582	0.00000	0.00000
583	0.00000	0.00000
584	0.00000	0.00000
585	0.00000	0.00000
586	0.00000	0.00000
587	0.00000	0.00000
588	0.00000	0.00000
589	0.00000	0.00000
590	0.00000	0.00000
591	0.00000	0.00000
592	0.00000	0.00000
593	0.00000	0.00000
594	0.00000	0.00000
595	0.00000	0.00000
596	0.00000	0.00000
597	0.00000	0.00000
598	0.00000	0.00000
599	0.00000	0.00000
600	0.00000	0.00000
601	0.00000	0.00000
602	0.00000	0.00000
603	0.00000	0.00000
604	0.00000	0.00000
605	0.00000	0.00000
606	0.00000	0.00000
607	0.00000	0.00000
608	0.00000	0.00000
609	0.00000	0.00000
610	0.00000	0.00000
611	0.00000	0.00000
612	0.00000	0.00000
613	0.00000	0.00000
614	0.00000	0.00000
615	0.00000	0.00000
616	0.00000	0.00000
617	0.00000	0.00000
618	0.00000	0.00000
619	0.00000	0.00000
620	0.00000	0.00000
621	0.00000	0.00000
622	0.00000	0.00000
623	0.00000	0.00000
624	0.00000	0.00000
625	0.00000	0.00000
626	0.00000	0.00000
627	0.00000	0.00000
628	0.00000	0.00000
629	0.00000	0.00000
630	0.00000	0.00000
631	0.00000	0.00000
632	0.00000	0.00000
633	0.00000	0.00000
634	0.00000	0.00000
635	0.00000	0.00000
636	0.00000	0.00000
637	0.00000	0.00000
638	0.00000	0.00000
639	0.00000	0.00000
640	0.00000	0.00000
641	0.00000	0.00000
642	0.00000	0.00000
643	0.00000	0.00000
644	0.00000	0.00000
645	0.00000	0.00000
646	0.00000	0.00000
647	0.00000	0.00000
648	0.00000	0.00000
649	0.00000	0.00000
650	0.00000	0.00000
651	0.00000	0.00000
652	0.00000	0.00000
653	0.00000	0.00000
654	0.00000	0.00000
655	0.00000	0.00000
656	0.00000	0.00000
657	0.00000	0.00000
658	0.00000	0.00000
659	0.00000	0.00000
660	0.00000	0.00000
661	0.00000	0.00000
662	0.00000	0.00000
663	0.00000	0.00000
664	0.00000	0.00000
665	0.00000	0.00000
666	0.00000	0.00000
667	0.00000	0.00000
668	0.00000	0.00000
669	0.00000	0.00000
670	0.00000	0.00000
671	0.00000	0.00000
672	0.00000	0.00000
673	0.00000	0.00000
674	0.00000	0.00000
675	0.00000	0.00000
676	0.00000	0.00000
677	0.00000	0.00000
678	0.00000	0.00000
679	0.00000	0.00000
680	0.00000	0.00000
681	0.00000	0.00000
682	0.00000	0.00000
683	0.00000	0.00000
684	0.00000	0.00000
685	0.00000	0.00000
686	0.00000	0.00000
687	0.00000	0.00000
688	0.00000	0.00000
689	0.00000	0.00000
690	0.00000	0.00000
691	0.00000	0.00000
692	0.00000	0.00000
693	0.00000	0.00000
694	0.00000	0.00000
695	0.00000	0.00000
696	0.00000	0.00000
697	0.00000	0.00000
698	0.00000	0.00000
699	0.00000	0.00000
700	0.00000	0.00000
701	0.00000	0.00000
702	0.00000	0.00000
703	0.00000	0.00000
704	0.00000	0.00000
705	0.00000	0.00000
706	0.00000	0.00000
707	0.00000	0.00000
708	0.00000	0.00000
709	0.00000	0.00000
710	0.00000	0.00000
711	0.00000	0.00000
712	0.00000	0.00000
713	0.00000	0.00000
714	0.00000	0.00000
715	0.00000	0.00000
716	0.00000	0.00000
717	0.00000	0.00000
718	0.00000	0.00000
719	0.00000	0.00000
720	0.00000	0.00000
721	0.00000	0.00000
722	0.00000	0.00000
723	0.00000	0.00000
724	0.00000	0.00000
725	0.00000	0.00000
726	0.00000	0.00000
727	0.00000	0.00000
728	0.00000	0.00000
729	0.00000	0.00000
730	0.00000	0.00000
731	0.00000	0.00000
732	0.00000	0.00000
733	0.00000	0.00000
734	0.00000	0.00000
735	0.00000	0.00000
736	0.00000	0.00000
737	0.00000	0.00000
738	0.00000	0.00000
739	0.00000	0.00000
740	0.00000	0.00000
741	0.00000	0.00000
742	0.00000	0.00000
743	0.00000	0.00000
744	0.00000	0.00000
745	0.00000	0.00000
746	0.00000	0.00000
747	0.00000	0.00000
748	0.00000	0.00000
749	0.00000	0.00000
750	0.00000	0.00000
751	0.00000	0.00000
752	0.00000	0.00000
753	0.00000	0.00000
754	0.00000	0.00000
755	0.00000	0.00000
756	0.00000	0.00000
757	0.00000	0.00000
758	0.00000	0.00000
759	0.00000	0.00000
760	0.00000	0.00000
761	0.00000	0.00000
762	0.00000	0.00000
763	0.00000	0.00000
764	0.00000	0.00000
765	0.00000	0.00000
766	0.00000	0.00000
767	0.00000	0.00000
768	0.00000	0.00000
769	0.00000	0.00000
770	0.00000	0.00000
771	0.00000	0.00000
772	0.00000	0.00000
773	0.00000	0.00000
774	0.00000	0.00000
775	0.00000	0.00000
776	0.00000	0.00000
777	0.00000	0.00000
778	0.00000	0.00000
779	0.00000	0.00000
780	0.00000	0.00000
781	0.00000	0.00000
782	0.00000	0.00000
783	0.00000	0.00000
784	0.00000	0.00000
785	0.00000	0.00000
786	0.00000	0.00000
787	0.00000	0.00000
788	0.00000	0.00000
789	0.00000	0.00000
790	0.00000	0.00000
791	0.00000	0.00000
792	0.00000	0.00000
793	0.00000	0.00000
794	0.00000	0.00000
795	0.00000	0.00000
796	0.00000	0.00000
797	0.00000	0.00000
798	0.00000	0.00000
799	0.00000	0.00000
800	0.00000	0.00000
801	0.00000	0.00000
802	0.00000	0.00000
803	0.00000	0.00000
804	0.00000	0.00000
805	0.00000	0.00000
806	0.00000	0.00000
807	0.00000	0.00000
808	0.00000	0.00000
809	0.00000	0.00000
810	0.00000	0.00000
811	0.00000	0.00000
812	0.00000	0.00000
813	0.00000	0.00000
814	0.00000	0.00000
815	0.00000	0.00000
816	0.00000	0.00000
817	0.00000	0.00000
818	0.00000	0.00000
819	0.00000	0.00000
820	0.00000	0.00000
821	0.00000	0.00000
822	0.00000	0.00000
823	0.00000	0.00000
824	0.00000	0.00000
825	0.00000	0.00000
826	0.00000	0.00000
827	0.00000	0.00000
828	0.00000	0.00000
829	0.00000	0.00000
830	0.00000	0.00000
831	0.00000	0.00000
832	0.00000	0.00000
833	0.00000	0.00000
834	0.00000	0.00000
835	0.00000	0.00000
836	0.00000	0.00000
837	0.00000	0.00000
838	0.00000	0.00000
839	0.00000	0.00000
840	0.00000	0.00000
841	0.00000	0.00000
842	0.00000	0.00000
843	0.00000	0.00000
844	0.00000	0.00000
845	0.00000	0.00000
846	0.00000	0.00000
847	0.00000	0.00000
848	0.00000	0.00000
849	0.00000	0.00000
850	0.00000	0.00000
851	0.00000	0.00000
852	0.00000	0.00000
853	0.00000	0.00000
854	0.00000	0.00000
855	0.00000	0.00000
856	0.00000	0.00000
857	0.00000	0.00000
858	0.00000	0.00000
859	0.00000	0.00000
860	0.00000	0.00000
861	0.00000	0.00000
862	0.00000	0.00000
863	0.00000	0.00000
864	0.00000	0.00000
865	0.00000	0.00000
866	0.00000	0.00000
867	0.00000	0.00000
868	0.00000	0.00000
869	0.00000	0.00000
870	0.00000	0.00000
871	0.00000	0.00000
872	0.00000	0.00000
873	0.00000	0.00000
874	0.00000	0.00000
875	0.00000	0.00000
876	0.00000	0.00000
877	0.00000	0.00000
878	0.00000	0.00000
879	0.00000	0.00000
880	0.00000	0.00000
881	0.00000	0.00000
882	0.00000	0.00000
883	0.00000	0.00000
884	0.00000	0.00000
885	0.00000	0.00000
886	0.00000	0.00000
887	0.00000	0.00000
888	0.00000	0.00000
889	0.00000	0.00000
890	0.00000	0.00000
891	0.00000	0.00000
892	0.00000	0.00000
893	0.00000	0.00000
894	0.00000	0.00000
895	0.00000	0.00000
896	0.00000	0.00000
897	0.00000	0.00000
898	0.00000	0.00000
899	0.00000	0.00000
900	0.00000	0.00000
901	0.00000	0.00000
902	0.00000	0.00000
903	0.00000	0.00000
904	0.00000	0.00000
905	0.00000	0.00000
906	0.00000	0.00000
907	0.00000	0.00000
908	0.00000	0.00000
909	0.00000	0.00000
910	0.00000	0.00000
911	0.00000	0.00000
912	0.00000	0.00000
913	0.00000	0.00000
914	0.00000	0.00000
915	0.00000	0.00000
916	0.00000	0.00000
917	0.00000	0.00000
918	0.00000	0.00000
919	0.00000	0.00000
920	0.00000	0.00000
921	0.00000	0.00000
922	0.00000	0.00000
923	0.00000	0.00000
924	0.00000	0.00000
925	0.00000	0.00000
926	0.00000	0.00000
927	0.00000	0.00000
928	0.00000	0.00000
929	0.00000	0.00000
930	0.00000	0.00000
931	0.00000	0.00000
932	0.00000	0.00000
933	0.00000	0.00000
934	0.00000	0.00000
935	0.00000	0.00000
936	0.00000	0.00000
937	0.00000	0.00000
938	0.00000	0.00000
939	0.00000	0.00000
940	0.00000	0.00000
941	0.00000	0.00000
942	0.00000	0.00000
943	0.00000	0.00000
944	0.00000	0.00000
945	0.00000	0.00000
946	0.00000	0.00000
947	0.00000	0.00000
948	0.00000	0.00000
949	0.00000	0.00000
950	0.00000	0.00000
951	0.00000	0.00000
952	0.00000	0.00000
953	0.00000	0.00000
954	0.00000	0.00000
955	0.00000	0.00000
956	0.00000	0.00000
957	0.00000	0.00000
958	0.00000	0.00000
959	0.00000	0.00000
960	0.00000	0.00000
961	0.00000	0.00000
962	0.00000	0.00000
963	0.00000	0.00000
964	0.00000	0.00000
965	0.00000	0.00000
966	0.00000	0.00000
967	0.00000	0.00000
968	0.00000	0.00000
969	0.00000	0.00000
970	0.00000	0.00000
971	0.00000	0.00000
972	0.00000	0.00000
973	0.00000	0.00000
974	0.00000	0.00000
975	0.00000	0.00000
976	0.00000	0.00000
977	0.00000	0.00000
978	0.00000	0.00000
979	0.00000	0.00000
980	0.00000	0.00000
981	0.00000	0.00000
982	0.00000	0.00000
983	0.00000	0.00000
984	0.00000	0.00000
985	0.00000	0.00000
986	0.00000	0.00000
987	0.00000	0.00000
988	0.00000	0.00000
989	0.00000	0.00000
990	0.00000	0.00000
991	0.00000	0.00000
992	0.00000	0.00000
993	0.00000	0.00000
994	0.00000	0.00000
995	0.00000	0.00000
996	0.00000	0.00000
997	0.00000	0.00000
998	0.00000	0.00000
999	0.00000	0.00000
1000	0.00000	0.00000
1001	0.00000	0.00000
1002	0.00000	0.00000
1003	0.00000	0.00000
1004	0.00000	0.00000
1005	0.00000	0.00000
1006	0.00000	0.00000
1007	0.00000	0.00000
1008	0.00000	0.00000
1009	0.00000	0.00000
1010	0.00000	0.00000
1011	0.00000	0.00000
1012	0.00000	0.00000
1013	0.00000	0.00000
1014	0.00000	0.00000
1015	0.00000	0.00000
1016	0.00000	0.00000
1017	0.00000	0.00000
1018	0.00000	0.00000
1019	0.00000	0.00000
1020	0.00000	0.00000
1021	0.00000	0.00000
1022	0.00000	0.00000
1023	0.00000	0.00000


==> figs/broadwell/broadwell_2_4.dat <==
Time	bit0	2-4
0	0.00000	0.00000
1	0.00000	0.00000
2	0.00000	0.00000
3	0.00000	0.00000
4	0.00000	0.00000
5	0.00000	0.00000
6	0.00000	0.00000
7	0.00000	0.00000
8	0.00000	0.00000
9	0.00000	0.00000
10	0.00000	0.00000
11	0.00000	0.00000
12	0.00000	0.00000
13	0.00000	0.00000
14	0.00000	0.00000
15	0.00000	0.00000
16	0.00000	0.00000
17	0.00000	0.00000
18	0.00000	0.00000
19	0.00000	0.00000
20	0.00000	0.00000
21	0.00000	0.00000
22	0.00000	0.00000
23	0.00000	0.00000
24	0.00000	0.00000
25	0.00000	0.00000
26	0.00000	0.00000
27	0.00000	0.00000
28	0.00000	0.00000
29	0.00000	0.00000
30	0.00000	0.00000
31	0.00000	0.00000
32	0.00000	0.00000
33	0.00000	0.00000
34	0.00000	0.00000
35	0.00000	0.00000
36	0.00000	0.00000
37	0.00000	0.00000
38	0.00000	0.00000
39	0.00000	0.00000
40	0.00000	0.00000
41	0.00000	0.00000
42	0.00000	0.00000
43	0.00000	0.00000
44	0.00000	0.00000
45	0.00000	0.00000
46	0.00000	0.00000
47	0.00000	0.00000
48	0.00000	0.00000
49	0.00000	0.00000
50	0.00000	0.00000
51	0.00000	0.00000
52	0.00000	0.00000
53	0.00000	0.00000
54	0.00000	0.00000
55	0.00000	0.00000
56	0.00000	0.00000
57	0.00000	0.00000
58	0.00000	0.00000
59	0.00000	0.00000
60	0.00000	0.00000
61	0.00000	0.00000
62	0.00000	0.00000
63	0.00000	0.00000
64	0.00000	0.00000
65	0.00000	0.00000
66	0.00000	0.00000
67	0.00000	0.00000
68	0.00000	0.00000
69	0.00000	0.00000
70	0.00000	0.00000
71	0.00000	0.00000
72	0.00000	0.00000
73	0.00000	0.00000
74	0.00000	0.00000
75	0.00000	0.00000
76	0.00000	0.00000
77	0.00000	0.00000
78	0.00000	0.00000
79	0.00000	0.00000
80	0.00000	0.00000
81	0.00000	0.00000
82	0.00000	0.00000
83	0.00000	0.00000
84	0.00000	0.00000
85	0.00000	0.00000
86	0.00000	0.00000
87	0.00000	0.00000
88	0.00000	0.00000
89	0.00000	0.00000
90	0.00000	0.00000
91	0.00000	0.00000
92	0.00000	0.00000
93	0.00000	0.00000
94	0.00000	0.00000
95	0.00000	0.00000
96	0.00000	0.00000
97	0.00000	0.00000
98	0.00000	0.00000
99	0.00000	0.00000
100	0.00000	0.00000
101	0.00000	0.00000
102	0.00000	0.00000
103	0.00000	0.00000
104	0.00000	0.00000
105	0.00000	0.00000
106	0.00000	0.00000
107	0.00000	0.00000
108	0.00000	0.00000
109	0.00000	0.00000
110	0.00000	0.00000
111	0.00000	0.00000
112	0.00000	0.00000
113	0.00000	0.00000
114	0.00000	0.00000
115	0.00000	0.00000
116	0.00000	0.00000
117	0.00000	0.00000
118	0.00000	0.00000
119	0.00000	0.00000
120	0.00000	0.00000
121	0.00000	0.00000
122	0.00000	0.00000
123	0.00000	0.00000
124	0.00000	0.00000
125	0.00000	0.00000
126	0.00000	0.00000
127	0.00000	0.00000
128	0.00000	0.00000
129	0.00000	0.00000
130	0.00000	0.00000
131	0.00000	0.00000
132	0.00000	0.00000
133	0.00000	0.00000
134	0.00000	0.00000
135	0.00000	0.00000
136	0.00000	0.00000
137	0.00000	0.00000
138	0.00000	0.00000
139	0.00000	0.00000
140	0.00000	0.00000
141	0.00000	0.00000
142	0.00000	0.00000
143	0.00000	0.00000
144	0.00000	0.00000
145	0.00000	0.00000
146	0.00000	0.00000
147	0.00000	0.00000
148	0.00000	0.00000
149	0.00000	0.00000
150	0.00000	0.00000
151	0.00000	0.00000
152	0.00000	0.00000
153	0.00000	0.00000
154	0.00000	0.00000
155	0.00000	0.00000
156	0.00000	0.00000
157	0.00000	0.00000
158	0.00000	0.00000
159	0.00000	0.00000
160	0.00000	0.00000
161	0.00000	0.00000
162	0.00000	0.00000
163	0.00000	0.00000
164	0.00000	0.00000
165	0.00000	0.00000
166	0.00000	0.00000
167	0.00000	0.00000
168	0.00000	0.00000
169	0.00000	0.00000
170	0.00000	0.00000
171	0.00000	0.00000
172	0.00000	0.00000
173	0.00000	0.00000
174	0.00000	0.00000
175	0.00000	0.00000
176	0.00000	0.00000
177	0.00000	0.00000
178	0.00000	0.00000
179	0.00000	0.00000
180	0.00000	0.00000
181	0.00000	0.00000
182	0.00000	0.00000
183	0.00000	0.00000
184	0.00000	0.00000
185	0.00000	0.00000
186	0.00000	0.00000
187	0.00000	0.00000
188	0.00000	0.00000
189	0.00000	0.00000
190	0.00000	0.00000
191	0.00000	0.00000
192	0.00000	0.00000
193	0.00000	0.00000
194	0.00000	0.00000
195	0.00000	0.00000
196	0.00000	0.00000
197	0.00000	0.00000
198	0.00000	0.00000
199	0.00000	0.00000
200	0.00000	0.00000
201	0.00000	0.00000
202	0.00000	0.00000
203	0.00000	0.00000
204	0.00000	0.00000
205	0.00000	0.00000
206	0.00000	0.00000
207	0.00000	0.00000
208	0.00000	0.00000
209	0.00000	0.00000
210	0.00000	0.00000
211	0.00000	0.00000
212	0.00000	0.00000
213	0.00000	0.00000
214	0.00000	0.00000
215	0.00000	0.00000
216	0.00000	0.00000
217	0.00000	0.00000
218	0.00000	0.00000
219	0.00000	0.00000
220	0.00000	0.00000
221	0.00000	0.00000
222	0.00000	0.00000
223	0.00000	0.00000
224	0.00000	0.00000
225	0.00000	0.00000
226	0.00000	0.00000
227	0.00000	0.00000
228	0.00001	0.00001
229	0.00000	0.00000
230	0.00000	0.00000
231	0.00000	0.00000
232	0.00000	0.00000
233	0.00000	0.00000
234	0.00000	0.00000
235	0.00000	0.00000
236	0.00000	0.00000
237	0.00000	0.00000
238	0.00000	0.00000
239	0.00000	0.00000
240	0.00000	0.00000
241	0.00000	0.00000
242	0.00000	0.00000
243	0.00000	0.00000
244	0.00000	0.00000
245	0.00000	0.00000
246	0.00000	0.00000
247	0.00000	0.00000
248	0.00000	0.00000
249	0.00000	0.00000
250	0.00000	0.00000
251	0.00000	0.00000
252	0.00000	0.00000
253	0.00000	0.00000
254	0.00000	0.00000
255	0.00000	0.00000
256	0.33143	0.00000
257	0.00000	0.00000
258	0.00000	0.00000
259	0.00000	0.00000
260	0.54162	0.11604
261	0.00000	0.00000
262	0.00000	0.00000
263	0.00000	0.00000
264	0.10927	0.20396
265	0.00000	0.00000
266	0.00000	0.00000
267	0.00000	0.00000
268	0.01761	0.63986
269	0.00000	0.00000
270	0.00000	0.00000
271	0.00000	0.00000
272	0.00001	0.04004
273	0.00000	0.00000
274	0.00000	0.00000
275	0.00000	0.00000
276	0.00001	0.00002
277	0.00000	0.00000
278	0.00000	0.00000
279	0.00000	0.00000
280	0.00000	0.00000
281	0.00000	0.00000
282	0.00000	0.00000
283	0.00000	0.00000
284	0.00000	0.00000
285	0.00000	0.00000
286	0.00000	0.00000
287	0.00000	0.00000
288	0.00000	0.00000
289	0.00000	0.00000
290	0.00000	0.00000
291	0.00000	0.00000
292	0.00000	0.00000
293	0.00000	0.00000
294	0.00000	0.00000
295	0.00000	0.00000
296	0.00000	0.00000
297	0.00000	0.00000
298	0.00000	0.00000
299	0.00000	0.00000
300	0.00000	0.00000
301	0.00000	0.00000
302	0.00000	0.00000
303	0.00000	0.00000
304	0.00000	0.00000
305	0.00000	0.00000
306	0.00000	0.00000
307	0.00000	0.00000
308	0.00000	0.00000
309	0.00000	0.00000
310	0.00000	0.00000
311	0.00000	0.00000
312	0.00000	0.00000
313	0.00000	0.00000
314	0.00000	0.00000
315	0.00000	0.00000
316	0.00000	0.00000
317	0.00000	0.00000
318	0.00000	0.00000
319	0.00000	0.00000
320	0.00000	0.00000
321	0.00000	0.00000
322	0.00000	0.00000
323	0.00000	0.00000
324	0.00000	0.00000
325	0.00000	0.00000
326	0.00000	0.00000
327	0.00000	0.00000
328	0.00000	0.00000
329	0.00000	0.00000
330	0.00000	0.00000
331	0.00000	0.00000
332	0.00000	0.00000
333	0.00000	0.00000
334	0.00000	0.00000
335	0.00000	0.00000
336	0.00000	0.00000
337	0.00000	0.00000
338	0.00000	0.00000
339	0.00000	0.00000
340	0.00000	0.00000
341	0.00000	0.00000
342	0.00000	0.00000
343	0.00000	0.00000
344	0.00000	0.00000
345	0.00000	0.00000
346	0.00000	0.00000
347	0.00000	0.00000
348	0.00000	0.00000
349	0.00000	0.00000
350	0.00000	0.00000
351	0.00000	0.00000
352	0.00000	0.00000
353	0.00000	0.00000
354	0.00000	0.00000
355	0.00000	0.00000
356	0.00000	0.00000
357	0.00000	0.00000
358	0.00000	0.00000
359	0.00000	0.00000
360	0.00000	0.00000
361	0.00000	0.00000
362	0.00000	0.00000
363	0.00000	0.00000
364	0.00000	0.00000
365	0.00000	0.00000
366	0.00000	0.00000
367	0.00000	0.00000
368	0.00000	0.00000
369	0.00000	0.00000
370	0.00000	0.00000
371	0.00000	0.00000
372	0.00000	0.00000
373	0.00000	0.00000
374	0.00000	0.00000
375	0.00000	0.00000
376	0.00000	0.00000
377	0.00000	0.00000
378	0.00000	0.00000
379	0.00000	0.00000
380	0.00000	0.00000
381	0.00000	0.00000
382	0.00000	0.00000
383	0.00000	0.00000
384	0.00000	0.00000
385	0.00000	0.00000
386	0.00000	0.00000
387	0.00000	0.00000
388	0.00000	0.00000
389	0.00000	0.00000
390	0.00000	0.00000
391	0.00000	0.00000
392	0.00000	0.00000
393	0.00000	0.00000
394	0.00000	0.00000
395	0.00000	0.00000
396	0.00001	0.00000
397	0.00000	0.00000
398	0.00000	0.00000
399	0.00000	0.00000
400	0.00001	0.00000
401	0.00000	0.00000
402	0.00000	0.00000
403	0.00000	0.00000
404	0.00000	0.00001
405	0.00000	0.00000
406	0.00000	0.00000
407	0.00000	0.00000
408	0.00000	0.00001
409	0.00000	0.00000
410	0.00000	0.00000
411	0.00000	0.00000
412	0.00000	0.00000
413	0.00000	0.00000
414	0.00000	0.00000
415	0.00000	0.00000
416	0.00000	0.00000
417	0.00000	0.00000
418	0.00000	0.00000
419	0.00000	0.00000
420	0.00000	0.00000
421	0.00000	0.00000
422	0.00000	0.00000
423	0.00000	0.00000
424	0.00000	0.00000
425	0.00000	0.00000
426	0.00000	0.00000
427	0.00000	0.00000
428	0.00000	0.00000
429	0.00000	0.00000
430	0.00000	0.00000
431	0.00000	0.00000
432	0.00000	0.00001
433	0.00000	0.00000
434	0.00000	0.00000
435	0.00000	0.00000
436	0.00000	0.00001
437	0.00000	0.00000
438	0.00000	0.00000
439	0.00000	0.00000
440	0.00000	0.00001
441	0.00000	0.00000
442	0.00000	0.00000
443	0.00000	0.00000
444	0.00000	0.00000
445	0.00000	0.00000
446	0.00000	0.00000
447	0.00000	0.00000
448	0.00000	0.00000
449	0.00000	0.00000
450	0.00000	0.00000
451	0.00000	0.00000
452	0.00000	0.00000
453	0.00000	0.00000
454	0.00000	0.00000
455	0.00000	0.00000
456	0.00000	0.00000
457	0.00000	0.00000
458	0.00000	0.00000
459	0.00000	0.00000
460	0.00000	0.00000
461	0.00000	0.00000
462	0.00000	0.00000
463	0.00000	0.00000
464	0.00000	0.00000
465	0.00000	0.00000
466	0.00000	0.00000
467	0.00000	0.00000
468	0.00000	0.00000
469	0.00000	0.00000
470	0.00000	0.00000
471	0.00000	0.00000
472	0.00000	0.00000
473	0.00000	0.00000
474	0.00000	0.00000
475	0.00000	0.00000
476	0.00000	0.00000
477	0.00000	0.00000
478	0.00000	0.00000
479	0.00000	0.00000
480	0.00000	0.00000
481	0.00000	0.00000
482	0.00000	0.00000
483	0.00000	0.00000
484	0.00000	0.00000
485	0.00000	0.00000
486	0.00000	0.00000
487	0.00000	0.00000
488	0.00000	0.00000
489	0.00000	0.00000
490	0.00000	0.00000
491	0.00000	0.00000
492	0.00000	0.00000
493	0.00000	0.00000
494	0.00000	0.00000
495	0.00000	0.00000
496	0.00000	0.00000
497	0.00000	0.00000
498	0.00000	0.00000
499	0.00000	0.00000
500	0.00000	0.00000
501	0.00000	0.00000
502	0.00000	0.00000
503	0.00000	0.00000
504	0.00000	0.00000
505	0.00000	0.00000
506	0.00000	0.00000
507	0.00000	0.00000
508	0.00000	0.00000
509	0.00000	0.00000
510	0.00000	0.00000
511	0.00000	0.00000
512	0.00000	0.00000
513	0.00000	0.00000
514	0.00000	0.00000
515	0.00000	0.00000
516	0.00000	0.00000
517	0.00000	0.00000
518	0.00000	0.00000
519	0.00000	0.00000
520	0.00000	0.00000
521	0.00000	0.00000
522	0.00000	0.00000
523	0.00000	0.00000
524	0.00000	0.00000
525	0.00000	0.00000
526	0.00000	0.00000
527	0.00000	0.00000
528	0.00000	0.00000
529	0.00000	0.00000
530	0.00000	0.00000
531	0.00000	0.00000
532	0.00000	0.00000
533	0.00000	0.00000
534	0.00000	0.00000
535	0.00000	0.00000
536	0.00000	0.00000
537	0.00000	0.00000
538	0.00000	0.00000
539	0.00000	0.00000
540	0.00000	0.00000
541	0.00000	0.00000
542	0.00000	0.00000
543	0.00000	0.00000
544	0.00000	0.00000
545	0.00000	0.00000
546	0.00000	0.00000
547	0.00000	0.00000
548	0.00000	0.00000
549	0.00000	0.00000
550	0.00000	0.00000
551	0.00000	0.00000
552	0.00000	0.00000
553	0.00000	0.00000
554	0.00000	0.00000
555	0.00000	0.00000
556	0.00000	0.00000
557	0.00000	0.00000
558	0.00000	0.00000
559	0.00000	0.00000
560	0.00000	0.00000
561	0.00000	0.00000
562	0.00000	0.00000
563	0.00000	0.00000
564	0.00000	0.00000
565	0.00000	0.00000
566	0.00000	0.00000
567	0.00000	0.00000
568	0.00000	0.00000
569	0.00000	0.00000
570	0.00000	0.00000
571	0.00000	0.00000
572	0.00000	0.00000
573	0.00000	0.00000
574	0.00000	0.00000
575	0.00000	0.00000
576	0.00000	0.00000
577	0.00000	0.00000
578	0.00000	0.00000
579	0.00000	0.00000
580	0.00000	0.00000
581	0.00000	0.00000
582	0.00000	0.00000
583	0.00000	0.00000
584	0.00000	0.00000
585	0.00000	0.00000
586	0.00000	0.00000
587	0.00000	0.00000
588	0.00000	0.00000
589	0.00000	0.00000
590	0.00000	0.00000
591	0.00000	0.00000
592	0.00000	0.00000
593	0.00000	0.00000
594	0.00000	0.00000
595	0.00000	0.00000
596	0.00000	0.00000
597	0.00000	0.00000
598	0.00000	0.00000
599	0.00000	0.00000
600	0.00000	0.00000
601	0.00000	0.00000
602	0.00000	0.00000
603	0.00000	0.00000
604	0.00000	0.00000
605	0.00000	0.00000
606	0.00000	0.00000
607	0.00000	0.00000
608	0.00000	0.00000
609	0.00000	0.00000
610	0.00000	0.00000
611	0.00000	0.00000
612	0.00000	0.00000
613	0.00000	0.00000
614	0.00000	0.00000
615	0.00000	0.00000
616	0.00000	0.00000
617	0.00000	0.00000
618	0.00000	0.00000
619	0.00000	0.00000
620	0.00000	0.00000
621	0.00000	0.00000
622	0.00000	0.00000
623	0.00000	0.00000
624	0.00000	0.00000
625	0.00000	0.00000
626	0.00000	0.00000
627	0.00000	0.00000
628	0.00000	0.00000
629	0.00000	0.00000
630	0.00000	0.00000
631	0.00000	0.00000
632	0.00000	0.00000
633	0.00000	0.00000
634	0.00000	0.00000
635	0.00000	0.00000
636	0.00000	0.00000
637	0.00000	0.00000
638	0.00000	0.00000
639	0.00000	0.00000
640	0.00000	0.00000
641	0.00000	0.00000
642	0.00000	0.00000
643	0.00000	0.00000
644	0.00000	0.00000
645	0.00000	0.00000
646	0.00000	0.00000
647	0.00000	0.00000
648	0.00000	0.00000
649	0.00000	0.00000
650	0.00000	0.00000
651	0.00000	0.00000
652	0.00000	0.00000
653	0.00000	0.00000
654	0.00000	0.00000
655	0.00000	0.00000
656	0.00000	0.00000
657	0.00000	0.00000
658	0.00000	0.00000
659	0.00000	0.00000
660	0.00000	0.00000
661	0.00000	0.00000
662	0.00000	0.00000
663	0.00000	0.00000
664	0.00000	0.00000
665	0.00000	0.00000
666	0.00000	0.00000
667	0.00000	0.00000
668	0.00000	0.00000
669	0.00000	0.00000
670	0.00000	0.00000
671	0.00000	0.00000
672	0.00000	0.00000
673	0.00000	0.00000
674	0.00000	0.00000
675	0.00000	0.00000
676	0.00000	0.00000
677	0.00000	0.00000
678	0.00000	0.00000
679	0.00000	0.00000
680	0.00000	0.00000
681	0.00000	0.00000
682	0.00000	0.00000
683	0.00000	0.00000
684	0.00000	0.00000
685	0.00000	0.00000
686	0.00000	0.00000
687	0.00000	0.00000
688	0.00000	0.00000
689	0.00000	0.00000
690	0.00000	0.00000
691	0.00000	0.00000
692	0.00000	0.00000
693	0.00000	0.00000
694	0.00000	0.00000
695	0.00000	0.00000
696	0.00000	0.00000
697	0.00000	0.00000
698	0.00000	0.00000
699	0.00000	0.00000
700	0.00000	0.00000
701	0.00000	0.00000
702	0.00000	0.00000
703	0.00000	0.00000
704	0.00000	0.00000
705	0.00000	0.00000
706	0.00000	0.00000
707	0.00000	0.00000
708	0.00000	0.00000
709	0.00000	0.00000
710	0.00000	0.00000
711	0.00000	0.00000
712	0.00000	0.00000
713	0.00000	0.00000
714	0.00000	0.00000
715	0.00000	0.00000
716	0.00000	0.00000
717	0.00000	0.00000
718	0.00000	0.00000
719	0.00000	0.00000
720	0.00000	0.00000
721	0.00000	0.00000
722	0.00000	0.00000
723	0.00000	0.00000
724	0.00000	0.00000
725	0.00000	0.00000
726	0.00000	0.00000
727	0.00000	0.00000
728	0.00000	0.00000
729	0.00000	0.00000
730	0.00000	0.00000
731	0.00000	0.00000
732	0.00000	0.00000
733	0.00000	0.00000
734	0.00000	0.00000
735	0.00000	0.00000
736	0.00000	0.00000
737	0.00000	0.00000
738	0.00000	0.00000
739	0.00000	0.00000
740	0.00000	0.00000
741	0.00000	0.00000
742	0.00000	0.00000
743	0.00000	0.00000
744	0.00000	0.00000
745	0.00000	0.00000
746	0.00000	0.00000
747	0.00000	0.00000
748	0.00000	0.00000
749	0.00000	0.00000
750	0.00000	0.00000
751	0.00000	0.00000
752	0.00000	0.00000
753	0.00000	0.00000
754	0.00000	0.00000
755	0.00000	0.00000
756	0.00000	0.00000
757	0.00000	0.00000
758	0.00000	0.00000
759	0.00000	0.00000
760	0.00000	0.00000
761	0.00000	0.00000
762	0.00000	0.00000
763	0.00000	0.00000
764	0.00000	0.00000
765	0.00000	0.00000
766	0.00000	0.00000
767	0.00000	0.00000
768	0.00000	0.00000
769	0.00000	0.00000
770	0.00000	0.00000
771	0.00000	0.00000
772	0.00000	0.00000
773	0.00000	0.00000
774	0.00000	0.00000
775	0.00000	0.00000
776	0.00000	0.00000
777	0.00000	0.00000
778	0.00000	0.00000
779	0.00000	0.00000
780	0.00000	0.00000
781	0.00000	0.00000
782	0.00000	0.00000
783	0.00000	0.00000
784	0.00000	0.00000
785	0.00000	0.00000
786	0.00000	0.00000
787	0.00000	0.00000
788	0.00000	0.00000
789	0.00000	0.00000
790	0.00000	0.00000
791	0.00000	0.00000
792	0.00000	0.00000
793	0.00000	0.00000
794	0.00000	0.00000
795	0.00000	0.00000
796	0.00000	0.00000
797	0.00000	0.00000
798	0.00000	0.00000
799	0.00000	0.00000
800	0.00000	0.00000
801	0.00000	0.00000
802	0.00000	0.00000
803	0.00000	0.00000
804	0.00000	0.00000
805	0.00000	0.00000
806	0.00000	0.00000
807	0.00000	0.00000
808	0.00000	0.00000
809	0.00000	0.00000
810	0.00000	0.00000
811	0.00000	0.00000
812	0.00000	0.00000
813	0.00000	0.00000
814	0.00000	0.00000
815	0.00000	0.00000
816	0.00000	0.00000
817	0.00000	0.00000
818	0.00000	0.00000
819	0.00000	0.00000
820	0.00000	0.00000
821	0.00000	0.00000
822	0.00000	0.00000
823	0.00000	0.00000
824	0.00000	0.00000
825	0.00000	0.00000
826	0.00000	0.00000
827	0.00000	0.00000
828	0.00000	0.00000
829	0.00000	0.00000
830	0.00000	0.00000
831	0.00000	0.00000
832	0.00000	0.00000
833	0.00000	0.00000
834	0.00000	0.00000
835	0.00000	0.00000
836	0.00000	0.00000
837	0.00000	0.00000
838	0.00000	0.00000
839	0.00000	0.00000
840	0.00000	0.00000
841	0.00000	0.00000
842	0.00000	0.00000
843	0.00000	0.00000
844	0.00000	0.00000
845	0.00000	0.00000
846	0.00000	0.00000
847	0.00000	0.00000
848	0.00000	0.00000
849	0.00000	0.00000
850	0.00000	0.00000
851	0.00000	0.00000
852	0.00000	0.00000
853	0.00000	0.00000
854	0.00000	0.00000
855	0.00000	0.00000
856	0.00000	0.00000
857	0.00000	0.00000
858	0.00000	0.00000
859	0.00000	0.00000
860	0.00000	0.00000
861	0.00000	0.00000
862	0.00000	0.00000
863	0.00000	0.00000
864	0.00000	0.00000
865	0.00000	0.00000
866	0.00000	0.00000
867	0.00000	0.00000
868	0.00000	0.00000
869	0.00000	0.00000
870	0.00000	0.00000
871	0.00000	0.00000
872	0.00000	0.00000
873	0.00000	0.00000
874	0.00000	0.00000
875	0.00000	0.00000
876	0.00000	0.00000
877	0.00000	0.00000
878	0.00000	0.00000
879	0.00000	0.00000
880	0.00000	0.00000
881	0.00000	0.00000
882	0.00000	0.00000
883	0.00000	0.00000
884	0.00000	0.00000
885	0.00000	0.00000
886	0.00000	0.00000
887	0.00000	0.00000
888	0.00000	0.00000
889	0.00000	0.00000
890	0.00000	0.00000
891	0.00000	0.00000
892	0.00000	0.00000
893	0.00000	0.00000
894	0.00000	0.00000
895	0.00000	0.00000
896	0.00000	0.00000
897	0.00000	0.00000
898	0.00000	0.00000
899	0.00000	0.00000
900	0.00000	0.00000
901	0.00000	0.00000
902	0.00000	0.00000
903	0.00000	0.00000
904	0.00000	0.00000
905	0.00000	0.00000
906	0.00000	0.00000
907	0.00000	0.00000
908	0.00000	0.00000
909	0.00000	0.00000
910	0.00000	0.00000
911	0.00000	0.00000
912	0.00000	0.00000
913	0.00000	0.00000
914	0.00000	0.00000
915	0.00000	0.00000
916	0.00000	0.00000
917	0.00000	0.00000
918	0.00000	0.00000
919	0.00000	0.00000
920	0.00000	0.00000
921	0.00000	0.00000
922	0.00000	0.00000
923	0.00000	0.00000
924	0.00000	0.00000
925	0.00000	0.00000
926	0.00000	0.00000
927	0.00000	0.00000
928	0.00000	0.00000
929	0.00000	0.00000
930	0.00000	0.00000
931	0.00000	0.00000
932	0.00000	0.00000
933	0.00000	0.00000
934	0.00000	0.00000
935	0.00000	0.00000
936	0.00000	0.00000
937	0.00000	0.00000
938	0.00000	0.00000
939	0.00000	0.00000
940	0.00000	0.00000
941	0.00000	0.00000
942	0.00000	0.00000
943	0.00000	0.00000
944	0.00000	0.00000
945	0.00000	0.00000
946	0.00000	0.00000
947	0.00000	0.00000
948	0.00000	0.00000
949	0.00000	0.00000
950	0.00000	0.00000
951	0.00000	0.00000
952	0.00000	0.00000
953	0.00000	0.00000
954	0.00000	0.00000
955	0.00000	0.00000
956	0.00000	0.00000
957	0.00000	0.00000
958	0.00000	0.00000
959	0.00000	0.00000
960	0.00000	0.00000
961	0.00000	0.00000
962	0.00000	0.00000
963	0.00000	0.00000
964	0.00000	0.00000
965	0.00000	0.00000
966	0.00000	0.00000
967	0.00000	0.00000
968	0.00000	0.00000
969	0.00000	0.00000
970	0.00000	0.00000
971	0.00000	0.00000
972	0.00000	0.00000
973	0.00000	0.00000
974	0.00000	0.00000
975	0.00000	0.00000
976	0.00000	0.00000
977	0.00000	0.00000
978	0.00000	0.00000
979	0.00000	0.00000
980	0.00000	0.00000
981	0.00000	0.00000
982	0.00000	0.00000
983	0.00000	0.00000
984	0.00000	0.00000
985	0.00000	0.00000
986	0.00000	0.00000
987	0.00000	0.00000
988	0.00000	0.00000
989	0.00000	0.00000
990	0.00000	0.00000
991	0.00000	0.00000
992	0.00000	0.00000
993	0.00000	0.00000
994	0.00000	0.00000
995	0.00000	0.00000
996	0.00000	0.00000
997	0.00000	0.00000
998	0.00000	0.00000
999	0.00000	0.00000
1000	0.00000	0.00000
1001	0.00000	0.00000
1002	0.00000	0.00000
1003	0.00000	0.00000
1004	0.00000	0.00000
1005	0.00000	0.00000
1006	0.00000	0.00000
1007	0.00000	0.00000
1008	0.00000	0.00000
1009	0.00000	0.00000
1010	0.00000	0.00000
1011	0.00000	0.00000
1012	0.00000	0.00000
1013	0.00000	0.00000
1014	0.00000	0.00000
1015	0.00000	0.00000
1016	0.00000	0.00000
1017	0.00000	0.00000
1018	0.00000	0.00000
1019	0.00000	0.00000
1020	0.00000	0.00000
1021	0.00000	0.00000
1022	0.00000	0.00000
1023	0.00000	0.00000


==> figs/broadwell/broadwell_2_6.dat <==
Time	bit0	2-6
0	0.00000	0.00000
1	0.00000	0.00000
2	0.00000	0.00000
3	0.00000	0.00000
4	0.00000	0.00000
5	0.00000	0.00000
6	0.00000	0.00000
7	0.00000	0.00000
8	0.00000	0.00000
9	0.00000	0.00000
10	0.00000	0.00000
11	0.00000	0.00000
12	0.00000	0.00000
13	0.00000	0.00000
14	0.00000	0.00000
15	0.00000	0.00000
16	0.00000	0.00000
17	0.00000	0.00000
18	0.00000	0.00000
19	0.00000	0.00000
20	0.00000	0.00000
21	0.00000	0.00000
22	0.00000	0.00000
23	0.00000	0.00000
24	0.00000	0.00000
25	0.00000	0.00000
26	0.00000	0.00000
27	0.00000	0.00000
28	0.00000	0.00000
29	0.00000	0.00000
30	0.00000	0.00000
31	0.00000	0.00000
32	0.00000	0.00000
33	0.00000	0.00000
34	0.00000	0.00000
35	0.00000	0.00000
36	0.00000	0.00000
37	0.00000	0.00000
38	0.00000	0.00000
39	0.00000	0.00000
40	0.00000	0.00000
41	0.00000	0.00000
42	0.00000	0.00000
43	0.00000	0.00000
44	0.00000	0.00000
45	0.00000	0.00000
46	0.00000	0.00000
47	0.00000	0.00000
48	0.00000	0.00000
49	0.00000	0.00000
50	0.00000	0.00000
51	0.00000	0.00000
52	0.00000	0.00000
53	0.00000	0.00000
54	0.00000	0.00000
55	0.00000	0.00000
56	0.00000	0.00000
57	0.00000	0.00000
58	0.00000	0.00000
59	0.00000	0.00000
60	0.00000	0.00000
61	0.00000	0.00000
62	0.00000	0.00000
63	0.00000	0.00000
64	0.00000	0.00000
65	0.00000	0.00000
66	0.00000	0.00000
67	0.00000	0.00000
68	0.00000	0.00000
69	0.00000	0.00000
70	0.00000	0.00000
71	0.00000	0.00000
72	0.00000	0.00000
73	0.00000	0.00000
74	0.00000	0.00000
75	0.00000	0.00000
76	0.00000	0.00000
77	0.00000	0.00000
78	0.00000	0.00000
79	0.00000	0.00000
80	0.00000	0.00000
81	0.00000	0.00000
82	0.00000	0.00000
83	0.00000	0.00000
84	0.00000	0.00000
85	0.00000	0.00000
86	0.00000	0.00000
87	0.00000	0.00000
88	0.00000	0.00000
89	0.00000	0.00000
90	0.00000	0.00000
91	0.00000	0.00000
92	0.00000	0.00000
93	0.00000	0.00000
94	0.00000	0.00000
95	0.00000	0.00000
96	0.00000	0.00000
97	0.00000	0.00000
98	0.00000	0.00000
99	0.00000	0.00000
100	0.00000	0.00000
101	0.00000	0.00000
102	0.00000	0.00000
103	0.00000	0.00000
104	0.00000	0.00000
105	0.00000	0.00000
106	0.00000	0.00000
107	0.00000	0.00000
108	0.00000	0.00000
109	0.00000	0.00000
110	0.00000	0.00000
111	0.00000	0.00000
112	0.00000	0.00000
113	0.00000	0.00000
114	0.00000	0.00000
115	0.00000	0.00000
116	0.00000	0.00000
117	0.00000	0.00000
118	0.00000	0.00000
119	0.00000	0.00000
120	0.00000	0.00000
121	0.00000	0.00000
122	0.00000	0.00000
123	0.00000	0.00000
124	0.00000	0.00000
125	0.00000	0.00000
126	0.00000	0.00000
127	0.00000	0.00000
128	0.00000	0.00000
129	0.00000	0.00000
130	0.00000	0.00000
131	0.00000	0.00000
132	0.00000	0.00000
133	0.00000	0.00000
134	0.00000	0.00000
135	0.00000	0.00000
136	0.00000	0.00000
137	0.00000	0.00000
138	0.00000	0.00000
139	0.00000	0.00000
140	0.00000	0.00000
141	0.00000	0.00000
142	0.00000	0.00000
143	0.00000	0.00000
144	0.00000	0.00000
145	0.00000	0.00000
146	0.00000	0.00000
147	0.00000	0.00000
148	0.00000	0.00000
149	0.00000	0.00000
150	0.00000	0.00000
151	0.00000	0.00000
152	0.00000	0.00000
153	0.00000	0.00000
154	0.00000	0.00000
155	0.00000	0.00000
156	0.00000	0.00000
157	0.00000	0.00000
158	0.00000	0.00000
159	0.00000	0.00000
160	0.00000	0.00000
161	0.00000	0.00000
162	0.00000	0.00000
163	0.00000	0.00000
164	0.00000	0.00000
165	0.00000	0.00000
166	0.00000	0.00000
167	0.00000	0.00000
168	0.00000	0.00000
169	0.00000	0.00000
170	0.00000	0.00000
171	0.00000	0.00000
172	0.00000	0.00000
173	0.00000	0.00000
174	0.00000	0.00000
175	0.00000	0.00000
176	0.00000	0.00000
177	0.00000	0.00000
178	0.00000	0.00000
179	0.00000	0.00000
180	0.00000	0.00000
181	0.00000	0.00000
182	0.00000	0.00000
183	0.00000	0.00000
184	0.00000	0.00000
185	0.00000	0.00000
186	0.00000	0.00000
187	0.00000	0.00000
188	0.00000	0.00000
189	0.00000	0.00000
190	0.00000	0.00000
191	0.00000	0.00000
192	0.00000	0.00000
193	0.00000	0.00000
194	0.00000	0.00000
195	0.00000	0.00000
196	0.00000	0.00000
197	0.00000	0.00000
198	0.00000	0.00000
199	0.00000	0.00000
200	0.00000	0.00000
201	0.00000	0.00000
202	0.00000	0.00000
203	0.00000	0.00000
204	0.00000	0.00000
205	0.00000	0.00000
206	0.00000	0.00000
207	0.00000	0.00000
208	0.00000	0.00000
209	0.00000	0.00000
210	0.00000	0.00000
211	0.00000	0.00000
212	0.00000	0.00000
213	0.00000	0.00000
214	0.00000	0.00000
215	0.00000	0.00000
216	0.00000	0.00000
217	0.00000	0.00000
218	0.00000	0.00000
219	0.00000	0.00000
220	0.00000	0.00000
221	0.00000	0.00000
222	0.00000	0.00000
223	0.00000	0.00000
224	0.00000	0.00000
225	0.00000	0.00000
226	0.00000	0.00000
227	0.00000	0.00000
228	0.00000	0.00000
229	0.00000	0.00000
230	0.00000	0.00000
231	0.00000	0.00000
232	0.00000	0.00000
233	0.00000	0.00000
234	0.00000	0.00000
235	0.00000	0.00000
236	0.00000	0.00000
237	0.00000	0.00000
238	0.00000	0.00000
239	0.00000	0.00000
240	0.00000	0.00000
241	0.00000	0.00000
242	0.00000	0.00000
243	0.00000	0.00000
244	0.00000	0.00000
245	0.00000	0.00000
246	0.00000	0.00000
247	0.00000	0.00000
248	0.00000	0.00000
249	0.00000	0.00000
250	0.00000	0.00000
251	0.00000	0.00000
252	0.00000	0.00000
253	0.00000	0.00000
254	0.00000	0.00000
255	0.00000	0.00000
256	0.02888	0.00000
257	0.00000	0.00000
258	0.00000	0.00000
259	0.00000	0.00000
260	0.96975	0.00000
261	0.00000	0.00000
262	0.00000	0.00000
263	0.00000	0.00000
264	0.00131	0.19437
265	0.00000	0.00000
266	0.00000	0.00000
267	0.00000	0.00000
268	0.00003	0.61002
269	0.00000	0.00000
270	0.00000	0.00000
271	0.00000	0.00000
272	0.00000	0.19552
273	0.00000	0.00000
274	0.00000	0.00000
275	0.00000	0.00000
276	0.00000	0.00007
277	0.00000	0.00000
278	0.00000	0.00000
279	0.00000	0.00000
280	0.00000	0.00000
281	0.00000	0.00000
282	0.00000	0.00000
283	0.00000	0.00000
284	0.00000	0.00000
285	0.00000	0.00000
286	0.00000	0.00000
287	0.00000	0.00000
288	0.00000	0.00000
289	0.00000	0.00000
290	0.00000	0.00000
291	0.00000	0.00000
292	0.00000	0.00000
293	0.00000	0.00000
294	0.00000	0.00000
295	0.00000	0.00000
296	0.00000	0.00000
297	0.00000	0.00000
298	0.00000	0.00000
299	0.00000	0.00000
300	0.00000	0.00000
301	0.00000	0.00000
302	0.00000	0.00000
303	0.00000	0.00000
304	0.00000	0.00000
305	0.00000	0.00000
306	0.00000	0.00000
307	0.00000	0.00000
308	0.00000	0.00000
309	0.00000	0.00000
310	0.00000	0.00000
311	0.00000	0.00000
312	0.00000	0.00000
313	0.00000	0.00000
314	0.00000	0.00000
315	0.00000	0.00000
316	0.00000	0.00000
317	0.00000	0.00000
318	0.00000	0.00000
319	0.00000	0.00000
320	0.00000	0.00000
321	0.00000	0.00000
322	0.00000	0.00000
323	0.00000	0.00000
324	0.00000	0.00000
325	0.00000	0.00000
326	0.00000	0.00000
327	0.00000	0.00000
328	0.00000	0.00000
329	0.00000	0.00000
330	0.00000	0.00000
331	0.00000	0.00000
332	0.00000	0.00000
333	0.00000	0.00000
334	0.00000	0.00000
335	0.00000	0.00000
336	0.00000	0.00000
337	0.00000	0.00000
338	0.00000	0.00000
339	0.00000	0.00000
340	0.00000	0.00000
341	0.00000	0.00000
342	0.00000	0.00000
343	0.00000	0.00000
344	0.00000	0.00000
345	0.00000	0.00000
346	0.00000	0.00000
347	0.00000	0.00000
348	0.00000	0.00000
349	0.00000	0.00000
350	0.00000	0.00000
351	0.00000	0.00000
352	0.00000	0.00000
353	0.00000	0.00000
354	0.00000	0.00000
355	0.00000	0.00000
356	0.00000	0.00000
357	0.00000	0.00000
358	0.00000	0.00000
359	0.00000	0.00000
360	0.00000	0.00000
361	0.00000	0.00000
362	0.00000	0.00000
363	0.00000	0.00000
364	0.00000	0.00000
365	0.00000	0.00000
366	0.00000	0.00000
367	0.00000	0.00000
368	0.00000	0.00000
369	0.00000	0.00000
370	0.00000	0.00000
371	0.00000	0.00000
372	0.00000	0.00000
373	0.00000	0.00000
374	0.00000	0.00000
375	0.00000	0.00000
376	0.00000	0.00000
377	0.00000	0.00000
378	0.00000	0.00000
379	0.00000	0.00000
380	0.00000	0.00000
381	0.00000	0.00000
382	0.00000	0.00000
383	0.00000	0.00000
384	0.00000	0.00000
385	0.00000	0.00000
386	0.00000	0.00000
387	0.00000	0.00000
388	0.00000	0.00000
389	0.00000	0.00000
390	0.00000	0.00000
391	0.00000	0.00000
392	0.00000	0.00000
393	0.00000	0.00000
394	0.00000	0.00000
395	0.00000	0.00000
396	0.00000	0.00000
397	0.00000	0.00000
398	0.00000	0.00000
399	0.00000	0.00000
400	0.00001	0.00000
401	0.00000	0.00000
402	0.00000	0.00000
403	0.00000	0.00000
404	0.00000	0.00000
405	0.00000	0.00000
406	0.00000	0.00000
407	0.00000	0.00000
408	0.00000	0.00000
409	0.00000	0.00000
410	0.00000	0.00000
411	0.00000	0.00000
412	0.00000	0.00000
413	0.00000	0.00000
414	0.00000	0.00000
415	0.00000	0.00000
416	0.00000	0.00000
417	0.00000	0.00000
418	0.00000	0.00000
419	0.00000	0.00000
420	0.00000	0.00000
421	0.00000	0.00000
422	0.00000	0.00000
423	0.00000	0.00000
424	0.00000	0.00000
425	0.00000	0.00000
426	0.00000	0.00000
427	0.00000	0.00000
428	0.00000	0.00000
429	0.00000	0.00000
430	0.00000	0.00000
431	0.00000	0.00000
432	0.00000	0.00000
433	0.00000	0.00000
434	0.00000	0.00000
435	0.00000	0.00000
436	0.00000	0.00000
437	0.00000	0.00000
438	0.00000	0.00000
439	0.00000	0.00000
440	0.00000	0.00000
441	0.00000	0.00000
442	0.00000	0.00000
443	0.00000	0.00000
444	0.00000	0.00001
445	0.00000	0.00000
446	0.00000	0.00000
447	0.00000	0.00000
448	0.00000	0.00000
449	0.00000	0.00000
450	0.00000	0.00000
451	0.00000	0.00000
452	0.00000	0.00000
453	0.00000	0.00000
454	0.00000	0.00000
455	0.00000	0.00000
456	0.00000	0.00000
457	0.00000	0.00000
458	0.00000	0.00000
459	0.00000	0.00000
460	0.00000	0.00000
461	0.00000	0.00000
462	0.00000	0.00000
463	0.00000	0.00000
464	0.00000	0.00000
465	0.00000	0.00000
466	0.00000	0.00000
467	0.00000	0.00000
468	0.00000	0.00000
469	0.00000	0.00000
470	0.00000	0.00000
471	0.00000	0.00000
472	0.00000	0.00000
473	0.00000	0.00000
474	0.00000	0.00000
475	0.00000	0.00000
476	0.00000	0.00000
477	0.00000	0.00000
478	0.00000	0.00000
479	0.00000	0.00000
480	0.00000	0.00000
481	0.00000	0.00000
482	0.00000	0.00000
483	0.00000	0.00000
484	0.00000	0.00000
485	0.00000	0.00000
486	0.00000	0.00000
487	0.00000	0.00000
488	0.00000	0.00000
489	0.00000	0.00000
490	0.00000	0.00000
491	0.00000	0.00000
492	0.00000	0.00000
493	0.00000	0.00000
494	0.00000	0.00000
495	0.00000	0.00000
496	0.00000	0.00000
497	0.00000	0.00000
498	0.00000	0.00000
499	0.00000	0.00000
500	0.00000	0.00000
501	0.00000	0.00000
502	0.00000	0.00000
503	0.00000	0.00000
504	0.00000	0.00000
505	0.00000	0.00000
506	0.00000	0.00000
507	0.00000	0.00000
508	0.00000	0.00000
509	0.00000	0.00000
510	0.00000	0.00000
511	0.00000	0.00000
512	0.00000	0.00000
513	0.00000	0.00000
514	0.00000	0.00000
515	0.00000	0.00000
516	0.00000	0.00000
517	0.00000	0.00000
518	0.00000	0.00000
519	0.00000	0.00000
520	0.00000	0.00000
521	0.00000	0.00000
522	0.00000	0.00000
523	0.00000	0.00000
524	0.00000	0.00000
525	0.00000	0.00000
526	0.00000	0.00000
527	0.00000	0.00000
528	0.00000	0.00000
529	0.00000	0.00000
530	0.00000	0.00000
531	0.00000	0.00000
532	0.00000	0.00000
533	0.00000	0.00000
534	0.00000	0.00000
535	0.00000	0.00000
536	0.00000	0.00000
537	0.00000	0.00000
538	0.00000	0.00000
539	0.00000	0.00000
540	0.00000	0.00000
541	0.00000	0.00000
542	0.00000	0.00000
543	0.00000	0.00000
544	0.00000	0.00000
545	0.00000	0.00000
546	0.00000	0.00000
547	0.00000	0.00000
548	0.00000	0.00000
549	0.00000	0.00000
550	0.00000	0.00000
551	0.00000	0.00000
552	0.00000	0.00000
553	0.00000	0.00000
554	0.00000	0.00000
555	0.00000	0.00000
556	0.00000	0.00000
557	0.00000	0.00000
558	0.00000	0.00000
559	0.00000	0.00000
560	0.00000	0.00000
561	0.00000	0.00000
562	0.00000	0.00000
563	0.00000	0.00000
564	0.00000	0.00000
565	0.00000	0.00000
566	0.00000	0.00000
567	0.00000	0.00000
568	0.00000	0.00000
569	0.00000	0.00000
570	0.00000	0.00000
571	0.00000	0.00000
572	0.00000	0.00000
573	0.00000	0.00000
574	0.00000	0.00000
575	0.00000	0.00000
576	0.00000	0.00000
577	0.00000	0.00000
578	0.00000	0.00000
579	0.00000	0.00000
580	0.00000	0.00000
581	0.00000	0.00000
582	0.00000	0.00000
583	0.00000	0.00000
584	0.00000	0.00000
585	0.00000	0.00000
586	0.00000	0.00000
587	0.00000	0.00000
588	0.00000	0.00000
589	0.00000	0.00000
590	0.00000	0.00000
591	0.00000	0.00000
592	0.00000	0.00000
593	0.00000	0.00000
594	0.00000	0.00000
595	0.00000	0.00000
596	0.00000	0.00000
597	0.00000	0.00000
598	0.00000	0.00000
599	0.00000	0.00000
600	0.00000	0.00000
601	0.00000	0.00000
602	0.00000	0.00000
603	0.00000	0.00000
604	0.00000	0.00000
605	0.00000	0.00000
606	0.00000	0.00000
607	0.00000	0.00000
608	0.00000	0.00000
609	0.00000	0.00000
610	0.00000	0.00000
611	0.00000	0.00000
612	0.00000	0.00000
613	0.00000	0.00000
614	0.00000	0.00000
615	0.00000	0.00000
616	0.00000	0.00000
617	0.00000	0.00000
618	0.00000	0.00000
619	0.00000	0.00000
620	0.00000	0.00000
621	0.00000	0.00000
622	0.00000	0.00000
623	0.00000	0.00000
624	0.00000	0.00000
625	0.00000	0.00000
626	0.00000	0.00000
627	0.00000	0.00000
628	0.00000	0.00000
629	0.00000	0.00000
630	0.00000	0.00000
631	0.00000	0.00000
632	0.00000	0.00000
633	0.00000	0.00000
634	0.00000	0.00000
635	0.00000	0.00000
636	0.00000	0.00000
637	0.00000	0.00000
638	0.00000	0.00000
639	0.00000	0.00000
640	0.00000	0.00000
641	0.00000	0.00000
642	0.00000	0.00000
643	0.00000	0.00000
644	0.00000	0.00000
645	0.00000	0.00000
646	0.00000	0.00000
647	0.00000	0.00000
648	0.00000	0.00000
649	0.00000	0.00000
650	0.00000	0.00000
651	0.00000	0.00000
652	0.00000	0.00000
653	0.00000	0.00000
654	0.00000	0.00000
655	0.00000	0.00000
656	0.00000	0.00000
657	0.00000	0.00000
658	0.00000	0.00000
659	0.00000	0.00000
660	0.00000	0.00000
661	0.00000	0.00000
662	0.00000	0.00000
663	0.00000	0.00000
664	0.00000	0.00000
665	0.00000	0.00000
666	0.00000	0.00000
667	0.00000	0.00000
668	0.00000	0.00000
669	0.00000	0.00000
670	0.00000	0.00000
671	0.00000	0.00000
672	0.00000	0.00000
673	0.00000	0.00000
674	0.00000	0.00000
675	0.00000	0.00000
676	0.00000	0.00000
677	0.00000	0.00000
678	0.00000	0.00000
679	0.00000	0.00000
680	0.00000	0.00000
681	0.00000	0.00000
682	0.00000	0.00000
683	0.00000	0.00000
684	0.00000	0.00000
685	0.00000	0.00000
686	0.00000	0.00000
687	0.00000	0.00000
688	0.00000	0.00000
689	0.00000	0.00000
690	0.00000	0.00000
691	0.00000	0.00000
692	0.00000	0.00000
693	0.00000	0.00000
694	0.00000	0.00000
695	0.00000	0.00000
696	0.00000	0.00000
697	0.00000	0.00000
698	0.00000	0.00000
699	0.00000	0.00000
700	0.00000	0.00000
701	0.00000	0.00000
702	0.00000	0.00000
703	0.00000	0.00000
704	0.00000	0.00000
705	0.00000	0.00000
706	0.00000	0.00000
707	0.00000	0.00000
708	0.00000	0.00000
709	0.00000	0.00000
710	0.00000	0.00000
711	0.00000	0.00000
712	0.00000	0.00000
713	0.00000	0.00000
714	0.00000	0.00000
715	0.00000	0.00000
716	0.00000	0.00000
717	0.00000	0.00000
718	0.00000	0.00000
719	0.00000	0.00000
720	0.00000	0.00000
721	0.00000	0.00000
722	0.00000	0.00000
723	0.00000	0.00000
724	0.00000	0.00000
725	0.00000	0.00000
726	0.00000	0.00000
727	0.00000	0.00000
728	0.00000	0.00000
729	0.00000	0.00000
730	0.00000	0.00000
731	0.00000	0.00000
732	0.00000	0.00000
733	0.00000	0.00000
734	0.00000	0.00000
735	0.00000	0.00000
736	0.00000	0.00000
737	0.00000	0.00000
738	0.00000	0.00000
739	0.00000	0.00000
740	0.00000	0.00000
741	0.00000	0.00000
742	0.00000	0.00000
743	0.00000	0.00000
744	0.00000	0.00000
745	0.00000	0.00000
746	0.00000	0.00000
747	0.00000	0.00000
748	0.00000	0.00000
749	0.00000	0.00000
750	0.00000	0.00000
751	0.00000	0.00000
752	0.00000	0.00000
753	0.00000	0.00000
754	0.00000	0.00000
755	0.00000	0.00000
756	0.00000	0.00000
757	0.00000	0.00000
758	0.00000	0.00000
759	0.00000	0.00000
760	0.00000	0.00000
761	0.00000	0.00000
762	0.00000	0.00000
763	0.00000	0.00000
764	0.00000	0.00000
765	0.00000	0.00000
766	0.00000	0.00000
767	0.00000	0.00000
768	0.00000	0.00000
769	0.00000	0.00000
770	0.00000	0.00000
771	0.00000	0.00000
772	0.00000	0.00000
773	0.00000	0.00000
774	0.00000	0.00000
775	0.00000	0.00000
776	0.00000	0.00000
777	0.00000	0.00000
778	0.00000	0.00000
779	0.00000	0.00000
780	0.00000	0.00000
781	0.00000	0.00000
782	0.00000	0.00000
783	0.00000	0.00000
784	0.00000	0.00000
785	0.00000	0.00000
786	0.00000	0.00000
787	0.00000	0.00000
788	0.00000	0.00000
789	0.00000	0.00000
790	0.00000	0.00000
791	0.00000	0.00000
792	0.00000	0.00000
793	0.00000	0.00000
794	0.00000	0.00000
795	0.00000	0.00000
796	0.00000	0.00000
797	0.00000	0.00000
798	0.00000	0.00000
799	0.00000	0.00000
800	0.00000	0.00000
801	0.00000	0.00000
802	0.00000	0.00000
803	0.00000	0.00000
804	0.00000	0.00000
805	0.00000	0.00000
806	0.00000	0.00000
807	0.00000	0.00000
808	0.00000	0.00000
809	0.00000	0.00000
810	0.00000	0.00000
811	0.00000	0.00000
812	0.00000	0.00000
813	0.00000	0.00000
814	0.00000	0.00000
815	0.00000	0.00000
816	0.00000	0.00000
817	0.00000	0.00000
818	0.00000	0.00000
819	0.00000	0.00000
820	0.00000	0.00000
821	0.00000	0.00000
822	0.00000	0.00000
823	0.00000	0.00000
824	0.00000	0.00000
825	0.00000	0.00000
826	0.00000	0.00000
827	0.00000	0.00000
828	0.00000	0.00000
829	0.00000	0.00000
830	0.00000	0.00000
831	0.00000	0.00000
832	0.00000	0.00000
833	0.00000	0.00000
834	0.00000	0.00000
835	0.00000	0.00000
836	0.00000	0.00000
837	0.00000	0.00000
838	0.00000	0.00000
839	0.00000	0.00000
840	0.00000	0.00000
841	0.00000	0.00000
842	0.00000	0.00000
843	0.00000	0.00000
844	0.00000	0.00000
845	0.00000	0.00000
846	0.00000	0.00000
847	0.00000	0.00000
848	0.00000	0.00000
849	0.00000	0.00000
850	0.00000	0.00000
851	0.00000	0.00000
852	0.00000	0.00000
853	0.00000	0.00000
854	0.00000	0.00000
855	0.00000	0.00000
856	0.00000	0.00000
857	0.00000	0.00000
858	0.00000	0.00000
859	0.00000	0.00000
860	0.00000	0.00000
861	0.00000	0.00000
862	0.00000	0.00000
863	0.00000	0.00000
864	0.00000	0.00000
865	0.00000	0.00000
866	0.00000	0.00000
867	0.00000	0.00000
868	0.00000	0.00000
869	0.00000	0.00000
870	0.00000	0.00000
871	0.00000	0.00000
872	0.00000	0.00000
873	0.00000	0.00000
874	0.00000	0.00000
875	0.00000	0.00000
876	0.00000	0.00000
877	0.00000	0.00000
878	0.00000	0.00000
879	0.00000	0.00000
880	0.00000	0.00000
881	0.00000	0.00000
882	0.00000	0.00000
883	0.00000	0.00000
884	0.00000	0.00000
885	0.00000	0.00000
886	0.00000	0.00000
887	0.00000	0.00000
888	0.00000	0.00000
889	0.00000	0.00000
890	0.00000	0.00000
891	0.00000	0.00000
892	0.00000	0.00000
893	0.00000	0.00000
894	0.00000	0.00000
895	0.00000	0.00000
896	0.00000	0.00000
897	0.00000	0.00000
898	0.00000	0.00000
899	0.00000	0.00000
900	0.00000	0.00000
901	0.00000	0.00000
902	0.00000	0.00000
903	0.00000	0.00000
904	0.00000	0.00000
905	0.00000	0.00000
906	0.00000	0.00000
907	0.00000	0.00000
908	0.00000	0.00000
909	0.00000	0.00000
910	0.00000	0.00000
911	0.00000	0.00000
912	0.00000	0.00000
913	0.00000	0.00000
914	0.00000	0.00000
915	0.00000	0.00000
916	0.00000	0.00000
917	0.00000	0.00000
918	0.00000	0.00000
919	0.00000	0.00000
920	0.00000	0.00000
921	0.00000	0.00000
922	0.00000	0.00000
923	0.00000	0.00000
924	0.00000	0.00000
925	0.00000	0.00000
926	0.00000	0.00000
927	0.00000	0.00000
928	0.00000	0.00000
929	0.00000	0.00000
930	0.00000	0.00000
931	0.00000	0.00000
932	0.00000	0.00000
933	0.00000	0.00000
934	0.00000	0.00000
935	0.00000	0.00000
936	0.00000	0.00000
937	0.00000	0.00000
938	0.00000	0.00000
939	0.00000	0.00000
940	0.00000	0.00000
941	0.00000	0.00000
942	0.00000	0.00000
943	0.00000	0.00000
944	0.00000	0.00000
945	0.00000	0.00000
946	0.00000	0.00000
947	0.00000	0.00000
948	0.00000	0.00000
949	0.00000	0.00000
950	0.00000	0.00000
951	0.00000	0.00000
952	0.00000	0.00000
953	0.00000	0.00000
954	0.00000	0.00000
955	0.00000	0.00000
956	0.00000	0.00000
957	0.00000	0.00000
958	0.00000	0.00000
959	0.00000	0.00000
960	0.00000	0.00000
961	0.00000	0.00000
962	0.00000	0.00000
963	0.00000	0.00000
964	0.00000	0.00000
965	0.00000	0.00000
966	0.00000	0.00000
967	0.00000	0.00000
968	0.00000	0.00000
969	0.00000	0.00000
970	0.00000	0.00000
971	0.00000	0.00000
972	0.00000	0.00000
973	0.00000	0.00000
974	0.00000	0.00000
975	0.00000	0.00000
976	0.00000	0.00000
977	0.00000	0.00000
978	0.00000	0.00000
979	0.00000	0.00000
980	0.00000	0.00000
981	0.00000	0.00000
982	0.00000	0.00000
983	0.00000	0.00000
984	0.00000	0.00000
985	0.00000	0.00000
986	0.00000	0.00000
987	0.00000	0.00000
988	0.00000	0.00000
989	0.00000	0.00000
990	0.00000	0.00000
991	0.00000	0.00000
992	0.00000	0.00000
993	0.00000	0.00000
994	0.00000	0.00000
995	0.00000	0.00000
996	0.00000	0.00000
997	0.00000	0.00000
998	0.00000	0.00000
999	0.00000	0.00000
1000	0.00000	0.00000
1001	0.00000	0.00000
1002	0.00000	0.00000
1003	0.00000	0.00000
1004	0.00000	0.00000
1005	0.00000	0.00000
1006	0.00000	0.00000
1007	0.00000	0.00000
1008	0.00000	0.00000
1009	0.00000	0.00000
1010	0.00000	0.00000
1011	0.00000	0.00000
1012	0.00000	0.00000
1013	0.00000	0.00000
1014	0.00000	0.00000
1015	0.00000	0.00000
1016	0.00000	0.00000
1017	0.00000	0.00000
1018	0.00000	0.00000
1019	0.00000	0.00000
1020	0.00000	0.00000
1021	0.00000	0.00000
1022	0.00000	0.00000
1023	0.00000	0.00000


==> figs/broadwell/broadwell_2_8.dat <==
Time	bit0	2-8
0	0.00000	0.00000
1	0.00000	0.00000
2	0.00000	0.00000
3	0.00000	0.00000
4	0.00000	0.00000
5	0.00000	0.00000
6	0.00000	0.00000
7	0.00000	0.00000
8	0.00000	0.00000
9	0.00000	0.00000
10	0.00000	0.00000
11	0.00000	0.00000
12	0.00000	0.00000
13	0.00000	0.00000
14	0.00000	0.00000
15	0.00000	0.00000
16	0.00000	0.00000
17	0.00000	0.00000
18	0.00000	0.00000
19	0.00000	0.00000
20	0.00000	0.00000
21	0.00000	0.00000
22	0.00000	0.00000
23	0.00000	0.00000
24	0.00000	0.00000
25	0.00000	0.00000
26	0.00000	0.00000
27	0.00000	0.00000
28	0.00000	0.00000
29	0.00000	0.00000
30	0.00000	0.00000
31	0.00000	0.00000
32	0.00000	0.00000
33	0.00000	0.00000
34	0.00000	0.00000
35	0.00000	0.00000
36	0.00000	0.00000
37	0.00000	0.00000
38	0.00000	0.00000
39	0.00000	0.00000
40	0.00000	0.00000
41	0.00000	0.00000
42	0.00000	0.00000
43	0.00000	0.00000
44	0.00000	0.00000
45	0.00000	0.00000
46	0.00000	0.00000
47	0.00000	0.00000
48	0.00000	0.00000
49	0.00000	0.00000
50	0.00000	0.00000
51	0.00000	0.00000
52	0.00000	0.00000
53	0.00000	0.00000
54	0.00000	0.00000
55	0.00000	0.00000
56	0.00000	0.00000
57	0.00000	0.00000
58	0.00000	0.00000
59	0.00000	0.00000
60	0.00000	0.00000
61	0.00000	0.00000
62	0.00000	0.00000
63	0.00000	0.00000
64	0.00000	0.00000
65	0.00000	0.00000
66	0.00000	0.00000
67	0.00000	0.00000
68	0.00000	0.00000
69	0.00000	0.00000
70	0.00000	0.00000
71	0.00000	0.00000
72	0.00000	0.00000
73	0.00000	0.00000
74	0.00000	0.00000
75	0.00000	0.00000
76	0.00000	0.00000
77	0.00000	0.00000
78	0.00000	0.00000
79	0.00000	0.00000
80	0.00000	0.00000
81	0.00000	0.00000
82	0.00000	0.00000
83	0.00000	0.00000
84	0.00000	0.00000
85	0.00000	0.00000
86	0.00000	0.00000
87	0.00000	0.00000
88	0.00000	0.00000
89	0.00000	0.00000
90	0.00000	0.00000
91	0.00000	0.00000
92	0.00000	0.00000
93	0.00000	0.00000
94	0.00000	0.00000
95	0.00000	0.00000
96	0.00000	0.00000
97	0.00000	0.00000
98	0.00000	0.00000
99	0.00000	0.00000
100	0.00000	0.00000
101	0.00000	0.00000
102	0.00000	0.00000
103	0.00000	0.00000
104	0.00000	0.00000
105	0.00000	0.00000
106	0.00000	0.00000
107	0.00000	0.00000
108	0.00000	0.00000
109	0.00000	0.00000
110	0.00000	0.00000
111	0.00000	0.00000
112	0.00000	0.00000
113	0.00000	0.00000
114	0.00000	0.00000
115	0.00000	0.00000
116	0.00000	0.00000
117	0.00000	0.00000
118	0.00000	0.00000
119	0.00000	0.00000
120	0.00000	0.00000
121	0.00000	0.00000
122	0.00000	0.00000
123	0.00000	0.00000
124	0.00000	0.00000
125	0.00000	0.00000
126	0.00000	0.00000
127	0.00000	0.00000
128	0.00000	0.00000
129	0.00000	0.00000
130	0.00000	0.00000
131	0.00000	0.00000
132	0.00000	0.00000
133	0.00000	0.00000
134	0.00000	0.00000
135	0.00000	0.00000
136	0.00000	0.00000
137	0.00000	0.00000
138	0.00000	0.00000
139	0.00000	0.00000
140	0.00000	0.00000
141	0.00000	0.00000
142	0.00000	0.00000
143	0.00000	0.00000
144	0.00000	0.00000
145	0.00000	0.00000
146	0.00000	0.00000
147	0.00000	0.00000
148	0.00000	0.00000
149	0.00000	0.00000
150	0.00000	0.00000
151	0.00000	0.00000
152	0.00000	0.00000
153	0.00000	0.00000
154	0.00000	0.00000
155	0.00000	0.00000
156	0.00000	0.00000
157	0.00000	0.00000
158	0.00000	0.00000
159	0.00000	0.00000
160	0.00000	0.00000
161	0.00000	0.00000
162	0.00000	0.00000
163	0.00000	0.00000
164	0.00000	0.00000
165	0.00000	0.00000
166	0.00000	0.00000
167	0.00000	0.00000
168	0.00000	0.00000
169	0.00000	0.00000
170	0.00000	0.00000
171	0.00000	0.00000
172	0.00000	0.00000
173	0.00000	0.00000
174	0.00000	0.00000
175	0.00000	0.00000
176	0.00000	0.00000
177	0.00000	0.00000
178	0.00000	0.00000
179	0.00000	0.00000
180	0.00000	0.00000
181	0.00000	0.00000
182	0.00000	0.00000
183	0.00000	0.00000
184	0.00000	0.00000
185	0.00000	0.00000
186	0.00000	0.00000
187	0.00000	0.00000
188	0.00000	0.00000
189	0.00000	0.00000
190	0.00000	0.00000
191	0.00000	0.00000
192	0.00000	0.00000
193	0.00000	0.00000
194	0.00000	0.00000
195	0.00000	0.00000
196	0.00000	0.00000
197	0.00000	0.00000
198	0.00000	0.00000
199	0.00000	0.00000
200	0.00000	0.00000
201	0.00000	0.00000
202	0.00000	0.00000
203	0.00000	0.00000
204	0.00000	0.00000
205	0.00000	0.00000
206	0.00000	0.00000
207	0.00000	0.00000
208	0.00000	0.00000
209	0.00000	0.00000
210	0.00000	0.00000
211	0.00000	0.00000
212	0.00000	0.00000
213	0.00000	0.00000
214	0.00000	0.00000
215	0.00000	0.00000
216	0.00000	0.00000
217	0.00000	0.00000
218	0.00000	0.00000
219	0.00000	0.00000
220	0.00000	0.00000
221	0.00000	0.00000
222	0.00000	0.00000
223	0.00000	0.00000
224	0.00000	0.00000
225	0.00000	0.00000
226	0.00000	0.00000
227	0.00000	0.00000
228	0.00001	0.00001
229	0.00000	0.00000
230	0.00000	0.00000
231	0.00000	0.00000
232	0.00000	0.00000
233	0.00000	0.00000
234	0.00000	0.00000
235	0.00000	0.00000
236	0.00000	0.00000
237	0.00000	0.00000
238	0.00000	0.00000
239	0.00000	0.00000
240	0.00000	0.00000
241	0.00000	0.00000
242	0.00000	0.00000
243	0.00000	0.00000
244	0.00000	0.00000
245	0.00000	0.00000
246	0.00000	0.00000
247	0.00000	0.00000
248	0.00000	0.00000
249	0.00000	0.00000
250	0.00000	0.00000
251	0.00000	0.00000
252	0.00000	0.00000
253	0.00000	0.00000
254	0.00000	0.00000
255	0.00000	0.00000
256	0.34832	0.00000
257	0.00000	0.00000
258	0.00000	0.00000
259	0.00000	0.00000
260	0.53331	0.00000
261	0.00000	0.00000
262	0.00000	0.00000
263	0.00000	0.00000
264	0.10589	0.10072
265	0.00000	0.00000
266	0.00000	0.00000
267	0.00000	0.00000
268	0.01244	0.48996
269	0.00000	0.00000
270	0.00000	0.00000
271	0.00000	0.00000
272	0.00000	0.40892
273	0.00000	0.00000
274	0.00000	0.00000
275	0.00000	0.00000
276	0.00000	0.00033
277	0.00000	0.00000
278	0.00000	0.00000
279	0.00000	0.00000
280	0.00000	0.00001
281	0.00000	0.00000
282	0.00000	0.00000
283	0.00000	0.00000
284	0.00000	0.00000
285	0.00000	0.00000
286	0.00000	0.00000
287	0.00000	0.00000
288	0.00000	0.00000
289	0.00000	0.00000
290	0.00000	0.00000
291	0.00000	0.00000
292	0.00000	0.00000
293	0.00000	0.00000
294	0.00000	0.00000
295	0.00000	0.00000
296	0.00000	0.00000
297	0.00000	0.00000
298	0.00000	0.00000
299	0.00000	0.00000
300	0.00000	0.00000
301	0.00000	0.00000
302	0.00000	0.00000
303	0.00000	0.00000
304	0.00000	0.00000
305	0.00000	0.00000
306	0.00000	0.00000
307	0.00000	0.00000
308	0.00000	0.00000
309	0.00000	0.00000
310	0.00000	0.00000
311	0.00000	0.00000
312	0.00000	0.00000
313	0.00000	0.00000
314	0.00000	0.00000
315	0.00000	0.00000
316	0.00000	0.00000
317	0.00000	0.00000
318	0.00000	0.00000
319	0.00000	0.00000
320	0.00000	0.00000
321	0.00000	0.00000
322	0.00000	0.00000
323	0.00000	0.00000
324	0.00000	0.00000
325	0.00000	0.00000
326	0.00000	0.00000
327	0.00000	0.00000
328	0.00000	0.00000
329	0.00000	0.00000
330	0.00000	0.00000
331	0.00000	0.00000
332	0.00000	0.00000
333	0.00000	0.00000
334	0.00000	0.00000
335	0.00000	0.00000
336	0.00000	0.00000
337	0.00000	0.00000
338	0.00000	0.00000
339	0.00000	0.00000
340	0.00000	0.00000
341	0.00000	0.00000
342	0.00000	0.00000
343	0.00000	0.00000
344	0.00000	0.00000
345	0.00000	0.00000
346	0.00000	0.00000
347	0.00000	0.00000
348	0.00000	0.00000
349	0.00000	0.00000
350	0.00000	0.00000
351	0.00000	0.00000
352	0.00000	0.00000
353	0.00000	0.00000
354	0.00000	0.00000
355	0.00000	0.00000
356	0.00000	0.00000
357	0.00000	0.00000
358	0.00000	0.00000
359	0.00000	0.00000
360	0.00000	0.00000
361	0.00000	0.00000
362	0.00000	0.00000
363	0.00000	0.00000
364	0.00000	0.00000
365	0.00000	0.00000
366	0.00000	0.00000
367	0.00000	0.00000
368	0.00000	0.00000
369	0.00000	0.00000
370	0.00000	0.00000
371	0.00000	0.00000
372	0.00000	0.00000
373	0.00000	0.00000
374	0.00000	0.00000
375	0.00000	0.00000
376	0.00000	0.00000
377	0.00000	0.00000
378	0.00000	0.00000
379	0.00000	0.00000
380	0.00000	0.00000
381	0.00000	0.00000
382	0.00000	0.00000
383	0.00000	0.00000
384	0.00000	0.00000
385	0.00000	0.00000
386	0.00000	0.00000
387	0.00000	0.00000
388	0.00000	0.00000
389	0.00000	0.00000
390	0.00000	0.00000
391	0.00000	0.00000
392	0.00000	0.00000
393	0.00000	0.00000
394	0.00000	0.00000
395	0.00000	0.00000
396	0.00001	0.00000
397	0.00000	0.00000
398	0.00000	0.00000
399	0.00000	0.00000
400	0.00001	0.00000
401	0.00000	0.00000
402	0.00000	0.00000
403	0.00000	0.00000
404	0.00000	0.00001
405	0.00000	0.00000
406	0.00000	0.00000
407	0.00000	0.00000
408	0.00000	0.00001
409	0.00000	0.00000
410	0.00000	0.00000
411	0.00000	0.00000
412	0.00000	0.00001
413	0.00000	0.00000
414	0.00000	0.00000
415	0.00000	0.00000
416	0.00000	0.00000
417	0.00000	0.00000
418	0.00000	0.00000
419	0.00000	0.00000
420	0.00000	0.00000
421	0.00000	0.00000
422	0.00000	0.00000
423	0.00000	0.00000
424	0.00000	0.00000
425	0.00000	0.00000
426	0.00000	0.00000
427	0.00000	0.00000
428	0.00000	0.00000
429	0.00000	0.00000
430	0.00000	0.00000
431	0.00000	0.00000
432	0.00000	0.00001
433	0.00000	0.00000
434	0.00000	0.00000
435	0.00000	0.00000
436	0.00000	0.00000
437	0.00000	0.00000
438	0.00000	0.00000
439	0.00000	0.00000
440	0.00000	0.00000
441	0.00000	0.00000
442	0.00000	0.00000
443	0.00000	0.00000
444	0.00000	0.00000
445	0.00000	0.00000
446	0.00000	0.00000
447	0.00000	0.00000
448	0.00000	0.00000
449	0.00000	0.00000
450	0.00000	0.00000
451	0.00000	0.00000
452	0.00000	0.00000
453	0.00000	0.00000
454	0.00000	0.00000
455	0.00000	0.00000
456	0.00000	0.00000
457	0.00000	0.00000
458	0.00000	0.00000
459	0.00000	0.00000
460	0.00000	0.00000
461	0.00000	0.00000
462	0.00000	0.00000
463	0.00000	0.00000
464	0.00000	0.00000
465	0.00000	0.00000
466	0.00000	0.00000
467	0.00000	0.00000
468	0.00000	0.00000
469	0.00000	0.00000
470	0.00000	0.00000
471	0.00000	0.00000
472	0.00000	0.00000
473	0.00000	0.00000
474	0.00000	0.00000
475	0.00000	0.00000
476	0.00000	0.00000
477	0.00000	0.00000
478	0.00000	0.00000
479	0.00000	0.00000
480	0.00000	0.00000
481	0.00000	0.00000
482	0.00000	0.00000
483	0.00000	0.00000
484	0.00000	0.00000
485	0.00000	0.00000
486	0.00000	0.00000
487	0.00000	0.00000
488	0.00000	0.00000
489	0.00000	0.00000
490	0.00000	0.00000
491	0.00000	0.00000
492	0.00000	0.00000
493	0.00000	0.00000
494	0.00000	0.00000
495	0.00000	0.00000
496	0.00000	0.00000
497	0.00000	0.00000
498	0.00000	0.00000
499	0.00000	0.00000
500	0.00000	0.00000
501	0.00000	0.00000
502	0.00000	0.00000
503	0.00000	0.00000
504	0.00000	0.00000
505	0.00000	0.00000
506	0.00000	0.00000
507	0.00000	0.00000
508	0.00000	0.00000
509	0.00000	0.00000
510	0.00000	0.00000
511	0.00000	0.00000
512	0.00000	0.00000
513	0.00000	0.00000
514	0.00000	0.00000
515	0.00000	0.00000
516	0.00000	0.00000
517	0.00000	0.00000
518	0.00000	0.00000
519	0.00000	0.00000
520	0.00000	0.00000
521	0.00000	0.00000
522	0.00000	0.00000
523	0.00000	0.00000
524	0.00000	0.00000
525	0.00000	0.00000
526	0.00000	0.00000
527	0.00000	0.00000
528	0.00000	0.00000
529	0.00000	0.00000
530	0.00000	0.00000
531	0.00000	0.00000
532	0.00000	0.00000
533	0.00000	0.00000
534	0.00000	0.00000
535	0.00000	0.00000
536	0.00000	0.00000
537	0.00000	0.00000
538	0.00000	0.00000
539	0.00000	0.00000
540	0.00000	0.00000
541	0.00000	0.00000
542	0.00000	0.00000
543	0.00000	0.00000
544	0.00000	0.00000
545	0.00000	0.00000
546	0.00000	0.00000
547	0.00000	0.00000
548	0.00000	0.00000
549	0.00000	0.00000
550	0.00000	0.00000
551	0.00000	0.00000
552	0.00000	0.00000
553	0.00000	0.00000
554	0.00000	0.00000
555	0.00000	0.00000
556	0.00000	0.00000
557	0.00000	0.00000
558	0.00000	0.00000
559	0.00000	0.00000
560	0.00000	0.00000
561	0.00000	0.00000
562	0.00000	0.00000
563	0.00000	0.00000
564	0.00000	0.00000
565	0.00000	0.00000
566	0.00000	0.00000
567	0.00000	0.00000
568	0.00000	0.00000
569	0.00000	0.00000
570	0.00000	0.00000
571	0.00000	0.00000
572	0.00000	0.00000
573	0.00000	0.00000
574	0.00000	0.00000
575	0.00000	0.00000
576	0.00000	0.00000
577	0.00000	0.00000
578	0.00000	0.00000
579	0.00000	0.00000
580	0.00000	0.00000
581	0.00000	0.00000
582	0.00000	0.00000
583	0.00000	0.00000
584	0.00000	0.00000
585	0.00000	0.00000
586	0.00000	0.00000
587	0.00000	0.00000
588	0.00000	0.00000
589	0.00000	0.00000
590	0.00000	0.00000
591	0.00000	0.00000
592	0.00000	0.00000
593	0.00000	0.00000
594	0.00000	0.00000
595	0.00000	0.00000
596	0.00000	0.00000
597	0.00000	0.00000
598	0.00000	0.00000
599	0.00000	0.00000
600	0.00000	0.00000
601	0.00000	0.00000
602	0.00000	0.00000
603	0.00000	0.00000
604	0.00000	0.00000
605	0.00000	0.00000
606	0.00000	0.00000
607	0.00000	0.00000
608	0.00000	0.00000
609	0.00000	0.00000
610	0.00000	0.00000
611	0.00000	0.00000
612	0.00000	0.00000
613	0.00000	0.00000
614	0.00000	0.00000
615	0.00000	0.00000
616	0.00000	0.00000
617	0.00000	0.00000
618	0.00000	0.00000
619	0.00000	0.00000
620	0.00000	0.00000
621	0.00000	0.00000
622	0.00000	0.00000
623	0.00000	0.00000
624	0.00000	0.00000
625	0.00000	0.00000
626	0.00000	0.00000
627	0.00000	0.00000
628	0.00000	0.00000
629	0.00000	0.00000
630	0.00000	0.00000
631	0.00000	0.00000
632	0.00000	0.00000
633	0.00000	0.00000
634	0.00000	0.00000
635	0.00000	0.00000
636	0.00000	0.00000
637	0.00000	0.00000
638	0.00000	0.00000
639	0.00000	0.00000
640	0.00000	0.00000
641	0.00000	0.00000
642	0.00000	0.00000
643	0.00000	0.00000
644	0.00000	0.00000
645	0.00000	0.00000
646	0.00000	0.00000
647	0.00000	0.00000
648	0.00000	0.00000
649	0.00000	0.00000
650	0.00000	0.00000
651	0.00000	0.00000
652	0.00000	0.00000
653	0.00000	0.00000
654	0.00000	0.00000
655	0.00000	0.00000
656	0.00000	0.00000
657	0.00000	0.00000
658	0.00000	0.00000
659	0.00000	0.00000
660	0.00000	0.00000
661	0.00000	0.00000
662	0.00000	0.00000
663	0.00000	0.00000
664	0.00000	0.00000
665	0.00000	0.00000
666	0.00000	0.00000
667	0.00000	0.00000
668	0.00000	0.00000
669	0.00000	0.00000
670	0.00000	0.00000
671	0.00000	0.00000
672	0.00000	0.00000
673	0.00000	0.00000
674	0.00000	0.00000
675	0.00000	0.00000
676	0.00000	0.00000
677	0.00000	0.00000
678	0.00000	0.00000
679	0.00000	0.00000
680	0.00000	0.00000
681	0.00000	0.00000
682	0.00000	0.00000
683	0.00000	0.00000
684	0.00000	0.00000
685	0.00000	0.00000
686	0.00000	0.00000
687	0.00000	0.00000
688	0.00000	0.00000
689	0.00000	0.00000
690	0.00000	0.00000
691	0.00000	0.00000
692	0.00000	0.00000
693	0.00000	0.00000
694	0.00000	0.00000
695	0.00000	0.00000
696	0.00000	0.00000
697	0.00000	0.00000
698	0.00000	0.00000
699	0.00000	0.00000
700	0.00000	0.00000
701	0.00000	0.00000
702	0.00000	0.00000
703	0.00000	0.00000
704	0.00000	0.00000
705	0.00000	0.00000
706	0.00000	0.00000
707	0.00000	0.00000
708	0.00000	0.00000
709	0.00000	0.00000
710	0.00000	0.00000
711	0.00000	0.00000
712	0.00000	0.00000
713	0.00000	0.00000
714	0.00000	0.00000
715	0.00000	0.00000
716	0.00000	0.00000
717	0.00000	0.00000
718	0.00000	0.00000
719	0.00000	0.00000
720	0.00000	0.00000
721	0.00000	0.00000
722	0.00000	0.00000
723	0.00000	0.00000
724	0.00000	0.00000
725	0.00000	0.00000
726	0.00000	0.00000
727	0.00000	0.00000
728	0.00000	0.00000
729	0.00000	0.00000
730	0.00000	0.00000
731	0.00000	0.00000
732	0.00000	0.00000
733	0.00000	0.00000
734	0.00000	0.00000
735	0.00000	0.00000
736	0.00000	0.00000
737	0.00000	0.00000
738	0.00000	0.00000
739	0.00000	0.00000
740	0.00000	0.00000
741	0.00000	0.00000
742	0.00000	0.00000
743	0.00000	0.00000
744	0.00000	0.00000
745	0.00000	0.00000
746	0.00000	0.00000
747	0.00000	0.00000
748	0.00000	0.00000
749	0.00000	0.00000
750	0.00000	0.00000
751	0.00000	0.00000
752	0.00000	0.00000
753	0.00000	0.00000
754	0.00000	0.00000
755	0.00000	0.00000
756	0.00000	0.00000
757	0.00000	0.00000
758	0.00000	0.00000
759	0.00000	0.00000
760	0.00000	0.00000
761	0.00000	0.00000
762	0.00000	0.00000
763	0.00000	0.00000
764	0.00000	0.00000
765	0.00000	0.00000
766	0.00000	0.00000
767	0.00000	0.00000
768	0.00000	0.00000
769	0.00000	0.00000
770	0.00000	0.00000
771	0.00000	0.00000
772	0.00000	0.00000
773	0.00000	0.00000
774	0.00000	0.00000
775	0.00000	0.00000
776	0.00000	0.00000
777	0.00000	0.00000
778	0.00000	0.00000
779	0.00000	0.00000
780	0.00000	0.00000
781	0.00000	0.00000
782	0.00000	0.00000
783	0.00000	0.00000
784	0.00000	0.00000
785	0.00000	0.00000
786	0.00000	0.00000
787	0.00000	0.00000
788	0.00000	0.00000
789	0.00000	0.00000
790	0.00000	0.00000
791	0.00000	0.00000
792	0.00000	0.00000
793	0.00000	0.00000
794	0.00000	0.00000
795	0.00000	0.00000
796	0.00000	0.00000
797	0.00000	0.00000
798	0.00000	0.00000
799	0.00000	0.00000
800	0.00000	0.00000
801	0.00000	0.00000
802	0.00000	0.00000
803	0.00000	0.00000
804	0.00000	0.00000
805	0.00000	0.00000
806	0.00000	0.00000
807	0.00000	0.00000
808	0.00000	0.00000
809	0.00000	0.00000
810	0.00000	0.00000
811	0.00000	0.00000
812	0.00000	0.00000
813	0.00000	0.00000
814	0.00000	0.00000
815	0.00000	0.00000
816	0.00000	0.00000
817	0.00000	0.00000
818	0.00000	0.00000
819	0.00000	0.00000
820	0.00000	0.00000
821	0.00000	0.00000
822	0.00000	0.00000
823	0.00000	0.00000
824	0.00000	0.00000
825	0.00000	0.00000
826	0.00000	0.00000
827	0.00000	0.00000
828	0.00000	0.00000
829	0.00000	0.00000
830	0.00000	0.00000
831	0.00000	0.00000
832	0.00000	0.00000
833	0.00000	0.00000
834	0.00000	0.00000
835	0.00000	0.00000
836	0.00000	0.00000
837	0.00000	0.00000
838	0.00000	0.00000
839	0.00000	0.00000
840	0.00000	0.00000
841	0.00000	0.00000
842	0.00000	0.00000
843	0.00000	0.00000
844	0.00000	0.00000
845	0.00000	0.00000
846	0.00000	0.00000
847	0.00000	0.00000
848	0.00000	0.00000
849	0.00000	0.00000
850	0.00000	0.00000
851	0.00000	0.00000
852	0.00000	0.00000
853	0.00000	0.00000
854	0.00000	0.00000
855	0.00000	0.00000
856	0.00000	0.00000
857	0.00000	0.00000
858	0.00000	0.00000
859	0.00000	0.00000
860	0.00000	0.00000
861	0.00000	0.00000
862	0.00000	0.00000
863	0.00000	0.00000
864	0.00000	0.00000
865	0.00000	0.00000
866	0.00000	0.00000
867	0.00000	0.00000
868	0.00000	0.00000
869	0.00000	0.00000
870	0.00000	0.00000
871	0.00000	0.00000
872	0.00000	0.00000
873	0.00000	0.00000
874	0.00000	0.00000
875	0.00000	0.00000
876	0.00000	0.00000
877	0.00000	0.00000
878	0.00000	0.00000
879	0.00000	0.00000
880	0.00000	0.00000
881	0.00000	0.00000
882	0.00000	0.00000
883	0.00000	0.00000
884	0.00000	0.00000
885	0.00000	0.00000
886	0.00000	0.00000
887	0.00000	0.00000
888	0.00000	0.00000
889	0.00000	0.00000
890	0.00000	0.00000
891	0.00000	0.00000
892	0.00000	0.00000
893	0.00000	0.00000
894	0.00000	0.00000
895	0.00000	0.00000
896	0.00000	0.00000
897	0.00000	0.00000
898	0.00000	0.00000
899	0.00000	0.00000
900	0.00000	0.00000
901	0.00000	0.00000
902	0.00000	0.00000
903	0.00000	0.00000
904	0.00000	0.00000
905	0.00000	0.00000
906	0.00000	0.00000
907	0.00000	0.00000
908	0.00000	0.00000
909	0.00000	0.00000
910	0.00000	0.00000
911	0.00000	0.00000
912	0.00000	0.00000
913	0.00000	0.00000
914	0.00000	0.00000
915	0.00000	0.00000
916	0.00000	0.00000
917	0.00000	0.00000
918	0.00000	0.00000
919	0.00000	0.00000
920	0.00000	0.00000
921	0.00000	0.00000
922	0.00000	0.00000
923	0.00000	0.00000
924	0.00000	0.00000
925	0.00000	0.00000
926	0.00000	0.00000
927	0.00000	0.00000
928	0.00000	0.00000
929	0.00000	0.00000
930	0.00000	0.00000
931	0.00000	0.00000
932	0.00000	0.00000
933	0.00000	0.00000
934	0.00000	0.00000
935	0.00000	0.00000
936	0.00000	0.00000
937	0.00000	0.00000
938	0.00000	0.00000
939	0.00000	0.00000
940	0.00000	0.00000
941	0.00000	0.00000
942	0.00000	0.00000
943	0.00000	0.00000
944	0.00000	0.00000
945	0.00000	0.00000
946	0.00000	0.00000
947	0.00000	0.00000
948	0.00000	0.00000
949	0.00000	0.00000
950	0.00000	0.00000
951	0.00000	0.00000
952	0.00000	0.00000
953	0.00000	0.00000
954	0.00000	0.00000
955	0.00000	0.00000
956	0.00000	0.00000
957	0.00000	0.00000
958	0.00000	0.00000
959	0.00000	0.00000
960	0.00000	0.00000
961	0.00000	0.00000
962	0.00000	0.00000
963	0.00000	0.00000
964	0.00000	0.00000
965	0.00000	0.00000
966	0.00000	0.00000
967	0.00000	0.00000
968	0.00000	0.00000
969	0.00000	0.00000
970	0.00000	0.00000
971	0.00000	0.00000
972	0.00000	0.00000
973	0.00000	0.00000
974	0.00000	0.00000
975	0.00000	0.00000
976	0.00000	0.00000
977	0.00000	0.00000
978	0.00000	0.00000
979	0.00000	0.00000
980	0.00000	0.00000
981	0.00000	0.00000
982	0.00000	0.00000
983	0.00000	0.00000
984	0.00000	0.00000
985	0.00000	0.00000
986	0.00000	0.00000
987	0.00000	0.00000
988	0.00000	0.00000
989	0.00000	0.00000
990	0.00000	0.00000
991	0.00000	0.00000
992	0.00000	0.00000
993	0.00000	0.00000
994	0.00000	0.00000
995	0.00000	0.00000
996	0.00000	0.00000
997	0.00000	0.00000
998	0.00000	0.00000
999	0.00000	0.00000
1000	0.00000	0.00000
1001	0.00000	0.00000
1002	0.00000	0.00000
1003	0.00000	0.00000
1004	0.00000	0.00000
1005	0.00000	0.00000
1006	0.00000	0.00000
1007	0.00000	0.00000
1008	0.00000	0.00000
1009	0.00000	0.00000
1010	0.00000	0.00000
1011	0.00000	0.00000
1012	0.00000	0.00000
1013	0.00000	0.00000
1014	0.00000	0.00000
1015	0.00000	0.00000
1016	0.00000	0.00000
1017	0.00000	0.00000
1018	0.00000	0.00000
1019	0.00000	0.00000
1020	0.00000	0.00000
1021	0.00000	0.00000
1022	0.00000	0.00000
1023	0.00000	0.00000


==> figs/broadwell/broadwell_2_send.dat <==
Time	bit0	2-senders
0	0.00000	0.00000
1	0.00000	0.00000
2	0.00000	0.00000
3	0.00000	0.00000
4	0.00000	0.00000
5	0.00000	0.00000
6	0.00000	0.00000
7	0.00000	0.00000
8	0.00000	0.00000
9	0.00000	0.00000
10	0.00000	0.00000
11	0.00000	0.00000
12	0.00000	0.00000
13	0.00000	0.00000
14	0.00000	0.00000
15	0.00000	0.00000
16	0.00000	0.00000
17	0.00000	0.00000
18	0.00000	0.00000
19	0.00000	0.00000
20	0.00000	0.00000
21	0.00000	0.00000
22	0.00000	0.00000
23	0.00000	0.00000
24	0.00000	0.00000
25	0.00000	0.00000
26	0.00000	0.00000
27	0.00000	0.00000
28	0.00000	0.00000
29	0.00000	0.00000
30	0.00000	0.00000
31	0.00000	0.00000
32	0.00000	0.00000
33	0.00000	0.00000
34	0.00000	0.00000
35	0.00000	0.00000
36	0.00000	0.00000
37	0.00000	0.00000
38	0.00000	0.00000
39	0.00000	0.00000
40	0.00000	0.00000
41	0.00000	0.00000
42	0.00000	0.00000
43	0.00000	0.00000
44	0.00000	0.00000
45	0.00000	0.00000
46	0.00000	0.00000
47	0.00000	0.00000
48	0.00000	0.00000
49	0.00000	0.00000
50	0.00000	0.00000
51	0.00000	0.00000
52	0.00000	0.00000
53	0.00000	0.00000
54	0.00000	0.00000
55	0.00000	0.00000
56	0.00000	0.00000
57	0.00000	0.00000
58	0.00000	0.00000
59	0.00000	0.00000
60	0.00000	0.00000
61	0.00000	0.00000
62	0.00000	0.00000
63	0.00000	0.00000
64	0.00000	0.00000
65	0.00000	0.00000
66	0.00000	0.00000
67	0.00000	0.00000
68	0.00000	0.00000
69	0.00000	0.00000
70	0.00000	0.00000
71	0.00000	0.00000
72	0.00000	0.00000
73	0.00000	0.00000
74	0.00000	0.00000
75	0.00000	0.00000
76	0.00000	0.00000
77	0.00000	0.00000
78	0.00000	0.00000
79	0.00000	0.00000
80	0.00000	0.00000
81	0.00000	0.00000
82	0.00000	0.00000
83	0.00000	0.00000
84	0.00000	0.00000
85	0.00000	0.00000
86	0.00000	0.00000
87	0.00000	0.00000
88	0.00000	0.00000
89	0.00000	0.00000
90	0.00000	0.00000
91	0.00000	0.00000
92	0.00000	0.00000
93	0.00000	0.00000
94	0.00000	0.00000
95	0.00000	0.00000
96	0.00000	0.00000
97	0.00000	0.00000
98	0.00000	0.00000
99	0.00000	0.00000
100	0.00000	0.00000
101	0.00000	0.00000
102	0.00000	0.00000
103	0.00000	0.00000
104	0.00000	0.00000
105	0.00000	0.00000
106	0.00000	0.00000
107	0.00000	0.00000
108	0.00000	0.00000
109	0.00000	0.00000
110	0.00000	0.00000
111	0.00000	0.00000
112	0.00000	0.00000
113	0.00000	0.00000
114	0.00000	0.00000
115	0.00000	0.00000
116	0.00000	0.00000
117	0.00000	0.00000
118	0.00000	0.00000
119	0.00000	0.00000
120	0.00000	0.00000
121	0.00000	0.00000
122	0.00000	0.00000
123	0.00000	0.00000
124	0.00000	0.00000
125	0.00000	0.00000
126	0.00000	0.00000
127	0.00000	0.00000
128	0.00000	0.00000
129	0.00000	0.00000
130	0.00000	0.00000
131	0.00000	0.00000
132	0.00000	0.00000
133	0.00000	0.00000
134	0.00000	0.00000
135	0.00000	0.00000
136	0.00000	0.00000
137	0.00000	0.00000
138	0.00000	0.00000
139	0.00000	0.00000
140	0.00000	0.00000
141	0.00000	0.00000
142	0.00000	0.00000
143	0.00000	0.00000
144	0.00000	0.00000
145	0.00000	0.00000
146	0.00000	0.00000
147	0.00000	0.00000
148	0.00000	0.00000
149	0.00000	0.00000
150	0.00000	0.00000
151	0.00000	0.00000
152	0.00000	0.00000
153	0.00000	0.00000
154	0.00000	0.00000
155	0.00000	0.00000
156	0.00000	0.00000
157	0.00000	0.00000
158	0.00000	0.00000
159	0.00000	0.00000
160	0.00000	0.00000
161	0.00000	0.00000
162	0.00000	0.00000
163	0.00000	0.00000
164	0.00000	0.00000
165	0.00000	0.00000
166	0.00000	0.00000
167	0.00000	0.00000
168	0.00000	0.00000
169	0.00000	0.00000
170	0.00000	0.00000
171	0.00000	0.00000
172	0.00000	0.00000
173	0.00000	0.00000
174	0.00000	0.00000
175	0.00000	0.00000
176	0.00000	0.00000
177	0.00000	0.00000
178	0.00000	0.00000
179	0.00000	0.00000
180	0.00000	0.00000
181	0.00000	0.00000
182	0.00000	0.00000
183	0.00000	0.00000
184	0.00000	0.00000
185	0.00000	0.00000
186	0.00000	0.00000
187	0.00000	0.00000
188	0.00000	0.00000
189	0.00000	0.00000
190	0.00000	0.00000
191	0.00000	0.00000
192	0.00000	0.00000
193	0.00000	0.00000
194	0.00000	0.00000
195	0.00000	0.00000
196	0.00000	0.00000
197	0.00000	0.00000
198	0.00000	0.00000
199	0.00000	0.00000
200	0.00000	0.00000
201	0.00000	0.00000
202	0.00000	0.00000
203	0.00000	0.00000
204	0.00000	0.00000
205	0.00000	0.00000
206	0.00000	0.00000
207	0.00000	0.00000
208	0.00000	0.00000
209	0.00000	0.00000
210	0.00000	0.00000
211	0.00000	0.00000
212	0.00000	0.00000
213	0.00000	0.00000
214	0.00000	0.00000
215	0.00000	0.00000
216	0.00000	0.00000
217	0.00000	0.00000
218	0.00000	0.00000
219	0.00000	0.00000
220	0.00000	0.00000
221	0.00000	0.00000
222	0.00000	0.00000
223	0.00000	0.00000
224	0.00000	0.00000
225	0.00000	0.00000
226	0.00000	0.00000
227	0.00000	0.00000
228	0.00001	0.00000
229	0.00000	0.00000
230	0.00000	0.00000
231	0.00000	0.00000
232	0.00000	0.00000
233	0.00000	0.00000
234	0.00000	0.00000
235	0.00000	0.00000
236	0.00000	0.00000
237	0.00000	0.00000
238	0.00000	0.00000
239	0.00000	0.00000
240	0.00000	0.00000
241	0.00000	0.00000
242	0.00000	0.00000
243	0.00000	0.00000
244	0.00000	0.00000
245	0.00000	0.00000
246	0.00000	0.00000
247	0.00000	0.00000
248	0.00000	0.00000
249	0.00000	0.00000
250	0.00000	0.00000
251	0.00000	0.00000
252	0.00000	0.00000
253	0.00000	0.00000
254	0.00000	0.00000
255	0.00000	0.00000
256	0.07130	0.00000
257	0.00000	0.00000
258	0.00000	0.00000
259	0.00000	0.00000
260	0.92722	0.00000
261	0.00000	0.00000
262	0.00000	0.00000
263	0.00000	0.00000
264	0.00116	0.00016
265	0.00000	0.00000
266	0.00000	0.00000
267	0.00000	0.00000
268	0.00030	0.15706
269	0.00000	0.00000
270	0.00000	0.00000
271	0.00000	0.00000
272	0.00000	0.84191
273	0.00000	0.00000
274	0.00000	0.00000
275	0.00000	0.00000
276	0.00000	0.00080
277	0.00000	0.00000
278	0.00000	0.00000
279	0.00000	0.00000
280	0.00000	0.00006
281	0.00000	0.00000
282	0.00000	0.00000
283	0.00000	0.00000
284	0.00000	0.00000
285	0.00000	0.00000
286	0.00000	0.00000
287	0.00000	0.00000
288	0.00000	0.00000
289	0.00000	0.00000
290	0.00000	0.00000
291	0.00000	0.00000
292	0.00000	0.00000
293	0.00000	0.00000
294	0.00000	0.00000
295	0.00000	0.00000
296	0.00000	0.00000
297	0.00000	0.00000
298	0.00000	0.00000
299	0.00000	0.00000
300	0.00000	0.00000
301	0.00000	0.00000
302	0.00000	0.00000
303	0.00000	0.00000
304	0.00000	0.00000
305	0.00000	0.00000
306	0.00000	0.00000
307	0.00000	0.00000
308	0.00000	0.00000
309	0.00000	0.00000
310	0.00000	0.00000
311	0.00000	0.00000
312	0.00000	0.00000
313	0.00000	0.00000
314	0.00000	0.00000
315	0.00000	0.00000
316	0.00000	0.00000
317	0.00000	0.00000
318	0.00000	0.00000
319	0.00000	0.00000
320	0.00000	0.00000
321	0.00000	0.00000
322	0.00000	0.00000
323	0.00000	0.00000
324	0.00000	0.00000
325	0.00000	0.00000
326	0.00000	0.00000
327	0.00000	0.00000
328	0.00000	0.00000
329	0.00000	0.00000
330	0.00000	0.00000
331	0.00000	0.00000
332	0.00000	0.00000
333	0.00000	0.00000
334	0.00000	0.00000
335	0.00000	0.00000
336	0.00000	0.00000
337	0.00000	0.00000
338	0.00000	0.00000
339	0.00000	0.00000
340	0.00000	0.00000
341	0.00000	0.00000
342	0.00000	0.00000
343	0.00000	0.00000
344	0.00000	0.00000
345	0.00000	0.00000
346	0.00000	0.00000
347	0.00000	0.00000
348	0.00000	0.00000
349	0.00000	0.00000
350	0.00000	0.00000
351	0.00000	0.00000
352	0.00000	0.00000
353	0.00000	0.00000
354	0.00000	0.00000
355	0.00000	0.00000
356	0.00000	0.00000
357	0.00000	0.00000
358	0.00000	0.00000
359	0.00000	0.00000
360	0.00000	0.00000
361	0.00000	0.00000
362	0.00000	0.00000
363	0.00000	0.00000
364	0.00000	0.00000
365	0.00000	0.00000
366	0.00000	0.00000
367	0.00000	0.00000
368	0.00000	0.00000
369	0.00000	0.00000
370	0.00000	0.00000
371	0.00000	0.00000
372	0.00000	0.00000
373	0.00000	0.00000
374	0.00000	0.00000
375	0.00000	0.00000
376	0.00000	0.00000
377	0.00000	0.00000
378	0.00000	0.00000
379	0.00000	0.00000
380	0.00000	0.00000
381	0.00000	0.00000
382	0.00000	0.00000
383	0.00000	0.00000
384	0.00000	0.00000
385	0.00000	0.00000
386	0.00000	0.00000
387	0.00000	0.00000
388	0.00000	0.00000
389	0.00000	0.00000
390	0.00000	0.00000
391	0.00000	0.00000
392	0.00000	0.00000
393	0.00000	0.00000
394	0.00000	0.00000
395	0.00000	0.00000
396	0.00000	0.00000
397	0.00000	0.00000
398	0.00000	0.00000
399	0.00000	0.00000
400	0.00000	0.00000
401	0.00000	0.00000
402	0.00000	0.00000
403	0.00000	0.00000
404	0.00000	0.00000
405	0.00000	0.00000
406	0.00000	0.00000
407	0.00000	0.00000
408	0.00000	0.00000
409	0.00000	0.00000
410	0.00000	0.00000
411	0.00000	0.00000
412	0.00000	0.00000
413	0.00000	0.00000
414	0.00000	0.00000
415	0.00000	0.00000
416	0.00000	0.00000
417	0.00000	0.00000
418	0.00000	0.00000
419	0.00000	0.00000
420	0.00000	0.00000
421	0.00000	0.00000
422	0.00000	0.00000
423	0.00000	0.00000
424	0.00000	0.00000
425	0.00000	0.00000
426	0.00000	0.00000
427	0.00000	0.00000
428	0.00000	0.00000
429	0.00000	0.00000
430	0.00000	0.00000
431	0.00000	0.00000
432	0.00000	0.00000
433	0.00000	0.00000
434	0.00000	0.00000
435	0.00000	0.00000
436	0.00000	0.00000
437	0.00000	0.00000
438	0.00000	0.00000
439	0.00000	0.00000
440	0.00000	0.00000
441	0.00000	0.00000
442	0.00000	0.00000
443	0.00000	0.00000
444	0.00000	0.00000
445	0.00000	0.00000
446	0.00000	0.00000
447	0.00000	0.00000
448	0.00000	0.00000
449	0.00000	0.00000
450	0.00000	0.00000
451	0.00000	0.00000
452	0.00000	0.00000
453	0.00000	0.00000
454	0.00000	0.00000
455	0.00000	0.00000
456	0.00000	0.00000
457	0.00000	0.00000
458	0.00000	0.00000
459	0.00000	0.00000
460	0.00000	0.00000
461	0.00000	0.00000
462	0.00000	0.00000
463	0.00000	0.00000
464	0.00000	0.00000
465	0.00000	0.00000
466	0.00000	0.00000
467	0.00000	0.00000
468	0.00000	0.00000
469	0.00000	0.00000
470	0.00000	0.00000
471	0.00000	0.00000
472	0.00000	0.00000
473	0.00000	0.00000
474	0.00000	0.00000
475	0.00000	0.00000
476	0.00000	0.00000
477	0.00000	0.00000
478	0.00000	0.00000
479	0.00000	0.00000
480	0.00000	0.00000
481	0.00000	0.00000
482	0.00000	0.00000
483	0.00000	0.00000
484	0.00000	0.00000
485	0.00000	0.00000
486	0.00000	0.00000
487	0.00000	0.00000
488	0.00000	0.00000
489	0.00000	0.00000
490	0.00000	0.00000
491	0.00000	0.00000
492	0.00000	0.00000
493	0.00000	0.00000
494	0.00000	0.00000
495	0.00000	0.00000
496	0.00000	0.00000
497	0.00000	0.00000
498	0.00000	0.00000
499	0.00000	0.00000
500	0.00000	0.00000
501	0.00000	0.00000
502	0.00000	0.00000
503	0.00000	0.00000
504	0.00000	0.00000
505	0.00000	0.00000
506	0.00000	0.00000
507	0.00000	0.00000
508	0.00000	0.00000
509	0.00000	0.00000
510	0.00000	0.00000
511	0.00000	0.00000
512	0.00000	0.00000
513	0.00000	0.00000
514	0.00000	0.00000
515	0.00000	0.00000
516	0.00000	0.00000
517	0.00000	0.00000
518	0.00000	0.00000
519	0.00000	0.00000
520	0.00000	0.00000
521	0.00000	0.00000
522	0.00000	0.00000
523	0.00000	0.00000
524	0.00000	0.00000
525	0.00000	0.00000
526	0.00000	0.00000
527	0.00000	0.00000
528	0.00000	0.00000
529	0.00000	0.00000
530	0.00000	0.00000
531	0.00000	0.00000
532	0.00000	0.00000
533	0.00000	0.00000
534	0.00000	0.00000
535	0.00000	0.00000
536	0.00000	0.00000
537	0.00000	0.00000
538	0.00000	0.00000
539	0.00000	0.00000
540	0.00000	0.00000
541	0.00000	0.00000
542	0.00000	0.00000
543	0.00000	0.00000
544	0.00000	0.00000
545	0.00000	0.00000
546	0.00000	0.00000
547	0.00000	0.00000
548	0.00000	0.00000
549	0.00000	0.00000
550	0.00000	0.00000
551	0.00000	0.00000
552	0.00000	0.00000
553	0.00000	0.00000
554	0.00000	0.00000
555	0.00000	0.00000
556	0.00000	0.00000
557	0.00000	0.00000
558	0.00000	0.00000
559	0.00000	0.00000
560	0.00000	0.00000
561	0.00000	0.00000
562	0.00000	0.00000
563	0.00000	0.00000
564	0.00000	0.00000
565	0.00000	0.00000
566	0.00000	0.00000
567	0.00000	0.00000
568	0.00000	0.00000
569	0.00000	0.00000
570	0.00000	0.00000
571	0.00000	0.00000
572	0.00000	0.00000
573	0.00000	0.00000
574	0.00000	0.00000
575	0.00000	0.00000
576	0.00000	0.00000
577	0.00000	0.00000
578	0.00000	0.00000
579	0.00000	0.00000
580	0.00000	0.00000
581	0.00000	0.00000
582	0.00000	0.00000
583	0.00000	0.00000
584	0.00000	0.00000
585	0.00000	0.00000
586	0.00000	0.00000
587	0.00000	0.00000
588	0.00000	0.00000
589	0.00000	0.00000
590	0.00000	0.00000
591	0.00000	0.00000
592	0.00000	0.00000
593	0.00000	0.00000
594	0.00000	0.00000
595	0.00000	0.00000
596	0.00000	0.00000
597	0.00000	0.00000
598	0.00000	0.00000
599	0.00000	0.00000
600	0.00000	0.00000
601	0.00000	0.00000
602	0.00000	0.00000
603	0.00000	0.00000
604	0.00000	0.00000
605	0.00000	0.00000
606	0.00000	0.00000
607	0.00000	0.00000
608	0.00000	0.00000
609	0.00000	0.00000
610	0.00000	0.00000
611	0.00000	0.00000
612	0.00000	0.00000
613	0.00000	0.00000
614	0.00000	0.00000
615	0.00000	0.00000
616	0.00000	0.00000
617	0.00000	0.00000
618	0.00000	0.00000
619	0.00000	0.00000
620	0.00000	0.00000
621	0.00000	0.00000
622	0.00000	0.00000
623	0.00000	0.00000
624	0.00000	0.00000
625	0.00000	0.00000
626	0.00000	0.00000
627	0.00000	0.00000
628	0.00000	0.00000
629	0.00000	0.00000
630	0.00000	0.00000
631	0.00000	0.00000
632	0.00000	0.00000
633	0.00000	0.00000
634	0.00000	0.00000
635	0.00000	0.00000
636	0.00000	0.00000
637	0.00000	0.00000
638	0.00000	0.00000
639	0.00000	0.00000
640	0.00000	0.00000
641	0.00000	0.00000
642	0.00000	0.00000
643	0.00000	0.00000
644	0.00000	0.00000
645	0.00000	0.00000
646	0.00000	0.00000
647	0.00000	0.00000
648	0.00000	0.00000
649	0.00000	0.00000
650	0.00000	0.00000
651	0.00000	0.00000
652	0.00000	0.00000
653	0.00000	0.00000
654	0.00000	0.00000
655	0.00000	0.00000
656	0.00000	0.00000
657	0.00000	0.00000
658	0.00000	0.00000
659	0.00000	0.00000
660	0.00000	0.00000
661	0.00000	0.00000
662	0.00000	0.00000
663	0.00000	0.00000
664	0.00000	0.00000
665	0.00000	0.00000
666	0.00000	0.00000
667	0.00000	0.00000
668	0.00000	0.00000
669	0.00000	0.00000
670	0.00000	0.00000
671	0.00000	0.00000
672	0.00000	0.00000
673	0.00000	0.00000
674	0.00000	0.00000
675	0.00000	0.00000
676	0.00000	0.00000
677	0.00000	0.00000
678	0.00000	0.00000
679	0.00000	0.00000
680	0.00000	0.00000
681	0.00000	0.00000
682	0.00000	0.00000
683	0.00000	0.00000
684	0.00000	0.00000
685	0.00000	0.00000
686	0.00000	0.00000
687	0.00000	0.00000
688	0.00000	0.00000
689	0.00000	0.00000
690	0.00000	0.00000
691	0.00000	0.00000
692	0.00000	0.00000
693	0.00000	0.00000
694	0.00000	0.00000
695	0.00000	0.00000
696	0.00000	0.00000
697	0.00000	0.00000
698	0.00000	0.00000
699	0.00000	0.00000
700	0.00000	0.00000
701	0.00000	0.00000
702	0.00000	0.00000
703	0.00000	0.00000
704	0.00000	0.00000
705	0.00000	0.00000
706	0.00000	0.00000
707	0.00000	0.00000
708	0.00000	0.00000
709	0.00000	0.00000
710	0.00000	0.00000
711	0.00000	0.00000
712	0.00000	0.00000
713	0.00000	0.00000
714	0.00000	0.00000
715	0.00000	0.00000
716	0.00000	0.00000
717	0.00000	0.00000
718	0.00000	0.00000
719	0.00000	0.00000
720	0.00000	0.00000
721	0.00000	0.00000
722	0.00000	0.00000
723	0.00000	0.00000
724	0.00000	0.00000
725	0.00000	0.00000
726	0.00000	0.00000
727	0.00000	0.00000
728	0.00000	0.00000
729	0.00000	0.00000
730	0.00000	0.00000
731	0.00000	0.00000
732	0.00000	0.00000
733	0.00000	0.00000
734	0.00000	0.00000
735	0.00000	0.00000
736	0.00000	0.00000
737	0.00000	0.00000
738	0.00000	0.00000
739	0.00000	0.00000
740	0.00000	0.00000
741	0.00000	0.00000
742	0.00000	0.00000
743	0.00000	0.00000
744	0.00000	0.00000
745	0.00000	0.00000
746	0.00000	0.00000
747	0.00000	0.00000
748	0.00000	0.00000
749	0.00000	0.00000
750	0.00000	0.00000
751	0.00000	0.00000
752	0.00000	0.00000
753	0.00000	0.00000
754	0.00000	0.00000
755	0.00000	0.00000
756	0.00000	0.00000
757	0.00000	0.00000
758	0.00000	0.00000
759	0.00000	0.00000
760	0.00000	0.00000
761	0.00000	0.00000
762	0.00000	0.00000
763	0.00000	0.00000
764	0.00000	0.00000
765	0.00000	0.00000
766	0.00000	0.00000
767	0.00000	0.00000
768	0.00000	0.00000
769	0.00000	0.00000
770	0.00000	0.00000
771	0.00000	0.00000
772	0.00000	0.00000
773	0.00000	0.00000
774	0.00000	0.00000
775	0.00000	0.00000
776	0.00000	0.00000
777	0.00000	0.00000
778	0.00000	0.00000
779	0.00000	0.00000
780	0.00000	0.00000
781	0.00000	0.00000
782	0.00000	0.00000
783	0.00000	0.00000
784	0.00000	0.00000
785	0.00000	0.00000
786	0.00000	0.00000
787	0.00000	0.00000
788	0.00000	0.00000
789	0.00000	0.00000
790	0.00000	0.00000
791	0.00000	0.00000
792	0.00000	0.00000
793	0.00000	0.00000
794	0.00000	0.00000
795	0.00000	0.00000
796	0.00000	0.00000
797	0.00000	0.00000
798	0.00000	0.00000
799	0.00000	0.00000
800	0.00000	0.00000
801	0.00000	0.00000
802	0.00000	0.00000
803	0.00000	0.00000
804	0.00000	0.00000
805	0.00000	0.00000
806	0.00000	0.00000
807	0.00000	0.00000
808	0.00000	0.00000
809	0.00000	0.00000
810	0.00000	0.00000
811	0.00000	0.00000
812	0.00000	0.00000
813	0.00000	0.00000
814	0.00000	0.00000
815	0.00000	0.00000
816	0.00000	0.00000
817	0.00000	0.00000
818	0.00000	0.00000
819	0.00000	0.00000
820	0.00000	0.00000
821	0.00000	0.00000
822	0.00000	0.00000
823	0.00000	0.00000
824	0.00000	0.00000
825	0.00000	0.00000
826	0.00000	0.00000
827	0.00000	0.00000
828	0.00000	0.00000
829	0.00000	0.00000
830	0.00000	0.00000
831	0.00000	0.00000
832	0.00000	0.00000
833	0.00000	0.00000
834	0.00000	0.00000
835	0.00000	0.00000
836	0.00000	0.00000
837	0.00000	0.00000
838	0.00000	0.00000
839	0.00000	0.00000
840	0.00000	0.00000
841	0.00000	0.00000
842	0.00000	0.00000
843	0.00000	0.00000
844	0.00000	0.00000
845	0.00000	0.00000
846	0.00000	0.00000
847	0.00000	0.00000
848	0.00000	0.00000
849	0.00000	0.00000
850	0.00000	0.00000
851	0.00000	0.00000
852	0.00000	0.00000
853	0.00000	0.00000
854	0.00000	0.00000
855	0.00000	0.00000
856	0.00000	0.00000
857	0.00000	0.00000
858	0.00000	0.00000
859	0.00000	0.00000
860	0.00000	0.00000
861	0.00000	0.00000
862	0.00000	0.00000
863	0.00000	0.00000
864	0.00000	0.00000
865	0.00000	0.00000
866	0.00000	0.00000
867	0.00000	0.00000
868	0.00000	0.00000
869	0.00000	0.00000
870	0.00000	0.00000
871	0.00000	0.00000
872	0.00000	0.00000
873	0.00000	0.00000
874	0.00000	0.00000
875	0.00000	0.00000
876	0.00000	0.00000
877	0.00000	0.00000
878	0.00000	0.00000
879	0.00000	0.00000
880	0.00000	0.00000
881	0.00000	0.00000
882	0.00000	0.00000
883	0.00000	0.00000
884	0.00000	0.00000
885	0.00000	0.00000
886	0.00000	0.00000
887	0.00000	0.00000
888	0.00000	0.00000
889	0.00000	0.00000
890	0.00000	0.00000
891	0.00000	0.00000
892	0.00000	0.00000
893	0.00000	0.00000
894	0.00000	0.00000
895	0.00000	0.00000
896	0.00000	0.00000
897	0.00000	0.00000
898	0.00000	0.00000
899	0.00000	0.00000
900	0.00000	0.00000
901	0.00000	0.00000
902	0.00000	0.00000
903	0.00000	0.00000
904	0.00000	0.00000
905	0.00000	0.00000
906	0.00000	0.00000
907	0.00000	0.00000
908	0.00000	0.00000
909	0.00000	0.00000
910	0.00000	0.00000
911	0.00000	0.00000
912	0.00000	0.00000
913	0.00000	0.00000
914	0.00000	0.00000
915	0.00000	0.00000
916	0.00000	0.00000
917	0.00000	0.00000
918	0.00000	0.00000
919	0.00000	0.00000
920	0.00000	0.00000
921	0.00000	0.00000
922	0.00000	0.00000
923	0.00000	0.00000
924	0.00000	0.00000
925	0.00000	0.00000
926	0.00000	0.00000
927	0.00000	0.00000
928	0.00000	0.00000
929	0.00000	0.00000
930	0.00000	0.00000
931	0.00000	0.00000
932	0.00000	0.00000
933	0.00000	0.00000
934	0.00000	0.00000
935	0.00000	0.00000
936	0.00000	0.00000
937	0.00000	0.00000
938	0.00000	0.00000
939	0.00000	0.00000
940	0.00000	0.00000
941	0.00000	0.00000
942	0.00000	0.00000
943	0.00000	0.00000
944	0.00000	0.00000
945	0.00000	0.00000
946	0.00000	0.00000
947	0.00000	0.00000
948	0.00000	0.00000
949	0.00000	0.00000
950	0.00000	0.00000
951	0.00000	0.00000
952	0.00000	0.00000
953	0.00000	0.00000
954	0.00000	0.00000
955	0.00000	0.00000
956	0.00000	0.00000
957	0.00000	0.00000
958	0.00000	0.00000
959	0.00000	0.00000
960	0.00000	0.00000
961	0.00000	0.00000
962	0.00000	0.00000
963	0.00000	0.00000
964	0.00000	0.00000
965	0.00000	0.00000
966	0.00000	0.00000
967	0.00000	0.00000
968	0.00000	0.00000
969	0.00000	0.00000
970	0.00000	0.00000
971	0.00000	0.00000
972	0.00000	0.00000
973	0.00000	0.00000
974	0.00000	0.00000
975	0.00000	0.00000
976	0.00000	0.00000
977	0.00000	0.00000
978	0.00000	0.00000
979	0.00000	0.00000
980	0.00000	0.00000
981	0.00000	0.00000
982	0.00000	0.00000
983	0.00000	0.00000
984	0.00000	0.00000
985	0.00000	0.00000
986	0.00000	0.00000
987	0.00000	0.00000
988	0.00000	0.00000
989	0.00000	0.00000
990	0.00000	0.00000
991	0.00000	0.00000
992	0.00000	0.00000
993	0.00000	0.00000
994	0.00000	0.00000
995	0.00000	0.00000
996	0.00000	0.00000
997	0.00000	0.00000
998	0.00000	0.00000
999	0.00000	0.00000
1000	0.00000	0.00000
1001	0.00000	0.00000
1002	0.00000	0.00000
1003	0.00000	0.00000
1004	0.00000	0.00000
1005	0.00000	0.00000
1006	0.00000	0.00000
1007	0.00000	0.00000
1008	0.00000	0.00000
1009	0.00000	0.00000
1010	0.00000	0.00000
1011	0.00000	0.00000
1012	0.00000	0.00000
1013	0.00000	0.00000
1014	0.00000	0.00000
1015	0.00000	0.00000
1016	0.00000	0.00000
1017	0.00000	0.00000
1018	0.00000	0.00000
1019	0.00000	0.00000
1020	0.00000	0.00000
1021	0.00000	0.00000
1022	0.00000	0.00000
1023	0.00000	0.00000


==> figs/broadwell/broadwell_3_1.dat <==
Time	3-0	3-1
0	0.00000	0.00000
1	0.00000	0.00000
2	0.00000	0.00000
3	0.00000	0.00000
4	0.00000	0.00000
5	0.00000	0.00000
6	0.00000	0.00000
7	0.00000	0.00000
8	0.00000	0.00000
9	0.00000	0.00000
10	0.00000	0.00000
11	0.00000	0.00000
12	0.00000	0.00000
13	0.00000	0.00000
14	0.00000	0.00000
15	0.00000	0.00000
16	0.00000	0.00000
17	0.00000	0.00000
18	0.00000	0.00000
19	0.00000	0.00000
20	0.00000	0.00000
21	0.00000	0.00000
22	0.00000	0.00000
23	0.00000	0.00000
24	0.00000	0.00000
25	0.00000	0.00000
26	0.00000	0.00000
27	0.00000	0.00000
28	0.00000	0.00000
29	0.00000	0.00000
30	0.00000	0.00000
31	0.00000	0.00000
32	0.00000	0.00000
33	0.00000	0.00000
34	0.00000	0.00000
35	0.00000	0.00000
36	0.00000	0.00000
37	0.00000	0.00000
38	0.00000	0.00000
39	0.00000	0.00000
40	0.00000	0.00000
41	0.00000	0.00000
42	0.00000	0.00000
43	0.00000	0.00000
44	0.00000	0.00000
45	0.00000	0.00000
46	0.00000	0.00000
47	0.00000	0.00000
48	0.00000	0.00000
49	0.00000	0.00000
50	0.00000	0.00000
51	0.00000	0.00000
52	0.00000	0.00000
53	0.00000	0.00000
54	0.00000	0.00000
55	0.00000	0.00000
56	0.00000	0.00000
57	0.00000	0.00000
58	0.00000	0.00000
59	0.00000	0.00000
60	0.00000	0.00000
61	0.00000	0.00000
62	0.00000	0.00000
63	0.00000	0.00000
64	0.00000	0.00000
65	0.00000	0.00000
66	0.00000	0.00000
67	0.00000	0.00000
68	0.00000	0.00000
69	0.00000	0.00000
70	0.00000	0.00000
71	0.00000	0.00000
72	0.00000	0.00000
73	0.00000	0.00000
74	0.00000	0.00000
75	0.00000	0.00000
76	0.00000	0.00000
77	0.00000	0.00000
78	0.00000	0.00000
79	0.00000	0.00000
80	0.00000	0.00000
81	0.00000	0.00000
82	0.00000	0.00000
83	0.00000	0.00000
84	0.00000	0.00000
85	0.00000	0.00000
86	0.00000	0.00000
87	0.00000	0.00000
88	0.00000	0.00000
89	0.00000	0.00000
90	0.00000	0.00000
91	0.00000	0.00000
92	0.00000	0.00000
93	0.00000	0.00000
94	0.00000	0.00000
95	0.00000	0.00000
96	0.00000	0.00000
97	0.00000	0.00000
98	0.00000	0.00000
99	0.00000	0.00000
100	0.00000	0.00000
101	0.00000	0.00000
102	0.00000	0.00000
103	0.00000	0.00000
104	0.00000	0.00000
105	0.00000	0.00000
106	0.00000	0.00000
107	0.00000	0.00000
108	0.00000	0.00000
109	0.00000	0.00000
110	0.00000	0.00000
111	0.00000	0.00000
112	0.00000	0.00000
113	0.00000	0.00000
114	0.00000	0.00000
115	0.00000	0.00000
116	0.00000	0.00000
117	0.00000	0.00000
118	0.00000	0.00000
119	0.00000	0.00000
120	0.00000	0.00000
121	0.00000	0.00000
122	0.00000	0.00000
123	0.00000	0.00000
124	0.00000	0.00000
125	0.00000	0.00000
126	0.00000	0.00000
127	0.00000	0.00000
128	0.00000	0.00000
129	0.00000	0.00000
130	0.00000	0.00000
131	0.00000	0.00000
132	0.00000	0.00000
133	0.00000	0.00000
134	0.00000	0.00000
135	0.00000	0.00000
136	0.00000	0.00000
137	0.00000	0.00000
138	0.00000	0.00000
139	0.00000	0.00000
140	0.00000	0.00000
141	0.00000	0.00000
142	0.00000	0.00000
143	0.00000	0.00000
144	0.00000	0.00000
145	0.00000	0.00000
146	0.00000	0.00000
147	0.00000	0.00000
148	0.00000	0.00000
149	0.00000	0.00000
150	0.00000	0.00000
151	0.00000	0.00000
152	0.00000	0.00000
153	0.00000	0.00000
154	0.00000	0.00000
155	0.00000	0.00000
156	0.00000	0.00000
157	0.00000	0.00000
158	0.00000	0.00000
159	0.00000	0.00000
160	0.00000	0.00000
161	0.00000	0.00000
162	0.00000	0.00000
163	0.00000	0.00000
164	0.00000	0.00000
165	0.00000	0.00000
166	0.00000	0.00000
167	0.00000	0.00000
168	0.00000	0.00000
169	0.00000	0.00000
170	0.00000	0.00000
171	0.00000	0.00000
172	0.00000	0.00000
173	0.00000	0.00000
174	0.00000	0.00000
175	0.00000	0.00000
176	0.00000	0.00000
177	0.00000	0.00000
178	0.00000	0.00000
179	0.00000	0.00000
180	0.00000	0.00000
181	0.00000	0.00000
182	0.00000	0.00000
183	0.00000	0.00000
184	0.00000	0.00000
185	0.00000	0.00000
186	0.00000	0.00000
187	0.00000	0.00000
188	0.00000	0.00000
189	0.00000	0.00000
190	0.00000	0.00000
191	0.00000	0.00000
192	0.00000	0.00000
193	0.00000	0.00000
194	0.00000	0.00000
195	0.00000	0.00000
196	0.00000	0.00000
197	0.00000	0.00000
198	0.00000	0.00000
199	0.00000	0.00000
200	0.00000	0.00000
201	0.00000	0.00000
202	0.00000	0.00000
203	0.00000	0.00000
204	0.00000	0.00000
205	0.00000	0.00000
206	0.00000	0.00000
207	0.00000	0.00000
208	0.00000	0.00000
209	0.00000	0.00000
210	0.00000	0.00000
211	0.00000	0.00000
212	0.00000	0.00000
213	0.00000	0.00000
214	0.00000	0.00000
215	0.00000	0.00000
216	0.00000	0.00000
217	0.00000	0.00000
218	0.00000	0.00000
219	0.00000	0.00000
220	0.00000	0.00000
221	0.00000	0.00000
222	0.00000	0.00000
223	0.00000	0.00000
224	0.00000	0.00000
225	0.00000	0.00000
226	0.00000	0.00000
227	0.00000	0.00000
228	0.00001	0.00001
229	0.00000	0.00000
230	0.00000	0.00000
231	0.00000	0.00000
232	0.00000	0.00000
233	0.00000	0.00000
234	0.00000	0.00000
235	0.00000	0.00000
236	0.00000	0.00000
237	0.00000	0.00000
238	0.00000	0.00000
239	0.00000	0.00000
240	0.00000	0.00000
241	0.00000	0.00000
242	0.00000	0.00000
243	0.00000	0.00000
244	0.00000	0.00000
245	0.00000	0.00000
246	0.00000	0.00000
247	0.00000	0.00000
248	0.00000	0.00000
249	0.00000	0.00000
250	0.00000	0.00000
251	0.00000	0.00000
252	0.00000	0.00000
253	0.00000	0.00000
254	0.00000	0.00000
255	0.00000	0.00000
256	0.35464	0.06733
257	0.00000	0.00000
258	0.00000	0.00000
259	0.00000	0.00000
260	0.61682	0.56405
261	0.00000	0.00000
262	0.00000	0.00000
263	0.00000	0.00000
264	0.02509	0.36833
265	0.00000	0.00000
266	0.00000	0.00000
267	0.00000	0.00000
268	0.00340	0.00023
269	0.00000	0.00000
270	0.00000	0.00000
271	0.00000	0.00000
272	0.00000	0.00000
273	0.00000	0.00000
274	0.00000	0.00000
275	0.00000	0.00000
276	0.00000	0.00000
277	0.00000	0.00000
278	0.00000	0.00000
279	0.00000	0.00000
280	0.00000	0.00000
281	0.00000	0.00000
282	0.00000	0.00000
283	0.00000	0.00000
284	0.00000	0.00000
285	0.00000	0.00000
286	0.00000	0.00000
287	0.00000	0.00000
288	0.00000	0.00000
289	0.00000	0.00000
290	0.00000	0.00000
291	0.00000	0.00000
292	0.00000	0.00000
293	0.00000	0.00000
294	0.00000	0.00000
295	0.00000	0.00000
296	0.00000	0.00000
297	0.00000	0.00000
298	0.00000	0.00000
299	0.00000	0.00000
300	0.00000	0.00000
301	0.00000	0.00000
302	0.00000	0.00000
303	0.00000	0.00000
304	0.00000	0.00000
305	0.00000	0.00000
306	0.00000	0.00000
307	0.00000	0.00000
308	0.00000	0.00000
309	0.00000	0.00000
310	0.00000	0.00000
311	0.00000	0.00000
312	0.00000	0.00000
313	0.00000	0.00000
314	0.00000	0.00000
315	0.00000	0.00000
316	0.00000	0.00000
317	0.00000	0.00000
318	0.00000	0.00000
319	0.00000	0.00000
320	0.00000	0.00000
321	0.00000	0.00000
322	0.00000	0.00000
323	0.00000	0.00000
324	0.00000	0.00000
325	0.00000	0.00000
326	0.00000	0.00000
327	0.00000	0.00000
328	0.00000	0.00000
329	0.00000	0.00000
330	0.00000	0.00000
331	0.00000	0.00000
332	0.00000	0.00000
333	0.00000	0.00000
334	0.00000	0.00000
335	0.00000	0.00000
336	0.00000	0.00000
337	0.00000	0.00000
338	0.00000	0.00000
339	0.00000	0.00000
340	0.00000	0.00000
341	0.00000	0.00000
342	0.00000	0.00000
343	0.00000	0.00000
344	0.00000	0.00000
345	0.00000	0.00000
346	0.00000	0.00000
347	0.00000	0.00000
348	0.00000	0.00000
349	0.00000	0.00000
350	0.00000	0.00000
351	0.00000	0.00000
352	0.00000	0.00000
353	0.00000	0.00000
354	0.00000	0.00000
355	0.00000	0.00000
356	0.00000	0.00000
357	0.00000	0.00000
358	0.00000	0.00000
359	0.00000	0.00000
360	0.00000	0.00000
361	0.00000	0.00000
362	0.00000	0.00000
363	0.00000	0.00000
364	0.00000	0.00000
365	0.00000	0.00000
366	0.00000	0.00000
367	0.00000	0.00000
368	0.00000	0.00000
369	0.00000	0.00000
370	0.00000	0.00000
371	0.00000	0.00000
372	0.00000	0.00000
373	0.00000	0.00000
374	0.00000	0.00000
375	0.00000	0.00000
376	0.00000	0.00000
377	0.00000	0.00000
378	0.00000	0.00000
379	0.00000	0.00000
380	0.00000	0.00000
381	0.00000	0.00000
382	0.00000	0.00000
383	0.00000	0.00000
384	0.00000	0.00000
385	0.00000	0.00000
386	0.00000	0.00000
387	0.00000	0.00000
388	0.00000	0.00000
389	0.00000	0.00000
390	0.00000	0.00000
391	0.00000	0.00000
392	0.00000	0.00000
393	0.00000	0.00000
394	0.00000	0.00000
395	0.00000	0.00000
396	0.00001	0.00001
397	0.00000	0.00000
398	0.00000	0.00000
399	0.00000	0.00000
400	0.00001	0.00001
401	0.00000	0.00000
402	0.00000	0.00000
403	0.00000	0.00000
404	0.00000	0.00001
405	0.00000	0.00000
406	0.00000	0.00000
407	0.00000	0.00000
408	0.00000	0.00000
409	0.00000	0.00000
410	0.00000	0.00000
411	0.00000	0.00000
412	0.00000	0.00000
413	0.00000	0.00000
414	0.00000	0.00000
415	0.00000	0.00000
416	0.00000	0.00000
417	0.00000	0.00000
418	0.00000	0.00000
419	0.00000	0.00000
420	0.00000	0.00001
421	0.00000	0.00000
422	0.00000	0.00000
423	0.00000	0.00000
424	0.00000	0.00000
425	0.00000	0.00000
426	0.00000	0.00000
427	0.00000	0.00000
428	0.00000	0.00000
429	0.00000	0.00000
430	0.00000	0.00000
431	0.00000	0.00000
432	0.00000	0.00000
433	0.00000	0.00000
434	0.00000	0.00000
435	0.00000	0.00000
436	0.00000	0.00000
437	0.00000	0.00000
438	0.00000	0.00000
439	0.00000	0.00000
440	0.00000	0.00000
441	0.00000	0.00000
442	0.00000	0.00000
443	0.00000	0.00000
444	0.00000	0.00000
445	0.00000	0.00000
446	0.00000	0.00000
447	0.00000	0.00000
448	0.00000	0.00000
449	0.00000	0.00000
450	0.00000	0.00000
451	0.00000	0.00000
452	0.00000	0.00000
453	0.00000	0.00000
454	0.00000	0.00000
455	0.00000	0.00000
456	0.00000	0.00000
457	0.00000	0.00000
458	0.00000	0.00000
459	0.00000	0.00000
460	0.00000	0.00000
461	0.00000	0.00000
462	0.00000	0.00000
463	0.00000	0.00000
464	0.00000	0.00000
465	0.00000	0.00000
466	0.00000	0.00000
467	0.00000	0.00000
468	0.00000	0.00000
469	0.00000	0.00000
470	0.00000	0.00000
471	0.00000	0.00000
472	0.00000	0.00000
473	0.00000	0.00000
474	0.00000	0.00000
475	0.00000	0.00000
476	0.00000	0.00000
477	0.00000	0.00000
478	0.00000	0.00000
479	0.00000	0.00000
480	0.00000	0.00000
481	0.00000	0.00000
482	0.00000	0.00000
483	0.00000	0.00000
484	0.00000	0.00000
485	0.00000	0.00000
486	0.00000	0.00000
487	0.00000	0.00000
488	0.00000	0.00000
489	0.00000	0.00000
490	0.00000	0.00000
491	0.00000	0.00000
492	0.00000	0.00000
493	0.00000	0.00000
494	0.00000	0.00000
495	0.00000	0.00000
496	0.00000	0.00000
497	0.00000	0.00000
498	0.00000	0.00000
499	0.00000	0.00000
500	0.00000	0.00000
501	0.00000	0.00000
502	0.00000	0.00000
503	0.00000	0.00000
504	0.00000	0.00000
505	0.00000	0.00000
506	0.00000	0.00000
507	0.00000	0.00000
508	0.00000	0.00000
509	0.00000	0.00000
510	0.00000	0.00000
511	0.00000	0.00000
512	0.00000	0.00000
513	0.00000	0.00000
514	0.00000	0.00000
515	0.00000	0.00000
516	0.00000	0.00000
517	0.00000	0.00000
518	0.00000	0.00000
519	0.00000	0.00000
520	0.00000	0.00000
521	0.00000	0.00000
522	0.00000	0.00000
523	0.00000	0.00000
524	0.00000	0.00000
525	0.00000	0.00000
526	0.00000	0.00000
527	0.00000	0.00000
528	0.00000	0.00000
529	0.00000	0.00000
530	0.00000	0.00000
531	0.00000	0.00000
532	0.00000	0.00000
533	0.00000	0.00000
534	0.00000	0.00000
535	0.00000	0.00000
536	0.00000	0.00000
537	0.00000	0.00000
538	0.00000	0.00000
539	0.00000	0.00000
540	0.00000	0.00000
541	0.00000	0.00000
542	0.00000	0.00000
543	0.00000	0.00000
544	0.00000	0.00000
545	0.00000	0.00000
546	0.00000	0.00000
547	0.00000	0.00000
548	0.00000	0.00000
549	0.00000	0.00000
550	0.00000	0.00000
551	0.00000	0.00000
552	0.00000	0.00000
553	0.00000	0.00000
554	0.00000	0.00000
555	0.00000	0.00000
556	0.00000	0.00000
557	0.00000	0.00000
558	0.00000	0.00000
559	0.00000	0.00000
560	0.00000	0.00000
561	0.00000	0.00000
562	0.00000	0.00000
563	0.00000	0.00000
564	0.00000	0.00000
565	0.00000	0.00000
566	0.00000	0.00000
567	0.00000	0.00000
568	0.00000	0.00000
569	0.00000	0.00000
570	0.00000	0.00000
571	0.00000	0.00000
572	0.00000	0.00000
573	0.00000	0.00000
574	0.00000	0.00000
575	0.00000	0.00000
576	0.00000	0.00000
577	0.00000	0.00000
578	0.00000	0.00000
579	0.00000	0.00000
580	0.00000	0.00000
581	0.00000	0.00000
582	0.00000	0.00000
583	0.00000	0.00000
584	0.00000	0.00000
585	0.00000	0.00000
586	0.00000	0.00000
587	0.00000	0.00000
588	0.00000	0.00000
589	0.00000	0.00000
590	0.00000	0.00000
591	0.00000	0.00000
592	0.00000	0.00000
593	0.00000	0.00000
594	0.00000	0.00000
595	0.00000	0.00000
596	0.00000	0.00000
597	0.00000	0.00000
598	0.00000	0.00000
599	0.00000	0.00000
600	0.00000	0.00000
601	0.00000	0.00000
602	0.00000	0.00000
603	0.00000	0.00000
604	0.00000	0.00000
605	0.00000	0.00000
606	0.00000	0.00000
607	0.00000	0.00000
608	0.00000	0.00000
609	0.00000	0.00000
610	0.00000	0.00000
611	0.00000	0.00000
612	0.00000	0.00000
613	0.00000	0.00000
614	0.00000	0.00000
615	0.00000	0.00000
616	0.00000	0.00000
617	0.00000	0.00000
618	0.00000	0.00000
619	0.00000	0.00000
620	0.00000	0.00000
621	0.00000	0.00000
622	0.00000	0.00000
623	0.00000	0.00000
624	0.00000	0.00000
625	0.00000	0.00000
626	0.00000	0.00000
627	0.00000	0.00000
628	0.00000	0.00000
629	0.00000	0.00000
630	0.00000	0.00000
631	0.00000	0.00000
632	0.00000	0.00000
633	0.00000	0.00000
634	0.00000	0.00000
635	0.00000	0.00000
636	0.00000	0.00000
637	0.00000	0.00000
638	0.00000	0.00000
639	0.00000	0.00000
640	0.00000	0.00000
641	0.00000	0.00000
642	0.00000	0.00000
643	0.00000	0.00000
644	0.00000	0.00000
645	0.00000	0.00000
646	0.00000	0.00000
647	0.00000	0.00000
648	0.00000	0.00000
649	0.00000	0.00000
650	0.00000	0.00000
651	0.00000	0.00000
652	0.00000	0.00000
653	0.00000	0.00000
654	0.00000	0.00000
655	0.00000	0.00000
656	0.00000	0.00000
657	0.00000	0.00000
658	0.00000	0.00000
659	0.00000	0.00000
660	0.00000	0.00000
661	0.00000	0.00000
662	0.00000	0.00000
663	0.00000	0.00000
664	0.00000	0.00000
665	0.00000	0.00000
666	0.00000	0.00000
667	0.00000	0.00000
668	0.00000	0.00000
669	0.00000	0.00000
670	0.00000	0.00000
671	0.00000	0.00000
672	0.00000	0.00000
673	0.00000	0.00000
674	0.00000	0.00000
675	0.00000	0.00000
676	0.00000	0.00000
677	0.00000	0.00000
678	0.00000	0.00000
679	0.00000	0.00000
680	0.00000	0.00000
681	0.00000	0.00000
682	0.00000	0.00000
683	0.00000	0.00000
684	0.00000	0.00000
685	0.00000	0.00000
686	0.00000	0.00000
687	0.00000	0.00000
688	0.00000	0.00000
689	0.00000	0.00000
690	0.00000	0.00000
691	0.00000	0.00000
692	0.00000	0.00000
693	0.00000	0.00000
694	0.00000	0.00000
695	0.00000	0.00000
696	0.00000	0.00000
697	0.00000	0.00000
698	0.00000	0.00000
699	0.00000	0.00000
700	0.00000	0.00000
701	0.00000	0.00000
702	0.00000	0.00000
703	0.00000	0.00000
704	0.00000	0.00000
705	0.00000	0.00000
706	0.00000	0.00000
707	0.00000	0.00000
708	0.00000	0.00000
709	0.00000	0.00000
710	0.00000	0.00000
711	0.00000	0.00000
712	0.00000	0.00000
713	0.00000	0.00000
714	0.00000	0.00000
715	0.00000	0.00000
716	0.00000	0.00000
717	0.00000	0.00000
718	0.00000	0.00000
719	0.00000	0.00000
720	0.00000	0.00000
721	0.00000	0.00000
722	0.00000	0.00000
723	0.00000	0.00000
724	0.00000	0.00000
725	0.00000	0.00000
726	0.00000	0.00000
727	0.00000	0.00000
728	0.00000	0.00000
729	0.00000	0.00000
730	0.00000	0.00000
731	0.00000	0.00000
732	0.00000	0.00000
733	0.00000	0.00000
734	0.00000	0.00000
735	0.00000	0.00000
736	0.00000	0.00000
737	0.00000	0.00000
738	0.00000	0.00000
739	0.00000	0.00000
740	0.00000	0.00000
741	0.00000	0.00000
742	0.00000	0.00000
743	0.00000	0.00000
744	0.00000	0.00000
745	0.00000	0.00000
746	0.00000	0.00000
747	0.00000	0.00000
748	0.00000	0.00000
749	0.00000	0.00000
750	0.00000	0.00000
751	0.00000	0.00000
752	0.00000	0.00000
753	0.00000	0.00000
754	0.00000	0.00000
755	0.00000	0.00000
756	0.00000	0.00000
757	0.00000	0.00000
758	0.00000	0.00000
759	0.00000	0.00000
760	0.00000	0.00000
761	0.00000	0.00000
762	0.00000	0.00000
763	0.00000	0.00000
764	0.00000	0.00000
765	0.00000	0.00000
766	0.00000	0.00000
767	0.00000	0.00000
768	0.00000	0.00000
769	0.00000	0.00000
770	0.00000	0.00000
771	0.00000	0.00000
772	0.00000	0.00000
773	0.00000	0.00000
774	0.00000	0.00000
775	0.00000	0.00000
776	0.00000	0.00000
777	0.00000	0.00000
778	0.00000	0.00000
779	0.00000	0.00000
780	0.00000	0.00000
781	0.00000	0.00000
782	0.00000	0.00000
783	0.00000	0.00000
784	0.00000	0.00000
785	0.00000	0.00000
786	0.00000	0.00000
787	0.00000	0.00000
788	0.00000	0.00000
789	0.00000	0.00000
790	0.00000	0.00000
791	0.00000	0.00000
792	0.00000	0.00000
793	0.00000	0.00000
794	0.00000	0.00000
795	0.00000	0.00000
796	0.00000	0.00000
797	0.00000	0.00000
798	0.00000	0.00000
799	0.00000	0.00000
800	0.00000	0.00000
801	0.00000	0.00000
802	0.00000	0.00000
803	0.00000	0.00000
804	0.00000	0.00000
805	0.00000	0.00000
806	0.00000	0.00000
807	0.00000	0.00000
808	0.00000	0.00000
809	0.00000	0.00000
810	0.00000	0.00000
811	0.00000	0.00000
812	0.00000	0.00000
813	0.00000	0.00000
814	0.00000	0.00000
815	0.00000	0.00000
816	0.00000	0.00000
817	0.00000	0.00000
818	0.00000	0.00000
819	0.00000	0.00000
820	0.00000	0.00000
821	0.00000	0.00000
822	0.00000	0.00000
823	0.00000	0.00000
824	0.00000	0.00000
825	0.00000	0.00000
826	0.00000	0.00000
827	0.00000	0.00000
828	0.00000	0.00000
829	0.00000	0.00000
830	0.00000	0.00000
831	0.00000	0.00000
832	0.00000	0.00000
833	0.00000	0.00000
834	0.00000	0.00000
835	0.00000	0.00000
836	0.00000	0.00000
837	0.00000	0.00000
838	0.00000	0.00000
839	0.00000	0.00000
840	0.00000	0.00000
841	0.00000	0.00000
842	0.00000	0.00000
843	0.00000	0.00000
844	0.00000	0.00000
845	0.00000	0.00000
846	0.00000	0.00000
847	0.00000	0.00000
848	0.00000	0.00000
849	0.00000	0.00000
850	0.00000	0.00000
851	0.00000	0.00000
852	0.00000	0.00000
853	0.00000	0.00000
854	0.00000	0.00000
855	0.00000	0.00000
856	0.00000	0.00000
857	0.00000	0.00000
858	0.00000	0.00000
859	0.00000	0.00000
860	0.00000	0.00000
861	0.00000	0.00000
862	0.00000	0.00000
863	0.00000	0.00000
864	0.00000	0.00000
865	0.00000	0.00000
866	0.00000	0.00000
867	0.00000	0.00000
868	0.00000	0.00000
869	0.00000	0.00000
870	0.00000	0.00000
871	0.00000	0.00000
872	0.00000	0.00000
873	0.00000	0.00000
874	0.00000	0.00000
875	0.00000	0.00000
876	0.00000	0.00000
877	0.00000	0.00000
878	0.00000	0.00000
879	0.00000	0.00000
880	0.00000	0.00000
881	0.00000	0.00000
882	0.00000	0.00000
883	0.00000	0.00000
884	0.00000	0.00000
885	0.00000	0.00000
886	0.00000	0.00000
887	0.00000	0.00000
888	0.00000	0.00000
889	0.00000	0.00000
890	0.00000	0.00000
891	0.00000	0.00000
892	0.00000	0.00000
893	0.00000	0.00000
894	0.00000	0.00000
895	0.00000	0.00000
896	0.00000	0.00000
897	0.00000	0.00000
898	0.00000	0.00000
899	0.00000	0.00000
900	0.00000	0.00000
901	0.00000	0.00000
902	0.00000	0.00000
903	0.00000	0.00000
904	0.00000	0.00000
905	0.00000	0.00000
906	0.00000	0.00000
907	0.00000	0.00000
908	0.00000	0.00000
909	0.00000	0.00000
910	0.00000	0.00000
911	0.00000	0.00000
912	0.00000	0.00000
913	0.00000	0.00000
914	0.00000	0.00000
915	0.00000	0.00000
916	0.00000	0.00000
917	0.00000	0.00000
918	0.00000	0.00000
919	0.00000	0.00000
920	0.00000	0.00000
921	0.00000	0.00000
922	0.00000	0.00000
923	0.00000	0.00000
924	0.00000	0.00000
925	0.00000	0.00000
926	0.00000	0.00000
927	0.00000	0.00000
928	0.00000	0.00000
929	0.00000	0.00000
930	0.00000	0.00000
931	0.00000	0.00000
932	0.00000	0.00000
933	0.00000	0.00000
934	0.00000	0.00000
935	0.00000	0.00000
936	0.00000	0.00000
937	0.00000	0.00000
938	0.00000	0.00000
939	0.00000	0.00000
940	0.00000	0.00000
941	0.00000	0.00000
942	0.00000	0.00000
943	0.00000	0.00000
944	0.00000	0.00000
945	0.00000	0.00000
946	0.00000	0.00000
947	0.00000	0.00000
948	0.00000	0.00000
949	0.00000	0.00000
950	0.00000	0.00000
951	0.00000	0.00000
952	0.00000	0.00000
953	0.00000	0.00000
954	0.00000	0.00000
955	0.00000	0.00000
956	0.00000	0.00000
957	0.00000	0.00000
958	0.00000	0.00000
959	0.00000	0.00000
960	0.00000	0.00000
961	0.00000	0.00000
962	0.00000	0.00000
963	0.00000	0.00000
964	0.00000	0.00000
965	0.00000	0.00000
966	0.00000	0.00000
967	0.00000	0.00000
968	0.00000	0.00000
969	0.00000	0.00000
970	0.00000	0.00000
971	0.00000	0.00000
972	0.00000	0.00000
973	0.00000	0.00000
974	0.00000	0.00000
975	0.00000	0.00000
976	0.00000	0.00000
977	0.00000	0.00000
978	0.00000	0.00000
979	0.00000	0.00000
980	0.00000	0.00000
981	0.00000	0.00000
982	0.00000	0.00000
983	0.00000	0.00000
984	0.00000	0.00000
985	0.00000	0.00000
986	0.00000	0.00000
987	0.00000	0.00000
988	0.00000	0.00000
989	0.00000	0.00000
990	0.00000	0.00000
991	0.00000	0.00000
992	0.00000	0.00000
993	0.00000	0.00000
994	0.00000	0.00000
995	0.00000	0.00000
996	0.00000	0.00000
997	0.00000	0.00000
998	0.00000	0.00000
999	0.00000	0.00000
1000	0.00000	0.00000
1001	0.00000	0.00000
1002	0.00000	0.00000
1003	0.00000	0.00000
1004	0.00000	0.00000
1005	0.00000	0.00000
1006	0.00000	0.00000
1007	0.00000	0.00000
1008	0.00000	0.00000
1009	0.00000	0.00000
1010	0.00000	0.00000
1011	0.00000	0.00000
1012	0.00000	0.00000
1013	0.00000	0.00000
1014	0.00000	0.00000
1015	0.00000	0.00000
1016	0.00000	0.00000
1017	0.00000	0.00000
1018	0.00000	0.00000
1019	0.00000	0.00000
1020	0.00000	0.00000
1021	0.00000	0.00000
1022	0.00000	0.00000
1023	0.00000	0.00000


==> figs/broadwell/broadwell_3_10.dat <==
Time	bit0	3-10
0	0.00000	0.00000
1	0.00000	0.00000
2	0.00000	0.00000
3	0.00000	0.00000
4	0.00000	0.00000
5	0.00000	0.00000
6	0.00000	0.00000
7	0.00000	0.00000
8	0.00000	0.00000
9	0.00000	0.00000
10	0.00000	0.00000
11	0.00000	0.00000
12	0.00000	0.00000
13	0.00000	0.00000
14	0.00000	0.00000
15	0.00000	0.00000
16	0.00000	0.00000
17	0.00000	0.00000
18	0.00000	0.00000
19	0.00000	0.00000
20	0.00000	0.00000
21	0.00000	0.00000
22	0.00000	0.00000
23	0.00000	0.00000
24	0.00000	0.00000
25	0.00000	0.00000
26	0.00000	0.00000
27	0.00000	0.00000
28	0.00000	0.00000
29	0.00000	0.00000
30	0.00000	0.00000
31	0.00000	0.00000
32	0.00000	0.00000
33	0.00000	0.00000
34	0.00000	0.00000
35	0.00000	0.00000
36	0.00000	0.00000
37	0.00000	0.00000
38	0.00000	0.00000
39	0.00000	0.00000
40	0.00000	0.00000
41	0.00000	0.00000
42	0.00000	0.00000
43	0.00000	0.00000
44	0.00000	0.00000
45	0.00000	0.00000
46	0.00000	0.00000
47	0.00000	0.00000
48	0.00000	0.00000
49	0.00000	0.00000
50	0.00000	0.00000
51	0.00000	0.00000
52	0.00000	0.00000
53	0.00000	0.00000
54	0.00000	0.00000
55	0.00000	0.00000
56	0.00000	0.00000
57	0.00000	0.00000
58	0.00000	0.00000
59	0.00000	0.00000
60	0.00000	0.00000
61	0.00000	0.00000
62	0.00000	0.00000
63	0.00000	0.00000
64	0.00000	0.00000
65	0.00000	0.00000
66	0.00000	0.00000
67	0.00000	0.00000
68	0.00000	0.00000
69	0.00000	0.00000
70	0.00000	0.00000
71	0.00000	0.00000
72	0.00000	0.00000
73	0.00000	0.00000
74	0.00000	0.00000
75	0.00000	0.00000
76	0.00000	0.00000
77	0.00000	0.00000
78	0.00000	0.00000
79	0.00000	0.00000
80	0.00000	0.00000
81	0.00000	0.00000
82	0.00000	0.00000
83	0.00000	0.00000
84	0.00000	0.00000
85	0.00000	0.00000
86	0.00000	0.00000
87	0.00000	0.00000
88	0.00000	0.00000
89	0.00000	0.00000
90	0.00000	0.00000
91	0.00000	0.00000
92	0.00000	0.00000
93	0.00000	0.00000
94	0.00000	0.00000
95	0.00000	0.00000
96	0.00000	0.00000
97	0.00000	0.00000
98	0.00000	0.00000
99	0.00000	0.00000
100	0.00000	0.00000
101	0.00000	0.00000
102	0.00000	0.00000
103	0.00000	0.00000
104	0.00000	0.00000
105	0.00000	0.00000
106	0.00000	0.00000
107	0.00000	0.00000
108	0.00000	0.00000
109	0.00000	0.00000
110	0.00000	0.00000
111	0.00000	0.00000
112	0.00000	0.00000
113	0.00000	0.00000
114	0.00000	0.00000
115	0.00000	0.00000
116	0.00000	0.00000
117	0.00000	0.00000
118	0.00000	0.00000
119	0.00000	0.00000
120	0.00000	0.00000
121	0.00000	0.00000
122	0.00000	0.00000
123	0.00000	0.00000
124	0.00000	0.00000
125	0.00000	0.00000
126	0.00000	0.00000
127	0.00000	0.00000
128	0.00000	0.00000
129	0.00000	0.00000
130	0.00000	0.00000
131	0.00000	0.00000
132	0.00000	0.00000
133	0.00000	0.00000
134	0.00000	0.00000
135	0.00000	0.00000
136	0.00000	0.00000
137	0.00000	0.00000
138	0.00000	0.00000
139	0.00000	0.00000
140	0.00000	0.00000
141	0.00000	0.00000
142	0.00000	0.00000
143	0.00000	0.00000
144	0.00000	0.00000
145	0.00000	0.00000
146	0.00000	0.00000
147	0.00000	0.00000
148	0.00000	0.00000
149	0.00000	0.00000
150	0.00000	0.00000
151	0.00000	0.00000
152	0.00000	0.00000
153	0.00000	0.00000
154	0.00000	0.00000
155	0.00000	0.00000
156	0.00000	0.00000
157	0.00000	0.00000
158	0.00000	0.00000
159	0.00000	0.00000
160	0.00000	0.00000
161	0.00000	0.00000
162	0.00000	0.00000
163	0.00000	0.00000
164	0.00000	0.00000
165	0.00000	0.00000
166	0.00000	0.00000
167	0.00000	0.00000
168	0.00000	0.00000
169	0.00000	0.00000
170	0.00000	0.00000
171	0.00000	0.00000
172	0.00000	0.00000
173	0.00000	0.00000
174	0.00000	0.00000
175	0.00000	0.00000
176	0.00000	0.00000
177	0.00000	0.00000
178	0.00000	0.00000
179	0.00000	0.00000
180	0.00000	0.00000
181	0.00000	0.00000
182	0.00000	0.00000
183	0.00000	0.00000
184	0.00000	0.00000
185	0.00000	0.00000
186	0.00000	0.00000
187	0.00000	0.00000
188	0.00000	0.00000
189	0.00000	0.00000
190	0.00000	0.00000
191	0.00000	0.00000
192	0.00000	0.00000
193	0.00000	0.00000
194	0.00000	0.00000
195	0.00000	0.00000
196	0.00000	0.00000
197	0.00000	0.00000
198	0.00000	0.00000
199	0.00000	0.00000
200	0.00000	0.00000
201	0.00000	0.00000
202	0.00000	0.00000
203	0.00000	0.00000
204	0.00000	0.00000
205	0.00000	0.00000
206	0.00000	0.00000
207	0.00000	0.00000
208	0.00000	0.00000
209	0.00000	0.00000
210	0.00000	0.00000
211	0.00000	0.00000
212	0.00000	0.00000
213	0.00000	0.00000
214	0.00000	0.00000
215	0.00000	0.00000
216	0.00000	0.00000
217	0.00000	0.00000
218	0.00000	0.00000
219	0.00000	0.00000
220	0.00000	0.00000
221	0.00000	0.00000
222	0.00000	0.00000
223	0.00000	0.00000
224	0.00000	0.00000
225	0.00000	0.00000
226	0.00000	0.00000
227	0.00000	0.00000
228	0.00000	0.00000
229	0.00000	0.00000
230	0.00000	0.00000
231	0.00000	0.00000
232	0.00000	0.00000
233	0.00000	0.00000
234	0.00000	0.00000
235	0.00000	0.00000
236	0.00000	0.00000
237	0.00000	0.00000
238	0.00000	0.00000
239	0.00000	0.00000
240	0.00000	0.00000
241	0.00000	0.00000
242	0.00000	0.00000
243	0.00000	0.00000
244	0.00000	0.00000
245	0.00000	0.00000
246	0.00000	0.00000
247	0.00000	0.00000
248	0.00000	0.00000
249	0.00000	0.00000
250	0.00000	0.00000
251	0.00000	0.00000
252	0.00000	0.00000
253	0.00000	0.00000
254	0.00000	0.00000
255	0.00000	0.00000
256	0.21605	0.00000
257	0.00000	0.00000
258	0.00000	0.00000
259	0.00000	0.00000
260	0.78299	0.00001
261	0.00000	0.00000
262	0.00000	0.00000
263	0.00000	0.00000
264	0.00093	0.00000
265	0.00000	0.00000
266	0.00000	0.00000
267	0.00000	0.00000
268	0.00001	0.00000
269	0.00000	0.00000
270	0.00000	0.00000
271	0.00000	0.00000
272	0.00000	0.00000
273	0.00000	0.00000
274	0.00000	0.00000
275	0.00000	0.00000
276	0.00000	0.00000
277	0.00000	0.00000
278	0.00000	0.00000
279	0.00000	0.00000
280	0.00000	0.05180
281	0.00000	0.00000
282	0.00000	0.00000
283	0.00000	0.00000
284	0.00000	0.28965
285	0.00000	0.00000
286	0.00000	0.00000
287	0.00000	0.00000
288	0.00000	0.50407
289	0.00000	0.00000
290	0.00000	0.00000
291	0.00000	0.00000
292	0.00000	0.15439
293	0.00000	0.00000
294	0.00000	0.00000
295	0.00000	0.00000
296	0.00000	0.00006
297	0.00000	0.00000
298	0.00000	0.00000
299	0.00000	0.00000
300	0.00000	0.00000
301	0.00000	0.00000
302	0.00000	0.00000
303	0.00000	0.00000
304	0.00000	0.00000
305	0.00000	0.00000
306	0.00000	0.00000
307	0.00000	0.00000
308	0.00000	0.00000
309	0.00000	0.00000
310	0.00000	0.00000
311	0.00000	0.00000
312	0.00000	0.00000
313	0.00000	0.00000
314	0.00000	0.00000
315	0.00000	0.00000
316	0.00000	0.00000
317	0.00000	0.00000
318	0.00000	0.00000
319	0.00000	0.00000
320	0.00000	0.00000
321	0.00000	0.00000
322	0.00000	0.00000
323	0.00000	0.00000
324	0.00000	0.00000
325	0.00000	0.00000
326	0.00000	0.00000
327	0.00000	0.00000
328	0.00000	0.00000
329	0.00000	0.00000
330	0.00000	0.00000
331	0.00000	0.00000
332	0.00000	0.00000
333	0.00000	0.00000
334	0.00000	0.00000
335	0.00000	0.00000
336	0.00000	0.00000
337	0.00000	0.00000
338	0.00000	0.00000
339	0.00000	0.00000
340	0.00000	0.00000
341	0.00000	0.00000
342	0.00000	0.00000
343	0.00000	0.00000
344	0.00000	0.00000
345	0.00000	0.00000
346	0.00000	0.00000
347	0.00000	0.00000
348	0.00000	0.00000
349	0.00000	0.00000
350	0.00000	0.00000
351	0.00000	0.00000
352	0.00000	0.00000
353	0.00000	0.00000
354	0.00000	0.00000
355	0.00000	0.00000
356	0.00000	0.00000
357	0.00000	0.00000
358	0.00000	0.00000
359	0.00000	0.00000
360	0.00000	0.00000
361	0.00000	0.00000
362	0.00000	0.00000
363	0.00000	0.00000
364	0.00000	0.00000
365	0.00000	0.00000
366	0.00000	0.00000
367	0.00000	0.00000
368	0.00000	0.00000
369	0.00000	0.00000
370	0.00000	0.00000
371	0.00000	0.00000
372	0.00000	0.00000
373	0.00000	0.00000
374	0.00000	0.00000
375	0.00000	0.00000
376	0.00000	0.00000
377	0.00000	0.00000
378	0.00000	0.00000
379	0.00000	0.00000
380	0.00000	0.00000
381	0.00000	0.00000
382	0.00000	0.00000
383	0.00000	0.00000
384	0.00000	0.00000
385	0.00000	0.00000
386	0.00000	0.00000
387	0.00000	0.00000
388	0.00000	0.00000
389	0.00000	0.00000
390	0.00000	0.00000
391	0.00000	0.00000
392	0.00000	0.00000
393	0.00000	0.00000
394	0.00000	0.00000
395	0.00000	0.00000
396	0.00000	0.00000
397	0.00000	0.00000
398	0.00000	0.00000
399	0.00000	0.00000
400	0.00000	0.00000
401	0.00000	0.00000
402	0.00000	0.00000
403	0.00000	0.00000
404	0.00000	0.00000
405	0.00000	0.00000
406	0.00000	0.00000
407	0.00000	0.00000
408	0.00000	0.00000
409	0.00000	0.00000
410	0.00000	0.00000
411	0.00000	0.00000
412	0.00000	0.00000
413	0.00000	0.00000
414	0.00000	0.00000
415	0.00000	0.00000
416	0.00000	0.00000
417	0.00000	0.00000
418	0.00000	0.00000
419	0.00000	0.00000
420	0.00000	0.00000
421	0.00000	0.00000
422	0.00000	0.00000
423	0.00000	0.00000
424	0.00000	0.00000
425	0.00000	0.00000
426	0.00000	0.00000
427	0.00000	0.00000
428	0.00000	0.00000
429	0.00000	0.00000
430	0.00000	0.00000
431	0.00000	0.00000
432	0.00000	0.00000
433	0.00000	0.00000
434	0.00000	0.00000
435	0.00000	0.00000
436	0.00000	0.00000
437	0.00000	0.00000
438	0.00000	0.00000
439	0.00000	0.00000
440	0.00000	0.00000
441	0.00000	0.00000
442	0.00000	0.00000
443	0.00000	0.00000
444	0.00000	0.00000
445	0.00000	0.00000
446	0.00000	0.00000
447	0.00000	0.00000
448	0.00000	0.00000
449	0.00000	0.00000
450	0.00000	0.00000
451	0.00000	0.00000
452	0.00000	0.00000
453	0.00000	0.00000
454	0.00000	0.00000
455	0.00000	0.00000
456	0.00000	0.00000
457	0.00000	0.00000
458	0.00000	0.00000
459	0.00000	0.00000
460	0.00000	0.00000
461	0.00000	0.00000
462	0.00000	0.00000
463	0.00000	0.00000
464	0.00000	0.00000
465	0.00000	0.00000
466	0.00000	0.00000
467	0.00000	0.00000
468	0.00000	0.00000
469	0.00000	0.00000
470	0.00000	0.00000
471	0.00000	0.00000
472	0.00000	0.00000
473	0.00000	0.00000
474	0.00000	0.00000
475	0.00000	0.00000
476	0.00000	0.00000
477	0.00000	0.00000
478	0.00000	0.00000
479	0.00000	0.00000
480	0.00000	0.00000
481	0.00000	0.00000
482	0.00000	0.00000
483	0.00000	0.00000
484	0.00000	0.00000
485	0.00000	0.00000
486	0.00000	0.00000
487	0.00000	0.00000
488	0.00000	0.00000
489	0.00000	0.00000
490	0.00000	0.00000
491	0.00000	0.00000
492	0.00000	0.00000
493	0.00000	0.00000
494	0.00000	0.00000
495	0.00000	0.00000
496	0.00000	0.00000
497	0.00000	0.00000
498	0.00000	0.00000
499	0.00000	0.00000
500	0.00000	0.00000
501	0.00000	0.00000
502	0.00000	0.00000
503	0.00000	0.00000
504	0.00000	0.00000
505	0.00000	0.00000
506	0.00000	0.00000
507	0.00000	0.00000
508	0.00000	0.00000
509	0.00000	0.00000
510	0.00000	0.00000
511	0.00000	0.00000
512	0.00000	0.00000
513	0.00000	0.00000
514	0.00000	0.00000
515	0.00000	0.00000
516	0.00000	0.00000
517	0.00000	0.00000
518	0.00000	0.00000
519	0.00000	0.00000
520	0.00000	0.00000
521	0.00000	0.00000
522	0.00000	0.00000
523	0.00000	0.00000
524	0.00000	0.00000
525	0.00000	0.00000
526	0.00000	0.00000
527	0.00000	0.00000
528	0.00000	0.00000
529	0.00000	0.00000
530	0.00000	0.00000
531	0.00000	0.00000
532	0.00000	0.00000
533	0.00000	0.00000
534	0.00000	0.00000
535	0.00000	0.00000
536	0.00000	0.00000
537	0.00000	0.00000
538	0.00000	0.00000
539	0.00000	0.00000
540	0.00000	0.00000
541	0.00000	0.00000
542	0.00000	0.00000
543	0.00000	0.00000
544	0.00000	0.00000
545	0.00000	0.00000
546	0.00000	0.00000
547	0.00000	0.00000
548	0.00000	0.00000
549	0.00000	0.00000
550	0.00000	0.00000
551	0.00000	0.00000
552	0.00000	0.00000
553	0.00000	0.00000
554	0.00000	0.00000
555	0.00000	0.00000
556	0.00000	0.00000
557	0.00000	0.00000
558	0.00000	0.00000
559	0.00000	0.00000
560	0.00000	0.00000
561	0.00000	0.00000
562	0.00000	0.00000
563	0.00000	0.00000
564	0.00000	0.00000
565	0.00000	0.00000
566	0.00000	0.00000
567	0.00000	0.00000
568	0.00000	0.00000
569	0.00000	0.00000
570	0.00000	0.00000
571	0.00000	0.00000
572	0.00000	0.00000
573	0.00000	0.00000
574	0.00000	0.00000
575	0.00000	0.00000
576	0.00000	0.00000
577	0.00000	0.00000
578	0.00000	0.00000
579	0.00000	0.00000
580	0.00000	0.00000
581	0.00000	0.00000
582	0.00000	0.00000
583	0.00000	0.00000
584	0.00000	0.00000
585	0.00000	0.00000
586	0.00000	0.00000
587	0.00000	0.00000
588	0.00000	0.00000
589	0.00000	0.00000
590	0.00000	0.00000
591	0.00000	0.00000
592	0.00000	0.00000
593	0.00000	0.00000
594	0.00000	0.00000
595	0.00000	0.00000
596	0.00000	0.00000
597	0.00000	0.00000
598	0.00000	0.00000
599	0.00000	0.00000
600	0.00000	0.00000
601	0.00000	0.00000
602	0.00000	0.00000
603	0.00000	0.00000
604	0.00000	0.00000
605	0.00000	0.00000
606	0.00000	0.00000
607	0.00000	0.00000
608	0.00000	0.00000
609	0.00000	0.00000
610	0.00000	0.00000
611	0.00000	0.00000
612	0.00000	0.00000
613	0.00000	0.00000
614	0.00000	0.00000
615	0.00000	0.00000
616	0.00000	0.00000
617	0.00000	0.00000
618	0.00000	0.00000
619	0.00000	0.00000
620	0.00000	0.00000
621	0.00000	0.00000
622	0.00000	0.00000
623	0.00000	0.00000
624	0.00000	0.00000
625	0.00000	0.00000
626	0.00000	0.00000
627	0.00000	0.00000
628	0.00000	0.00000
629	0.00000	0.00000
630	0.00000	0.00000
631	0.00000	0.00000
632	0.00000	0.00000
633	0.00000	0.00000
634	0.00000	0.00000
635	0.00000	0.00000
636	0.00000	0.00000
637	0.00000	0.00000
638	0.00000	0.00000
639	0.00000	0.00000
640	0.00000	0.00000
641	0.00000	0.00000
642	0.00000	0.00000
643	0.00000	0.00000
644	0.00000	0.00000
645	0.00000	0.00000
646	0.00000	0.00000
647	0.00000	0.00000
648	0.00000	0.00000
649	0.00000	0.00000
650	0.00000	0.00000
651	0.00000	0.00000
652	0.00000	0.00000
653	0.00000	0.00000
654	0.00000	0.00000
655	0.00000	0.00000
656	0.00000	0.00000
657	0.00000	0.00000
658	0.00000	0.00000
659	0.00000	0.00000
660	0.00000	0.00000
661	0.00000	0.00000
662	0.00000	0.00000
663	0.00000	0.00000
664	0.00000	0.00000
665	0.00000	0.00000
666	0.00000	0.00000
667	0.00000	0.00000
668	0.00000	0.00000
669	0.00000	0.00000
670	0.00000	0.00000
671	0.00000	0.00000
672	0.00000	0.00000
673	0.00000	0.00000
674	0.00000	0.00000
675	0.00000	0.00000
676	0.00000	0.00000
677	0.00000	0.00000
678	0.00000	0.00000
679	0.00000	0.00000
680	0.00000	0.00000
681	0.00000	0.00000
682	0.00000	0.00000
683	0.00000	0.00000
684	0.00000	0.00000
685	0.00000	0.00000
686	0.00000	0.00000
687	0.00000	0.00000
688	0.00000	0.00000
689	0.00000	0.00000
690	0.00000	0.00000
691	0.00000	0.00000
692	0.00000	0.00000
693	0.00000	0.00000
694	0.00000	0.00000
695	0.00000	0.00000
696	0.00000	0.00000
697	0.00000	0.00000
698	0.00000	0.00000
699	0.00000	0.00000
700	0.00000	0.00000
701	0.00000	0.00000
702	0.00000	0.00000
703	0.00000	0.00000
704	0.00000	0.00000
705	0.00000	0.00000
706	0.00000	0.00000
707	0.00000	0.00000
708	0.00000	0.00000
709	0.00000	0.00000
710	0.00000	0.00000
711	0.00000	0.00000
712	0.00000	0.00000
713	0.00000	0.00000
714	0.00000	0.00000
715	0.00000	0.00000
716	0.00000	0.00000
717	0.00000	0.00000
718	0.00000	0.00000
719	0.00000	0.00000
720	0.00000	0.00000
721	0.00000	0.00000
722	0.00000	0.00000
723	0.00000	0.00000
724	0.00000	0.00000
725	0.00000	0.00000
726	0.00000	0.00000
727	0.00000	0.00000
728	0.00000	0.00000
729	0.00000	0.00000
730	0.00000	0.00000
731	0.00000	0.00000
732	0.00000	0.00000
733	0.00000	0.00000
734	0.00000	0.00000
735	0.00000	0.00000
736	0.00000	0.00000
737	0.00000	0.00000
738	0.00000	0.00000
739	0.00000	0.00000
740	0.00000	0.00000
741	0.00000	0.00000
742	0.00000	0.00000
743	0.00000	0.00000
744	0.00000	0.00000
745	0.00000	0.00000
746	0.00000	0.00000
747	0.00000	0.00000
748	0.00000	0.00000
749	0.00000	0.00000
750	0.00000	0.00000
751	0.00000	0.00000
752	0.00000	0.00000
753	0.00000	0.00000
754	0.00000	0.00000
755	0.00000	0.00000
756	0.00000	0.00000
757	0.00000	0.00000
758	0.00000	0.00000
759	0.00000	0.00000
760	0.00000	0.00000
761	0.00000	0.00000
762	0.00000	0.00000
763	0.00000	0.00000
764	0.00000	0.00000
765	0.00000	0.00000
766	0.00000	0.00000
767	0.00000	0.00000
768	0.00000	0.00000
769	0.00000	0.00000
770	0.00000	0.00000
771	0.00000	0.00000
772	0.00000	0.00000
773	0.00000	0.00000
774	0.00000	0.00000
775	0.00000	0.00000
776	0.00000	0.00000
777	0.00000	0.00000
778	0.00000	0.00000
779	0.00000	0.00000
780	0.00000	0.00000
781	0.00000	0.00000
782	0.00000	0.00000
783	0.00000	0.00000
784	0.00000	0.00000
785	0.00000	0.00000
786	0.00000	0.00000
787	0.00000	0.00000
788	0.00000	0.00000
789	0.00000	0.00000
790	0.00000	0.00000
791	0.00000	0.00000
792	0.00000	0.00000
793	0.00000	0.00000
794	0.00000	0.00000
795	0.00000	0.00000
796	0.00000	0.00000
797	0.00000	0.00000
798	0.00000	0.00000
799	0.00000	0.00000
800	0.00000	0.00000
801	0.00000	0.00000
802	0.00000	0.00000
803	0.00000	0.00000
804	0.00000	0.00000
805	0.00000	0.00000
806	0.00000	0.00000
807	0.00000	0.00000
808	0.00000	0.00000
809	0.00000	0.00000
810	0.00000	0.00000
811	0.00000	0.00000
812	0.00000	0.00000
813	0.00000	0.00000
814	0.00000	0.00000
815	0.00000	0.00000
816	0.00000	0.00000
817	0.00000	0.00000
818	0.00000	0.00000
819	0.00000	0.00000
820	0.00000	0.00000
821	0.00000	0.00000
822	0.00000	0.00000
823	0.00000	0.00000
824	0.00000	0.00000
825	0.00000	0.00000
826	0.00000	0.00000
827	0.00000	0.00000
828	0.00000	0.00000
829	0.00000	0.00000
830	0.00000	0.00000
831	0.00000	0.00000
832	0.00000	0.00000
833	0.00000	0.00000
834	0.00000	0.00000
835	0.00000	0.00000
836	0.00000	0.00000
837	0.00000	0.00000
838	0.00000	0.00000
839	0.00000	0.00000
840	0.00000	0.00000
841	0.00000	0.00000
842	0.00000	0.00000
843	0.00000	0.00000
844	0.00000	0.00000
845	0.00000	0.00000
846	0.00000	0.00000
847	0.00000	0.00000
848	0.00000	0.00000
849	0.00000	0.00000
850	0.00000	0.00000
851	0.00000	0.00000
852	0.00000	0.00000
853	0.00000	0.00000
854	0.00000	0.00000
855	0.00000	0.00000
856	0.00000	0.00000
857	0.00000	0.00000
858	0.00000	0.00000
859	0.00000	0.00000
860	0.00000	0.00000
861	0.00000	0.00000
862	0.00000	0.00000
863	0.00000	0.00000
864	0.00000	0.00000
865	0.00000	0.00000
866	0.00000	0.00000
867	0.00000	0.00000
868	0.00000	0.00000
869	0.00000	0.00000
870	0.00000	0.00000
871	0.00000	0.00000
872	0.00000	0.00000
873	0.00000	0.00000
874	0.00000	0.00000
875	0.00000	0.00000
876	0.00000	0.00000
877	0.00000	0.00000
878	0.00000	0.00000
879	0.00000	0.00000
880	0.00000	0.00000
881	0.00000	0.00000
882	0.00000	0.00000
883	0.00000	0.00000
884	0.00000	0.00000
885	0.00000	0.00000
886	0.00000	0.00000
887	0.00000	0.00000
888	0.00000	0.00000
889	0.00000	0.00000
890	0.00000	0.00000
891	0.00000	0.00000
892	0.00000	0.00000
893	0.00000	0.00000
894	0.00000	0.00000
895	0.00000	0.00000
896	0.00000	0.00000
897	0.00000	0.00000
898	0.00000	0.00000
899	0.00000	0.00000
900	0.00000	0.00000
901	0.00000	0.00000
902	0.00000	0.00000
903	0.00000	0.00000
904	0.00000	0.00000
905	0.00000	0.00000
906	0.00000	0.00000
907	0.00000	0.00000
908	0.00000	0.00000
909	0.00000	0.00000
910	0.00000	0.00000
911	0.00000	0.00000
912	0.00000	0.00000
913	0.00000	0.00000
914	0.00000	0.00000
915	0.00000	0.00000
916	0.00000	0.00000
917	0.00000	0.00000
918	0.00000	0.00000
919	0.00000	0.00000
920	0.00000	0.00000
921	0.00000	0.00000
922	0.00000	0.00000
923	0.00000	0.00000
924	0.00000	0.00000
925	0.00000	0.00000
926	0.00000	0.00000
927	0.00000	0.00000
928	0.00000	0.00000
929	0.00000	0.00000
930	0.00000	0.00000
931	0.00000	0.00000
932	0.00000	0.00000
933	0.00000	0.00000
934	0.00000	0.00000
935	0.00000	0.00000
936	0.00000	0.00000
937	0.00000	0.00000
938	0.00000	0.00000
939	0.00000	0.00000
940	0.00000	0.00000
941	0.00000	0.00000
942	0.00000	0.00000
943	0.00000	0.00000
944	0.00000	0.00000
945	0.00000	0.00000
946	0.00000	0.00000
947	0.00000	0.00000
948	0.00000	0.00000
949	0.00000	0.00000
950	0.00000	0.00000
951	0.00000	0.00000
952	0.00000	0.00000
953	0.00000	0.00000
954	0.00000	0.00000
955	0.00000	0.00000
956	0.00000	0.00000
957	0.00000	0.00000
958	0.00000	0.00000
959	0.00000	0.00000
960	0.00000	0.00000
961	0.00000	0.00000
962	0.00000	0.00000
963	0.00000	0.00000
964	0.00000	0.00000
965	0.00000	0.00000
966	0.00000	0.00000
967	0.00000	0.00000
968	0.00000	0.00000
969	0.00000	0.00000
970	0.00000	0.00000
971	0.00000	0.00000
972	0.00000	0.00000
973	0.00000	0.00000
974	0.00000	0.00000
975	0.00000	0.00000
976	0.00000	0.00000
977	0.00000	0.00000
978	0.00000	0.00000
979	0.00000	0.00000
980	0.00000	0.00000
981	0.00000	0.00000
982	0.00000	0.00000
983	0.00000	0.00000
984	0.00000	0.00000
985	0.00000	0.00000
986	0.00000	0.00000
987	0.00000	0.00000
988	0.00000	0.00000
989	0.00000	0.00000
990	0.00000	0.00000
991	0.00000	0.00000
992	0.00000	0.00000
993	0.00000	0.00000
994	0.00000	0.00000
995	0.00000	0.00000
996	0.00000	0.00000
997	0.00000	0.00000
998	0.00000	0.00000
999	0.00000	0.00000
1000	0.00000	0.00000
1001	0.00000	0.00000
1002	0.00000	0.00000
1003	0.00000	0.00000
1004	0.00000	0.00000
1005	0.00000	0.00000
1006	0.00000	0.00000
1007	0.00000	0.00000
1008	0.00000	0.00000
1009	0.00000	0.00000
1010	0.00000	0.00000
1011	0.00000	0.00000
1012	0.00000	0.00000
1013	0.00000	0.00000
1014	0.00000	0.00000
1015	0.00000	0.00000
1016	0.00000	0.00000
1017	0.00000	0.00000
1018	0.00000	0.00000
1019	0.00000	0.00000
1020	0.00000	0.00000
1021	0.00000	0.00000
1022	0.00000	0.00000
1023	0.00000	0.00000


==> figs/broadwell/broadwell_3_2.dat <==
Time	bit0	3-2
0	0.00000	0.00000
1	0.00000	0.00000
2	0.00000	0.00000
3	0.00000	0.00000
4	0.00000	0.00000
5	0.00000	0.00000
6	0.00000	0.00000
7	0.00000	0.00000
8	0.00000	0.00000
9	0.00000	0.00000
10	0.00000	0.00000
11	0.00000	0.00000
12	0.00000	0.00000
13	0.00000	0.00000
14	0.00000	0.00000
15	0.00000	0.00000
16	0.00000	0.00000
17	0.00000	0.00000
18	0.00000	0.00000
19	0.00000	0.00000
20	0.00000	0.00000
21	0.00000	0.00000
22	0.00000	0.00000
23	0.00000	0.00000
24	0.00000	0.00000
25	0.00000	0.00000
26	0.00000	0.00000
27	0.00000	0.00000
28	0.00000	0.00000
29	0.00000	0.00000
30	0.00000	0.00000
31	0.00000	0.00000
32	0.00000	0.00000
33	0.00000	0.00000
34	0.00000	0.00000
35	0.00000	0.00000
36	0.00000	0.00000
37	0.00000	0.00000
38	0.00000	0.00000
39	0.00000	0.00000
40	0.00000	0.00000
41	0.00000	0.00000
42	0.00000	0.00000
43	0.00000	0.00000
44	0.00000	0.00000
45	0.00000	0.00000
46	0.00000	0.00000
47	0.00000	0.00000
48	0.00000	0.00000
49	0.00000	0.00000
50	0.00000	0.00000
51	0.00000	0.00000
52	0.00000	0.00000
53	0.00000	0.00000
54	0.00000	0.00000
55	0.00000	0.00000
56	0.00000	0.00000
57	0.00000	0.00000
58	0.00000	0.00000
59	0.00000	0.00000
60	0.00000	0.00000
61	0.00000	0.00000
62	0.00000	0.00000
63	0.00000	0.00000
64	0.00000	0.00000
65	0.00000	0.00000
66	0.00000	0.00000
67	0.00000	0.00000
68	0.00000	0.00000
69	0.00000	0.00000
70	0.00000	0.00000
71	0.00000	0.00000
72	0.00000	0.00000
73	0.00000	0.00000
74	0.00000	0.00000
75	0.00000	0.00000
76	0.00000	0.00000
77	0.00000	0.00000
78	0.00000	0.00000
79	0.00000	0.00000
80	0.00000	0.00000
81	0.00000	0.00000
82	0.00000	0.00000
83	0.00000	0.00000
84	0.00000	0.00000
85	0.00000	0.00000
86	0.00000	0.00000
87	0.00000	0.00000
88	0.00000	0.00000
89	0.00000	0.00000
90	0.00000	0.00000
91	0.00000	0.00000
92	0.00000	0.00000
93	0.00000	0.00000
94	0.00000	0.00000
95	0.00000	0.00000
96	0.00000	0.00000
97	0.00000	0.00000
98	0.00000	0.00000
99	0.00000	0.00000
100	0.00000	0.00000
101	0.00000	0.00000
102	0.00000	0.00000
103	0.00000	0.00000
104	0.00000	0.00000
105	0.00000	0.00000
106	0.00000	0.00000
107	0.00000	0.00000
108	0.00000	0.00000
109	0.00000	0.00000
110	0.00000	0.00000
111	0.00000	0.00000
112	0.00000	0.00000
113	0.00000	0.00000
114	0.00000	0.00000
115	0.00000	0.00000
116	0.00000	0.00000
117	0.00000	0.00000
118	0.00000	0.00000
119	0.00000	0.00000
120	0.00000	0.00000
121	0.00000	0.00000
122	0.00000	0.00000
123	0.00000	0.00000
124	0.00000	0.00000
125	0.00000	0.00000
126	0.00000	0.00000
127	0.00000	0.00000
128	0.00000	0.00000
129	0.00000	0.00000
130	0.00000	0.00000
131	0.00000	0.00000
132	0.00000	0.00000
133	0.00000	0.00000
134	0.00000	0.00000
135	0.00000	0.00000
136	0.00000	0.00000
137	0.00000	0.00000
138	0.00000	0.00000
139	0.00000	0.00000
140	0.00000	0.00000
141	0.00000	0.00000
142	0.00000	0.00000
143	0.00000	0.00000
144	0.00000	0.00000
145	0.00000	0.00000
146	0.00000	0.00000
147	0.00000	0.00000
148	0.00000	0.00000
149	0.00000	0.00000
150	0.00000	0.00000
151	0.00000	0.00000
152	0.00000	0.00000
153	0.00000	0.00000
154	0.00000	0.00000
155	0.00000	0.00000
156	0.00000	0.00000
157	0.00000	0.00000
158	0.00000	0.00000
159	0.00000	0.00000
160	0.00000	0.00000
161	0.00000	0.00000
162	0.00000	0.00000
163	0.00000	0.00000
164	0.00000	0.00000
165	0.00000	0.00000
166	0.00000	0.00000
167	0.00000	0.00000
168	0.00000	0.00000
169	0.00000	0.00000
170	0.00000	0.00000
171	0.00000	0.00000
172	0.00000	0.00000
173	0.00000	0.00000
174	0.00000	0.00000
175	0.00000	0.00000
176	0.00000	0.00000
177	0.00000	0.00000
178	0.00000	0.00000
179	0.00000	0.00000
180	0.00000	0.00000
181	0.00000	0.00000
182	0.00000	0.00000
183	0.00000	0.00000
184	0.00000	0.00000
185	0.00000	0.00000
186	0.00000	0.00000
187	0.00000	0.00000
188	0.00000	0.00000
189	0.00000	0.00000
190	0.00000	0.00000
191	0.00000	0.00000
192	0.00000	0.00000
193	0.00000	0.00000
194	0.00000	0.00000
195	0.00000	0.00000
196	0.00000	0.00000
197	0.00000	0.00000
198	0.00000	0.00000
199	0.00000	0.00000
200	0.00000	0.00000
201	0.00000	0.00000
202	0.00000	0.00000
203	0.00000	0.00000
204	0.00000	0.00000
205	0.00000	0.00000
206	0.00000	0.00000
207	0.00000	0.00000
208	0.00000	0.00000
209	0.00000	0.00000
210	0.00000	0.00000
211	0.00000	0.00000
212	0.00000	0.00000
213	0.00000	0.00000
214	0.00000	0.00000
215	0.00000	0.00000
216	0.00000	0.00000
217	0.00000	0.00000
218	0.00000	0.00000
219	0.00000	0.00000
220	0.00000	0.00000
221	0.00000	0.00000
222	0.00000	0.00000
223	0.00000	0.00000
224	0.00000	0.00000
225	0.00000	0.00000
226	0.00000	0.00000
227	0.00000	0.00000
228	0.00001	0.00001
229	0.00000	0.00000
230	0.00000	0.00000
231	0.00000	0.00000
232	0.00000	0.00000
233	0.00000	0.00000
234	0.00000	0.00000
235	0.00000	0.00000
236	0.00000	0.00000
237	0.00000	0.00000
238	0.00000	0.00000
239	0.00000	0.00000
240	0.00000	0.00000
241	0.00000	0.00000
242	0.00000	0.00000
243	0.00000	0.00000
244	0.00000	0.00000
245	0.00000	0.00000
246	0.00000	0.00000
247	0.00000	0.00000
248	0.00000	0.00000
249	0.00000	0.00000
250	0.00000	0.00000
251	0.00000	0.00000
252	0.00000	0.00000
253	0.00000	0.00000
254	0.00000	0.00000
255	0.00000	0.00000
256	0.02700	0.00637
257	0.00000	0.00000
258	0.00000	0.00000
259	0.00000	0.00000
260	0.97156	0.26036
261	0.00000	0.00000
262	0.00000	0.00000
263	0.00000	0.00000
264	0.00134	0.47390
265	0.00000	0.00000
266	0.00000	0.00000
267	0.00000	0.00000
268	0.00003	0.25913
269	0.00000	0.00000
270	0.00000	0.00000
271	0.00000	0.00000
272	0.00000	0.00017
273	0.00000	0.00000
274	0.00000	0.00000
275	0.00000	0.00000
276	0.00000	0.00000
277	0.00000	0.00000
278	0.00000	0.00000
279	0.00000	0.00000
280	0.00000	0.00000
281	0.00000	0.00000
282	0.00000	0.00000
283	0.00000	0.00000
284	0.00000	0.00000
285	0.00000	0.00000
286	0.00000	0.00000
287	0.00000	0.00000
288	0.00000	0.00000
289	0.00000	0.00000
290	0.00000	0.00000
291	0.00000	0.00000
292	0.00000	0.00000
293	0.00000	0.00000
294	0.00000	0.00000
295	0.00000	0.00000
296	0.00000	0.00000
297	0.00000	0.00000
298	0.00000	0.00000
299	0.00000	0.00000
300	0.00000	0.00000
301	0.00000	0.00000
302	0.00000	0.00000
303	0.00000	0.00000
304	0.00000	0.00000
305	0.00000	0.00000
306	0.00000	0.00000
307	0.00000	0.00000
308	0.00000	0.00000
309	0.00000	0.00000
310	0.00000	0.00000
311	0.00000	0.00000
312	0.00000	0.00000
313	0.00000	0.00000
314	0.00000	0.00000
315	0.00000	0.00000
316	0.00000	0.00000
317	0.00000	0.00000
318	0.00000	0.00000
319	0.00000	0.00000
320	0.00000	0.00000
321	0.00000	0.00000
322	0.00000	0.00000
323	0.00000	0.00000
324	0.00000	0.00000
325	0.00000	0.00000
326	0.00000	0.00000
327	0.00000	0.00000
328	0.00000	0.00000
329	0.00000	0.00000
330	0.00000	0.00000
331	0.00000	0.00000
332	0.00000	0.00000
333	0.00000	0.00000
334	0.00000	0.00000
335	0.00000	0.00000
336	0.00000	0.00000
337	0.00000	0.00000
338	0.00000	0.00000
339	0.00000	0.00000
340	0.00000	0.00000
341	0.00000	0.00000
342	0.00000	0.00000
343	0.00000	0.00000
344	0.00000	0.00000
345	0.00000	0.00000
346	0.00000	0.00000
347	0.00000	0.00000
348	0.00000	0.00000
349	0.00000	0.00000
350	0.00000	0.00000
351	0.00000	0.00000
352	0.00000	0.00000
353	0.00000	0.00000
354	0.00000	0.00000
355	0.00000	0.00000
356	0.00000	0.00000
357	0.00000	0.00000
358	0.00000	0.00000
359	0.00000	0.00000
360	0.00000	0.00000
361	0.00000	0.00000
362	0.00000	0.00000
363	0.00000	0.00000
364	0.00000	0.00000
365	0.00000	0.00000
366	0.00000	0.00000
367	0.00000	0.00000
368	0.00000	0.00000
369	0.00000	0.00000
370	0.00000	0.00000
371	0.00000	0.00000
372	0.00000	0.00000
373	0.00000	0.00000
374	0.00000	0.00000
375	0.00000	0.00000
376	0.00000	0.00000
377	0.00000	0.00000
378	0.00000	0.00000
379	0.00000	0.00000
380	0.00000	0.00000
381	0.00000	0.00000
382	0.00000	0.00000
383	0.00000	0.00000
384	0.00000	0.00000
385	0.00000	0.00000
386	0.00000	0.00000
387	0.00000	0.00000
388	0.00000	0.00000
389	0.00000	0.00000
390	0.00000	0.00000
391	0.00000	0.00000
392	0.00000	0.00000
393	0.00000	0.00000
394	0.00000	0.00000
395	0.00000	0.00000
396	0.00002	0.00000
397	0.00000	0.00000
398	0.00000	0.00000
399	0.00000	0.00000
400	0.00001	0.00000
401	0.00000	0.00000
402	0.00000	0.00000
403	0.00000	0.00000
404	0.00001	0.00001
405	0.00000	0.00000
406	0.00000	0.00000
407	0.00000	0.00000
408	0.00000	0.00001
409	0.00000	0.00000
410	0.00000	0.00000
411	0.00000	0.00000
412	0.00000	0.00000
413	0.00000	0.00000
414	0.00000	0.00000
415	0.00000	0.00000
416	0.00000	0.00000
417	0.00000	0.00000
418	0.00000	0.00000
419	0.00000	0.00000
420	0.00000	0.00000
421	0.00000	0.00000
422	0.00000	0.00000
423	0.00000	0.00000
424	0.00000	0.00000
425	0.00000	0.00000
426	0.00000	0.00000
427	0.00000	0.00000
428	0.00000	0.00001
429	0.00000	0.00000
430	0.00000	0.00000
431	0.00000	0.00000
432	0.00000	0.00000
433	0.00000	0.00000
434	0.00000	0.00000
435	0.00000	0.00000
436	0.00001	0.00000
437	0.00000	0.00000
438	0.00000	0.00000
439	0.00000	0.00000
440	0.00000	0.00000
441	0.00000	0.00000
442	0.00000	0.00000
443	0.00000	0.00000
444	0.00000	0.00000
445	0.00000	0.00000
446	0.00000	0.00000
447	0.00000	0.00000
448	0.00000	0.00000
449	0.00000	0.00000
450	0.00000	0.00000
451	0.00000	0.00000
452	0.00000	0.00000
453	0.00000	0.00000
454	0.00000	0.00000
455	0.00000	0.00000
456	0.00000	0.00000
457	0.00000	0.00000
458	0.00000	0.00000
459	0.00000	0.00000
460	0.00000	0.00000
461	0.00000	0.00000
462	0.00000	0.00000
463	0.00000	0.00000
464	0.00000	0.00000
465	0.00000	0.00000
466	0.00000	0.00000
467	0.00000	0.00000
468	0.00000	0.00000
469	0.00000	0.00000
470	0.00000	0.00000
471	0.00000	0.00000
472	0.00000	0.00000
473	0.00000	0.00000
474	0.00000	0.00000
475	0.00000	0.00000
476	0.00000	0.00000
477	0.00000	0.00000
478	0.00000	0.00000
479	0.00000	0.00000
480	0.00000	0.00000
481	0.00000	0.00000
482	0.00000	0.00000
483	0.00000	0.00000
484	0.00000	0.00000
485	0.00000	0.00000
486	0.00000	0.00000
487	0.00000	0.00000
488	0.00000	0.00000
489	0.00000	0.00000
490	0.00000	0.00000
491	0.00000	0.00000
492	0.00000	0.00000
493	0.00000	0.00000
494	0.00000	0.00000
495	0.00000	0.00000
496	0.00000	0.00000
497	0.00000	0.00000
498	0.00000	0.00000
499	0.00000	0.00000
500	0.00000	0.00000
501	0.00000	0.00000
502	0.00000	0.00000
503	0.00000	0.00000
504	0.00000	0.00000
505	0.00000	0.00000
506	0.00000	0.00000
507	0.00000	0.00000
508	0.00000	0.00000
509	0.00000	0.00000
510	0.00000	0.00000
511	0.00000	0.00000
512	0.00000	0.00000
513	0.00000	0.00000
514	0.00000	0.00000
515	0.00000	0.00000
516	0.00000	0.00000
517	0.00000	0.00000
518	0.00000	0.00000
519	0.00000	0.00000
520	0.00000	0.00000
521	0.00000	0.00000
522	0.00000	0.00000
523	0.00000	0.00000
524	0.00000	0.00000
525	0.00000	0.00000
526	0.00000	0.00000
527	0.00000	0.00000
528	0.00000	0.00000
529	0.00000	0.00000
530	0.00000	0.00000
531	0.00000	0.00000
532	0.00000	0.00000
533	0.00000	0.00000
534	0.00000	0.00000
535	0.00000	0.00000
536	0.00000	0.00000
537	0.00000	0.00000
538	0.00000	0.00000
539	0.00000	0.00000
540	0.00000	0.00000
541	0.00000	0.00000
542	0.00000	0.00000
543	0.00000	0.00000
544	0.00000	0.00000
545	0.00000	0.00000
546	0.00000	0.00000
547	0.00000	0.00000
548	0.00000	0.00000
549	0.00000	0.00000
550	0.00000	0.00000
551	0.00000	0.00000
552	0.00000	0.00000
553	0.00000	0.00000
554	0.00000	0.00000
555	0.00000	0.00000
556	0.00000	0.00000
557	0.00000	0.00000
558	0.00000	0.00000
559	0.00000	0.00000
560	0.00000	0.00000
561	0.00000	0.00000
562	0.00000	0.00000
563	0.00000	0.00000
564	0.00000	0.00000
565	0.00000	0.00000
566	0.00000	0.00000
567	0.00000	0.00000
568	0.00000	0.00000
569	0.00000	0.00000
570	0.00000	0.00000
571	0.00000	0.00000
572	0.00000	0.00000
573	0.00000	0.00000
574	0.00000	0.00000
575	0.00000	0.00000
576	0.00000	0.00000
577	0.00000	0.00000
578	0.00000	0.00000
579	0.00000	0.00000
580	0.00000	0.00000
581	0.00000	0.00000
582	0.00000	0.00000
583	0.00000	0.00000
584	0.00000	0.00000
585	0.00000	0.00000
586	0.00000	0.00000
587	0.00000	0.00000
588	0.00000	0.00000
589	0.00000	0.00000
590	0.00000	0.00000
591	0.00000	0.00000
592	0.00000	0.00000
593	0.00000	0.00000
594	0.00000	0.00000
595	0.00000	0.00000
596	0.00000	0.00000
597	0.00000	0.00000
598	0.00000	0.00000
599	0.00000	0.00000
600	0.00000	0.00000
601	0.00000	0.00000
602	0.00000	0.00000
603	0.00000	0.00000
604	0.00000	0.00000
605	0.00000	0.00000
606	0.00000	0.00000
607	0.00000	0.00000
608	0.00000	0.00000
609	0.00000	0.00000
610	0.00000	0.00000
611	0.00000	0.00000
612	0.00000	0.00000
613	0.00000	0.00000
614	0.00000	0.00000
615	0.00000	0.00000
616	0.00000	0.00000
617	0.00000	0.00000
618	0.00000	0.00000
619	0.00000	0.00000
620	0.00000	0.00000
621	0.00000	0.00000
622	0.00000	0.00000
623	0.00000	0.00000
624	0.00000	0.00000
625	0.00000	0.00000
626	0.00000	0.00000
627	0.00000	0.00000
628	0.00000	0.00000
629	0.00000	0.00000
630	0.00000	0.00000
631	0.00000	0.00000
632	0.00000	0.00000
633	0.00000	0.00000
634	0.00000	0.00000
635	0.00000	0.00000
636	0.00000	0.00000
637	0.00000	0.00000
638	0.00000	0.00000
639	0.00000	0.00000
640	0.00000	0.00000
641	0.00000	0.00000
642	0.00000	0.00000
643	0.00000	0.00000
644	0.00000	0.00000
645	0.00000	0.00000
646	0.00000	0.00000
647	0.00000	0.00000
648	0.00000	0.00000
649	0.00000	0.00000
650	0.00000	0.00000
651	0.00000	0.00000
652	0.00000	0.00000
653	0.00000	0.00000
654	0.00000	0.00000
655	0.00000	0.00000
656	0.00000	0.00000
657	0.00000	0.00000
658	0.00000	0.00000
659	0.00000	0.00000
660	0.00000	0.00000
661	0.00000	0.00000
662	0.00000	0.00000
663	0.00000	0.00000
664	0.00000	0.00000
665	0.00000	0.00000
666	0.00000	0.00000
667	0.00000	0.00000
668	0.00000	0.00000
669	0.00000	0.00000
670	0.00000	0.00000
671	0.00000	0.00000
672	0.00000	0.00000
673	0.00000	0.00000
674	0.00000	0.00000
675	0.00000	0.00000
676	0.00000	0.00000
677	0.00000	0.00000
678	0.00000	0.00000
679	0.00000	0.00000
680	0.00000	0.00000
681	0.00000	0.00000
682	0.00000	0.00000
683	0.00000	0.00000
684	0.00000	0.00000
685	0.00000	0.00000
686	0.00000	0.00000
687	0.00000	0.00000
688	0.00000	0.00000
689	0.00000	0.00000
690	0.00000	0.00000
691	0.00000	0.00000
692	0.00000	0.00000
693	0.00000	0.00000
694	0.00000	0.00000
695	0.00000	0.00000
696	0.00000	0.00000
697	0.00000	0.00000
698	0.00000	0.00000
699	0.00000	0.00000
700	0.00000	0.00000
701	0.00000	0.00000
702	0.00000	0.00000
703	0.00000	0.00000
704	0.00000	0.00000
705	0.00000	0.00000
706	0.00000	0.00000
707	0.00000	0.00000
708	0.00000	0.00000
709	0.00000	0.00000
710	0.00000	0.00000
711	0.00000	0.00000
712	0.00000	0.00000
713	0.00000	0.00000
714	0.00000	0.00000
715	0.00000	0.00000
716	0.00000	0.00000
717	0.00000	0.00000
718	0.00000	0.00000
719	0.00000	0.00000
720	0.00000	0.00000
721	0.00000	0.00000
722	0.00000	0.00000
723	0.00000	0.00000
724	0.00000	0.00000
725	0.00000	0.00000
726	0.00000	0.00000
727	0.00000	0.00000
728	0.00000	0.00000
729	0.00000	0.00000
730	0.00000	0.00000
731	0.00000	0.00000
732	0.00000	0.00000
733	0.00000	0.00000
734	0.00000	0.00000
735	0.00000	0.00000
736	0.00000	0.00000
737	0.00000	0.00000
738	0.00000	0.00000
739	0.00000	0.00000
740	0.00000	0.00000
741	0.00000	0.00000
742	0.00000	0.00000
743	0.00000	0.00000
744	0.00000	0.00000
745	0.00000	0.00000
746	0.00000	0.00000
747	0.00000	0.00000
748	0.00000	0.00000
749	0.00000	0.00000
750	0.00000	0.00000
751	0.00000	0.00000
752	0.00000	0.00000
753	0.00000	0.00000
754	0.00000	0.00000
755	0.00000	0.00000
756	0.00000	0.00000
757	0.00000	0.00000
758	0.00000	0.00000
759	0.00000	0.00000
760	0.00000	0.00000
761	0.00000	0.00000
762	0.00000	0.00000
763	0.00000	0.00000
764	0.00000	0.00000
765	0.00000	0.00000
766	0.00000	0.00000
767	0.00000	0.00000
768	0.00000	0.00000
769	0.00000	0.00000
770	0.00000	0.00000
771	0.00000	0.00000
772	0.00000	0.00000
773	0.00000	0.00000
774	0.00000	0.00000
775	0.00000	0.00000
776	0.00000	0.00000
777	0.00000	0.00000
778	0.00000	0.00000
779	0.00000	0.00000
780	0.00000	0.00000
781	0.00000	0.00000
782	0.00000	0.00000
783	0.00000	0.00000
784	0.00000	0.00000
785	0.00000	0.00000
786	0.00000	0.00000
787	0.00000	0.00000
788	0.00000	0.00000
789	0.00000	0.00000
790	0.00000	0.00000
791	0.00000	0.00000
792	0.00000	0.00000
793	0.00000	0.00000
794	0.00000	0.00000
795	0.00000	0.00000
796	0.00000	0.00000
797	0.00000	0.00000
798	0.00000	0.00000
799	0.00000	0.00000
800	0.00000	0.00000
801	0.00000	0.00000
802	0.00000	0.00000
803	0.00000	0.00000
804	0.00000	0.00000
805	0.00000	0.00000
806	0.00000	0.00000
807	0.00000	0.00000
808	0.00000	0.00000
809	0.00000	0.00000
810	0.00000	0.00000
811	0.00000	0.00000
812	0.00000	0.00000
813	0.00000	0.00000
814	0.00000	0.00000
815	0.00000	0.00000
816	0.00000	0.00000
817	0.00000	0.00000
818	0.00000	0.00000
819	0.00000	0.00000
820	0.00000	0.00000
821	0.00000	0.00000
822	0.00000	0.00000
823	0.00000	0.00000
824	0.00000	0.00000
825	0.00000	0.00000
826	0.00000	0.00000
827	0.00000	0.00000
828	0.00000	0.00000
829	0.00000	0.00000
830	0.00000	0.00000
831	0.00000	0.00000
832	0.00000	0.00000
833	0.00000	0.00000
834	0.00000	0.00000
835	0.00000	0.00000
836	0.00000	0.00000
837	0.00000	0.00000
838	0.00000	0.00000
839	0.00000	0.00000
840	0.00000	0.00000
841	0.00000	0.00000
842	0.00000	0.00000
843	0.00000	0.00000
844	0.00000	0.00000
845	0.00000	0.00000
846	0.00000	0.00000
847	0.00000	0.00000
848	0.00000	0.00000
849	0.00000	0.00000
850	0.00000	0.00000
851	0.00000	0.00000
852	0.00000	0.00000
853	0.00000	0.00000
854	0.00000	0.00000
855	0.00000	0.00000
856	0.00000	0.00000
857	0.00000	0.00000
858	0.00000	0.00000
859	0.00000	0.00000
860	0.00000	0.00000
861	0.00000	0.00000
862	0.00000	0.00000
863	0.00000	0.00000
864	0.00000	0.00000
865	0.00000	0.00000
866	0.00000	0.00000
867	0.00000	0.00000
868	0.00000	0.00000
869	0.00000	0.00000
870	0.00000	0.00000
871	0.00000	0.00000
872	0.00000	0.00000
873	0.00000	0.00000
874	0.00000	0.00000
875	0.00000	0.00000
876	0.00000	0.00000
877	0.00000	0.00000
878	0.00000	0.00000
879	0.00000	0.00000
880	0.00000	0.00000
881	0.00000	0.00000
882	0.00000	0.00000
883	0.00000	0.00000
884	0.00000	0.00000
885	0.00000	0.00000
886	0.00000	0.00000
887	0.00000	0.00000
888	0.00000	0.00000
889	0.00000	0.00000
890	0.00000	0.00000
891	0.00000	0.00000
892	0.00000	0.00000
893	0.00000	0.00000
894	0.00000	0.00000
895	0.00000	0.00000
896	0.00000	0.00000
897	0.00000	0.00000
898	0.00000	0.00000
899	0.00000	0.00000
900	0.00000	0.00000
901	0.00000	0.00000
902	0.00000	0.00000
903	0.00000	0.00000
904	0.00000	0.00000
905	0.00000	0.00000
906	0.00000	0.00000
907	0.00000	0.00000
908	0.00000	0.00000
909	0.00000	0.00000
910	0.00000	0.00000
911	0.00000	0.00000
912	0.00000	0.00000
913	0.00000	0.00000
914	0.00000	0.00000
915	0.00000	0.00000
916	0.00000	0.00000
917	0.00000	0.00000
918	0.00000	0.00000
919	0.00000	0.00000
920	0.00000	0.00000
921	0.00000	0.00000
922	0.00000	0.00000
923	0.00000	0.00000
924	0.00000	0.00000
925	0.00000	0.00000
926	0.00000	0.00000
927	0.00000	0.00000
928	0.00000	0.00000
929	0.00000	0.00000
930	0.00000	0.00000
931	0.00000	0.00000
932	0.00000	0.00000
933	0.00000	0.00000
934	0.00000	0.00000
935	0.00000	0.00000
936	0.00000	0.00000
937	0.00000	0.00000
938	0.00000	0.00000
939	0.00000	0.00000
940	0.00000	0.00000
941	0.00000	0.00000
942	0.00000	0.00000
943	0.00000	0.00000
944	0.00000	0.00000
945	0.00000	0.00000
946	0.00000	0.00000
947	0.00000	0.00000
948	0.00000	0.00000
949	0.00000	0.00000
950	0.00000	0.00000
951	0.00000	0.00000
952	0.00000	0.00000
953	0.00000	0.00000
954	0.00000	0.00000
955	0.00000	0.00000
956	0.00000	0.00000
957	0.00000	0.00000
958	0.00000	0.00000
959	0.00000	0.00000
960	0.00000	0.00000
961	0.00000	0.00000
962	0.00000	0.00000
963	0.00000	0.00000
964	0.00000	0.00000
965	0.00000	0.00000
966	0.00000	0.00000
967	0.00000	0.00000
968	0.00000	0.00000
969	0.00000	0.00000
970	0.00000	0.00000
971	0.00000	0.00000
972	0.00000	0.00000
973	0.00000	0.00000
974	0.00000	0.00000
975	0.00000	0.00000
976	0.00000	0.00000
977	0.00000	0.00000
978	0.00000	0.00000
979	0.00000	0.00000
980	0.00000	0.00000
981	0.00000	0.00000
982	0.00000	0.00000
983	0.00000	0.00000
984	0.00000	0.00000
985	0.00000	0.00000
986	0.00000	0.00000
987	0.00000	0.00000
988	0.00000	0.00000
989	0.00000	0.00000
990	0.00000	0.00000
991	0.00000	0.00000
992	0.00000	0.00000
993	0.00000	0.00000
994	0.00000	0.00000
995	0.00000	0.00000
996	0.00000	0.00000
997	0.00000	0.00000
998	0.00000	0.00000
999	0.00000	0.00000
1000	0.00000	0.00000
1001	0.00000	0.00000
1002	0.00000	0.00000
1003	0.00000	0.00000
1004	0.00000	0.00000
1005	0.00000	0.00000
1006	0.00000	0.00000
1007	0.00000	0.00000
1008	0.00000	0.00000
1009	0.00000	0.00000
1010	0.00000	0.00000
1011	0.00000	0.00000
1012	0.00000	0.00000
1013	0.00000	0.00000
1014	0.00000	0.00000
1015	0.00000	0.00000
1016	0.00000	0.00000
1017	0.00000	0.00000
1018	0.00000	0.00000
1019	0.00000	0.00000
1020	0.00000	0.00000
1021	0.00000	0.00000
1022	0.00000	0.00000
1023	0.00000	0.00000


==> figs/broadwell/broadwell_3_4.dat <==
Time	bit0	3-4
0	0.00000	0.00000
1	0.00000	0.00000
2	0.00000	0.00000
3	0.00000	0.00000
4	0.00000	0.00000
5	0.00000	0.00000
6	0.00000	0.00000
7	0.00000	0.00000
8	0.00000	0.00000
9	0.00000	0.00000
10	0.00000	0.00000
11	0.00000	0.00000
12	0.00000	0.00000
13	0.00000	0.00000
14	0.00000	0.00000
15	0.00000	0.00000
16	0.00000	0.00000
17	0.00000	0.00000
18	0.00000	0.00000
19	0.00000	0.00000
20	0.00000	0.00000
21	0.00000	0.00000
22	0.00000	0.00000
23	0.00000	0.00000
24	0.00000	0.00000
25	0.00000	0.00000
26	0.00000	0.00000
27	0.00000	0.00000
28	0.00000	0.00000
29	0.00000	0.00000
30	0.00000	0.00000
31	0.00000	0.00000
32	0.00000	0.00000
33	0.00000	0.00000
34	0.00000	0.00000
35	0.00000	0.00000
36	0.00000	0.00000
37	0.00000	0.00000
38	0.00000	0.00000
39	0.00000	0.00000
40	0.00000	0.00000
41	0.00000	0.00000
42	0.00000	0.00000
43	0.00000	0.00000
44	0.00000	0.00000
45	0.00000	0.00000
46	0.00000	0.00000
47	0.00000	0.00000
48	0.00000	0.00000
49	0.00000	0.00000
50	0.00000	0.00000
51	0.00000	0.00000
52	0.00000	0.00000
53	0.00000	0.00000
54	0.00000	0.00000
55	0.00000	0.00000
56	0.00000	0.00000
57	0.00000	0.00000
58	0.00000	0.00000
59	0.00000	0.00000
60	0.00000	0.00000
61	0.00000	0.00000
62	0.00000	0.00000
63	0.00000	0.00000
64	0.00000	0.00000
65	0.00000	0.00000
66	0.00000	0.00000
67	0.00000	0.00000
68	0.00000	0.00000
69	0.00000	0.00000
70	0.00000	0.00000
71	0.00000	0.00000
72	0.00000	0.00000
73	0.00000	0.00000
74	0.00000	0.00000
75	0.00000	0.00000
76	0.00000	0.00000
77	0.00000	0.00000
78	0.00000	0.00000
79	0.00000	0.00000
80	0.00000	0.00000
81	0.00000	0.00000
82	0.00000	0.00000
83	0.00000	0.00000
84	0.00000	0.00000
85	0.00000	0.00000
86	0.00000	0.00000
87	0.00000	0.00000
88	0.00000	0.00000
89	0.00000	0.00000
90	0.00000	0.00000
91	0.00000	0.00000
92	0.00000	0.00000
93	0.00000	0.00000
94	0.00000	0.00000
95	0.00000	0.00000
96	0.00000	0.00000
97	0.00000	0.00000
98	0.00000	0.00000
99	0.00000	0.00000
100	0.00000	0.00000
101	0.00000	0.00000
102	0.00000	0.00000
103	0.00000	0.00000
104	0.00000	0.00000
105	0.00000	0.00000
106	0.00000	0.00000
107	0.00000	0.00000
108	0.00000	0.00000
109	0.00000	0.00000
110	0.00000	0.00000
111	0.00000	0.00000
112	0.00000	0.00000
113	0.00000	0.00000
114	0.00000	0.00000
115	0.00000	0.00000
116	0.00000	0.00000
117	0.00000	0.00000
118	0.00000	0.00000
119	0.00000	0.00000
120	0.00000	0.00000
121	0.00000	0.00000
122	0.00000	0.00000
123	0.00000	0.00000
124	0.00000	0.00000
125	0.00000	0.00000
126	0.00000	0.00000
127	0.00000	0.00000
128	0.00000	0.00000
129	0.00000	0.00000
130	0.00000	0.00000
131	0.00000	0.00000
132	0.00000	0.00000
133	0.00000	0.00000
134	0.00000	0.00000
135	0.00000	0.00000
136	0.00000	0.00000
137	0.00000	0.00000
138	0.00000	0.00000
139	0.00000	0.00000
140	0.00000	0.00000
141	0.00000	0.00000
142	0.00000	0.00000
143	0.00000	0.00000
144	0.00000	0.00000
145	0.00000	0.00000
146	0.00000	0.00000
147	0.00000	0.00000
148	0.00000	0.00000
149	0.00000	0.00000
150	0.00000	0.00000
151	0.00000	0.00000
152	0.00000	0.00000
153	0.00000	0.00000
154	0.00000	0.00000
155	0.00000	0.00000
156	0.00000	0.00000
157	0.00000	0.00000
158	0.00000	0.00000
159	0.00000	0.00000
160	0.00000	0.00000
161	0.00000	0.00000
162	0.00000	0.00000
163	0.00000	0.00000
164	0.00000	0.00000
165	0.00000	0.00000
166	0.00000	0.00000
167	0.00000	0.00000
168	0.00000	0.00000
169	0.00000	0.00000
170	0.00000	0.00000
171	0.00000	0.00000
172	0.00000	0.00000
173	0.00000	0.00000
174	0.00000	0.00000
175	0.00000	0.00000
176	0.00000	0.00000
177	0.00000	0.00000
178	0.00000	0.00000
179	0.00000	0.00000
180	0.00000	0.00000
181	0.00000	0.00000
182	0.00000	0.00000
183	0.00000	0.00000
184	0.00000	0.00000
185	0.00000	0.00000
186	0.00000	0.00000
187	0.00000	0.00000
188	0.00000	0.00000
189	0.00000	0.00000
190	0.00000	0.00000
191	0.00000	0.00000
192	0.00000	0.00000
193	0.00000	0.00000
194	0.00000	0.00000
195	0.00000	0.00000
196	0.00000	0.00000
197	0.00000	0.00000
198	0.00000	0.00000
199	0.00000	0.00000
200	0.00000	0.00000
201	0.00000	0.00000
202	0.00000	0.00000
203	0.00000	0.00000
204	0.00000	0.00000
205	0.00000	0.00000
206	0.00000	0.00000
207	0.00000	0.00000
208	0.00000	0.00000
209	0.00000	0.00000
210	0.00000	0.00000
211	0.00000	0.00000
212	0.00000	0.00000
213	0.00000	0.00000
214	0.00000	0.00000
215	0.00000	0.00000
216	0.00000	0.00000
217	0.00000	0.00000
218	0.00000	0.00000
219	0.00000	0.00000
220	0.00000	0.00000
221	0.00000	0.00000
222	0.00000	0.00000
223	0.00000	0.00000
224	0.00000	0.00000
225	0.00000	0.00000
226	0.00000	0.00000
227	0.00000	0.00000
228	0.00001	0.00001
229	0.00000	0.00000
230	0.00000	0.00000
231	0.00000	0.00000
232	0.00000	0.00000
233	0.00000	0.00000
234	0.00000	0.00000
235	0.00000	0.00000
236	0.00000	0.00000
237	0.00000	0.00000
238	0.00000	0.00000
239	0.00000	0.00000
240	0.00000	0.00000
241	0.00000	0.00000
242	0.00000	0.00000
243	0.00000	0.00000
244	0.00000	0.00000
245	0.00000	0.00000
246	0.00000	0.00000
247	0.00000	0.00000
248	0.00000	0.00000
249	0.00000	0.00000
250	0.00000	0.00000
251	0.00000	0.00000
252	0.00000	0.00000
253	0.00000	0.00000
254	0.00000	0.00000
255	0.00000	0.00000
256	0.00000	0.00000
257	0.00000	0.00000
258	0.00000	0.00000
259	0.00000	0.00000
260	0.99155	0.00003
261	0.00000	0.00000
262	0.00000	0.00000
263	0.00000	0.00000
264	0.00835	0.14549
265	0.00000	0.00000
266	0.00000	0.00000
267	0.00000	0.00000
268	0.00003	0.22961
269	0.00000	0.00000
270	0.00000	0.00000
271	0.00000	0.00000
272	0.00000	0.56804
273	0.00000	0.00000
274	0.00000	0.00000
275	0.00000	0.00000
276	0.00000	0.05670
277	0.00000	0.00000
278	0.00000	0.00000
279	0.00000	0.00000
280	0.00000	0.00005
281	0.00000	0.00000
282	0.00000	0.00000
283	0.00000	0.00000
284	0.00000	0.00000
285	0.00000	0.00000
286	0.00000	0.00000
287	0.00000	0.00000
288	0.00000	0.00000
289	0.00000	0.00000
290	0.00000	0.00000
291	0.00000	0.00000
292	0.00000	0.00000
293	0.00000	0.00000
294	0.00000	0.00000
295	0.00000	0.00000
296	0.00000	0.00000
297	0.00000	0.00000
298	0.00000	0.00000
299	0.00000	0.00000
300	0.00000	0.00000
301	0.00000	0.00000
302	0.00000	0.00000
303	0.00000	0.00000
304	0.00000	0.00000
305	0.00000	0.00000
306	0.00000	0.00000
307	0.00000	0.00000
308	0.00000	0.00000
309	0.00000	0.00000
310	0.00000	0.00000
311	0.00000	0.00000
312	0.00000	0.00000
313	0.00000	0.00000
314	0.00000	0.00000
315	0.00000	0.00000
316	0.00000	0.00000
317	0.00000	0.00000
318	0.00000	0.00000
319	0.00000	0.00000
320	0.00000	0.00000
321	0.00000	0.00000
322	0.00000	0.00000
323	0.00000	0.00000
324	0.00000	0.00000
325	0.00000	0.00000
326	0.00000	0.00000
327	0.00000	0.00000
328	0.00000	0.00000
329	0.00000	0.00000
330	0.00000	0.00000
331	0.00000	0.00000
332	0.00000	0.00000
333	0.00000	0.00000
334	0.00000	0.00000
335	0.00000	0.00000
336	0.00000	0.00000
337	0.00000	0.00000
338	0.00000	0.00000
339	0.00000	0.00000
340	0.00000	0.00000
341	0.00000	0.00000
342	0.00000	0.00000
343	0.00000	0.00000
344	0.00000	0.00000
345	0.00000	0.00000
346	0.00000	0.00000
347	0.00000	0.00000
348	0.00000	0.00000
349	0.00000	0.00000
350	0.00000	0.00000
351	0.00000	0.00000
352	0.00000	0.00000
353	0.00000	0.00000
354	0.00000	0.00000
355	0.00000	0.00000
356	0.00000	0.00000
357	0.00000	0.00000
358	0.00000	0.00000
359	0.00000	0.00000
360	0.00000	0.00000
361	0.00000	0.00000
362	0.00000	0.00000
363	0.00000	0.00000
364	0.00000	0.00000
365	0.00000	0.00000
366	0.00000	0.00000
367	0.00000	0.00000
368	0.00000	0.00000
369	0.00000	0.00000
370	0.00000	0.00000
371	0.00000	0.00000
372	0.00000	0.00000
373	0.00000	0.00000
374	0.00000	0.00000
375	0.00000	0.00000
376	0.00000	0.00000
377	0.00000	0.00000
378	0.00000	0.00000
379	0.00000	0.00000
380	0.00000	0.00000
381	0.00000	0.00000
382	0.00000	0.00000
383	0.00000	0.00000
384	0.00000	0.00000
385	0.00000	0.00000
386	0.00000	0.00000
387	0.00000	0.00000
388	0.00000	0.00000
389	0.00000	0.00000
390	0.00000	0.00000
391	0.00000	0.00000
392	0.00000	0.00000
393	0.00000	0.00000
394	0.00000	0.00000
395	0.00000	0.00000
396	0.00001	0.00000
397	0.00000	0.00000
398	0.00000	0.00000
399	0.00000	0.00000
400	0.00002	0.00000
401	0.00000	0.00000
402	0.00000	0.00000
403	0.00000	0.00000
404	0.00000	0.00000
405	0.00000	0.00000
406	0.00000	0.00000
407	0.00000	0.00000
408	0.00000	0.00001
409	0.00000	0.00000
410	0.00000	0.00000
411	0.00000	0.00000
412	0.00000	0.00001
413	0.00000	0.00000
414	0.00000	0.00000
415	0.00000	0.00000
416	0.00000	0.00001
417	0.00000	0.00000
418	0.00000	0.00000
419	0.00000	0.00000
420	0.00000	0.00000
421	0.00000	0.00000
422	0.00000	0.00000
423	0.00000	0.00000
424	0.00000	0.00000
425	0.00000	0.00000
426	0.00000	0.00000
427	0.00000	0.00000
428	0.00000	0.00000
429	0.00000	0.00000
430	0.00000	0.00000
431	0.00000	0.00000
432	0.00000	0.00000
433	0.00000	0.00000
434	0.00000	0.00000
435	0.00000	0.00000
436	0.00000	0.00000
437	0.00000	0.00000
438	0.00000	0.00000
439	0.00000	0.00000
440	0.00000	0.00001
441	0.00000	0.00000
442	0.00000	0.00000
443	0.00000	0.00000
444	0.00000	0.00000
445	0.00000	0.00000
446	0.00000	0.00000
447	0.00000	0.00000
448	0.00000	0.00000
449	0.00000	0.00000
450	0.00000	0.00000
451	0.00000	0.00000
452	0.00000	0.00000
453	0.00000	0.00000
454	0.00000	0.00000
455	0.00000	0.00000
456	0.00000	0.00000
457	0.00000	0.00000
458	0.00000	0.00000
459	0.00000	0.00000
460	0.00000	0.00000
461	0.00000	0.00000
462	0.00000	0.00000
463	0.00000	0.00000
464	0.00000	0.00000
465	0.00000	0.00000
466	0.00000	0.00000
467	0.00000	0.00000
468	0.00000	0.00000
469	0.00000	0.00000
470	0.00000	0.00000
471	0.00000	0.00000
472	0.00000	0.00000
473	0.00000	0.00000
474	0.00000	0.00000
475	0.00000	0.00000
476	0.00000	0.00000
477	0.00000	0.00000
478	0.00000	0.00000
479	0.00000	0.00000
480	0.00000	0.00000
481	0.00000	0.00000
482	0.00000	0.00000
483	0.00000	0.00000
484	0.00000	0.00000
485	0.00000	0.00000
486	0.00000	0.00000
487	0.00000	0.00000
488	0.00000	0.00000
489	0.00000	0.00000
490	0.00000	0.00000
491	0.00000	0.00000
492	0.00000	0.00000
493	0.00000	0.00000
494	0.00000	0.00000
495	0.00000	0.00000
496	0.00000	0.00000
497	0.00000	0.00000
498	0.00000	0.00000
499	0.00000	0.00000
500	0.00000	0.00000
501	0.00000	0.00000
502	0.00000	0.00000
503	0.00000	0.00000
504	0.00000	0.00000
505	0.00000	0.00000
506	0.00000	0.00000
507	0.00000	0.00000
508	0.00000	0.00000
509	0.00000	0.00000
510	0.00000	0.00000
511	0.00000	0.00000
512	0.00000	0.00000
513	0.00000	0.00000
514	0.00000	0.00000
515	0.00000	0.00000
516	0.00000	0.00000
517	0.00000	0.00000
518	0.00000	0.00000
519	0.00000	0.00000
520	0.00000	0.00000
521	0.00000	0.00000
522	0.00000	0.00000
523	0.00000	0.00000
524	0.00000	0.00000
525	0.00000	0.00000
526	0.00000	0.00000
527	0.00000	0.00000
528	0.00000	0.00000
529	0.00000	0.00000
530	0.00000	0.00000
531	0.00000	0.00000
532	0.00000	0.00000
533	0.00000	0.00000
534	0.00000	0.00000
535	0.00000	0.00000
536	0.00000	0.00000
537	0.00000	0.00000
538	0.00000	0.00000
539	0.00000	0.00000
540	0.00000	0.00000
541	0.00000	0.00000
542	0.00000	0.00000
543	0.00000	0.00000
544	0.00000	0.00000
545	0.00000	0.00000
546	0.00000	0.00000
547	0.00000	0.00000
548	0.00000	0.00000
549	0.00000	0.00000
550	0.00000	0.00000
551	0.00000	0.00000
552	0.00000	0.00000
553	0.00000	0.00000
554	0.00000	0.00000
555	0.00000	0.00000
556	0.00000	0.00000
557	0.00000	0.00000
558	0.00000	0.00000
559	0.00000	0.00000
560	0.00000	0.00000
561	0.00000	0.00000
562	0.00000	0.00000
563	0.00000	0.00000
564	0.00000	0.00000
565	0.00000	0.00000
566	0.00000	0.00000
567	0.00000	0.00000
568	0.00000	0.00000
569	0.00000	0.00000
570	0.00000	0.00000
571	0.00000	0.00000
572	0.00000	0.00000
573	0.00000	0.00000
574	0.00000	0.00000
575	0.00000	0.00000
576	0.00000	0.00000
577	0.00000	0.00000
578	0.00000	0.00000
579	0.00000	0.00000
580	0.00000	0.00000
581	0.00000	0.00000
582	0.00000	0.00000
583	0.00000	0.00000
584	0.00000	0.00000
585	0.00000	0.00000
586	0.00000	0.00000
587	0.00000	0.00000
588	0.00000	0.00000
589	0.00000	0.00000
590	0.00000	0.00000
591	0.00000	0.00000
592	0.00000	0.00000
593	0.00000	0.00000
594	0.00000	0.00000
595	0.00000	0.00000
596	0.00000	0.00000
597	0.00000	0.00000
598	0.00000	0.00000
599	0.00000	0.00000
600	0.00000	0.00000
601	0.00000	0.00000
602	0.00000	0.00000
603	0.00000	0.00000
604	0.00000	0.00000
605	0.00000	0.00000
606	0.00000	0.00000
607	0.00000	0.00000
608	0.00000	0.00000
609	0.00000	0.00000
610	0.00000	0.00000
611	0.00000	0.00000
612	0.00000	0.00000
613	0.00000	0.00000
614	0.00000	0.00000
615	0.00000	0.00000
616	0.00000	0.00000
617	0.00000	0.00000
618	0.00000	0.00000
619	0.00000	0.00000
620	0.00000	0.00000
621	0.00000	0.00000
622	0.00000	0.00000
623	0.00000	0.00000
624	0.00000	0.00000
625	0.00000	0.00000
626	0.00000	0.00000
627	0.00000	0.00000
628	0.00000	0.00000
629	0.00000	0.00000
630	0.00000	0.00000
631	0.00000	0.00000
632	0.00000	0.00000
633	0.00000	0.00000
634	0.00000	0.00000
635	0.00000	0.00000
636	0.00000	0.00000
637	0.00000	0.00000
638	0.00000	0.00000
639	0.00000	0.00000
640	0.00000	0.00000
641	0.00000	0.00000
642	0.00000	0.00000
643	0.00000	0.00000
644	0.00000	0.00000
645	0.00000	0.00000
646	0.00000	0.00000
647	0.00000	0.00000
648	0.00000	0.00000
649	0.00000	0.00000
650	0.00000	0.00000
651	0.00000	0.00000
652	0.00000	0.00000
653	0.00000	0.00000
654	0.00000	0.00000
655	0.00000	0.00000
656	0.00000	0.00000
657	0.00000	0.00000
658	0.00000	0.00000
659	0.00000	0.00000
660	0.00000	0.00000
661	0.00000	0.00000
662	0.00000	0.00000
663	0.00000	0.00000
664	0.00000	0.00000
665	0.00000	0.00000
666	0.00000	0.00000
667	0.00000	0.00000
668	0.00000	0.00000
669	0.00000	0.00000
670	0.00000	0.00000
671	0.00000	0.00000
672	0.00000	0.00000
673	0.00000	0.00000
674	0.00000	0.00000
675	0.00000	0.00000
676	0.00000	0.00000
677	0.00000	0.00000
678	0.00000	0.00000
679	0.00000	0.00000
680	0.00000	0.00000
681	0.00000	0.00000
682	0.00000	0.00000
683	0.00000	0.00000
684	0.00000	0.00000
685	0.00000	0.00000
686	0.00000	0.00000
687	0.00000	0.00000
688	0.00000	0.00000
689	0.00000	0.00000
690	0.00000	0.00000
691	0.00000	0.00000
692	0.00000	0.00000
693	0.00000	0.00000
694	0.00000	0.00000
695	0.00000	0.00000
696	0.00000	0.00000
697	0.00000	0.00000
698	0.00000	0.00000
699	0.00000	0.00000
700	0.00000	0.00000
701	0.00000	0.00000
702	0.00000	0.00000
703	0.00000	0.00000
704	0.00000	0.00000
705	0.00000	0.00000
706	0.00000	0.00000
707	0.00000	0.00000
708	0.00000	0.00000
709	0.00000	0.00000
710	0.00000	0.00000
711	0.00000	0.00000
712	0.00000	0.00000
713	0.00000	0.00000
714	0.00000	0.00000
715	0.00000	0.00000
716	0.00000	0.00000
717	0.00000	0.00000
718	0.00000	0.00000
719	0.00000	0.00000
720	0.00000	0.00000
721	0.00000	0.00000
722	0.00000	0.00000
723	0.00000	0.00000
724	0.00000	0.00000
725	0.00000	0.00000
726	0.00000	0.00000
727	0.00000	0.00000
728	0.00000	0.00000
729	0.00000	0.00000
730	0.00000	0.00000
731	0.00000	0.00000
732	0.00000	0.00000
733	0.00000	0.00000
734	0.00000	0.00000
735	0.00000	0.00000
736	0.00000	0.00000
737	0.00000	0.00000
738	0.00000	0.00000
739	0.00000	0.00000
740	0.00000	0.00000
741	0.00000	0.00000
742	0.00000	0.00000
743	0.00000	0.00000
744	0.00000	0.00000
745	0.00000	0.00000
746	0.00000	0.00000
747	0.00000	0.00000
748	0.00000	0.00000
749	0.00000	0.00000
750	0.00000	0.00000
751	0.00000	0.00000
752	0.00000	0.00000
753	0.00000	0.00000
754	0.00000	0.00000
755	0.00000	0.00000
756	0.00000	0.00000
757	0.00000	0.00000
758	0.00000	0.00000
759	0.00000	0.00000
760	0.00000	0.00000
761	0.00000	0.00000
762	0.00000	0.00000
763	0.00000	0.00000
764	0.00000	0.00000
765	0.00000	0.00000
766	0.00000	0.00000
767	0.00000	0.00000
768	0.00000	0.00000
769	0.00000	0.00000
770	0.00000	0.00000
771	0.00000	0.00000
772	0.00000	0.00000
773	0.00000	0.00000
774	0.00000	0.00000
775	0.00000	0.00000
776	0.00000	0.00000
777	0.00000	0.00000
778	0.00000	0.00000
779	0.00000	0.00000
780	0.00000	0.00000
781	0.00000	0.00000
782	0.00000	0.00000
783	0.00000	0.00000
784	0.00000	0.00000
785	0.00000	0.00000
786	0.00000	0.00000
787	0.00000	0.00000
788	0.00000	0.00000
789	0.00000	0.00000
790	0.00000	0.00000
791	0.00000	0.00000
792	0.00000	0.00000
793	0.00000	0.00000
794	0.00000	0.00000
795	0.00000	0.00000
796	0.00000	0.00000
797	0.00000	0.00000
798	0.00000	0.00000
799	0.00000	0.00000
800	0.00000	0.00000
801	0.00000	0.00000
802	0.00000	0.00000
803	0.00000	0.00000
804	0.00000	0.00000
805	0.00000	0.00000
806	0.00000	0.00000
807	0.00000	0.00000
808	0.00000	0.00000
809	0.00000	0.00000
810	0.00000	0.00000
811	0.00000	0.00000
812	0.00000	0.00000
813	0.00000	0.00000
814	0.00000	0.00000
815	0.00000	0.00000
816	0.00000	0.00000
817	0.00000	0.00000
818	0.00000	0.00000
819	0.00000	0.00000
820	0.00000	0.00000
821	0.00000	0.00000
822	0.00000	0.00000
823	0.00000	0.00000
824	0.00000	0.00000
825	0.00000	0.00000
826	0.00000	0.00000
827	0.00000	0.00000
828	0.00000	0.00000
829	0.00000	0.00000
830	0.00000	0.00000
831	0.00000	0.00000
832	0.00000	0.00000
833	0.00000	0.00000
834	0.00000	0.00000
835	0.00000	0.00000
836	0.00000	0.00000
837	0.00000	0.00000
838	0.00000	0.00000
839	0.00000	0.00000
840	0.00000	0.00000
841	0.00000	0.00000
842	0.00000	0.00000
843	0.00000	0.00000
844	0.00000	0.00000
845	0.00000	0.00000
846	0.00000	0.00000
847	0.00000	0.00000
848	0.00000	0.00000
849	0.00000	0.00000
850	0.00000	0.00000
851	0.00000	0.00000
852	0.00000	0.00000
853	0.00000	0.00000
854	0.00000	0.00000
855	0.00000	0.00000
856	0.00000	0.00000
857	0.00000	0.00000
858	0.00000	0.00000
859	0.00000	0.00000
860	0.00000	0.00000
861	0.00000	0.00000
862	0.00000	0.00000
863	0.00000	0.00000
864	0.00000	0.00000
865	0.00000	0.00000
866	0.00000	0.00000
867	0.00000	0.00000
868	0.00000	0.00000
869	0.00000	0.00000
870	0.00000	0.00000
871	0.00000	0.00000
872	0.00000	0.00000
873	0.00000	0.00000
874	0.00000	0.00000
875	0.00000	0.00000
876	0.00000	0.00000
877	0.00000	0.00000
878	0.00000	0.00000
879	0.00000	0.00000
880	0.00000	0.00000
881	0.00000	0.00000
882	0.00000	0.00000
883	0.00000	0.00000
884	0.00000	0.00000
885	0.00000	0.00000
886	0.00000	0.00000
887	0.00000	0.00000
888	0.00000	0.00000
889	0.00000	0.00000
890	0.00000	0.00000
891	0.00000	0.00000
892	0.00000	0.00000
893	0.00000	0.00000
894	0.00000	0.00000
895	0.00000	0.00000
896	0.00000	0.00000
897	0.00000	0.00000
898	0.00000	0.00000
899	0.00000	0.00000
900	0.00000	0.00000
901	0.00000	0.00000
902	0.00000	0.00000
903	0.00000	0.00000
904	0.00000	0.00000
905	0.00000	0.00000
906	0.00000	0.00000
907	0.00000	0.00000
908	0.00000	0.00000
909	0.00000	0.00000
910	0.00000	0.00000
911	0.00000	0.00000
912	0.00000	0.00000
913	0.00000	0.00000
914	0.00000	0.00000
915	0.00000	0.00000
916	0.00000	0.00000
917	0.00000	0.00000
918	0.00000	0.00000
919	0.00000	0.00000
920	0.00000	0.00000
921	0.00000	0.00000
922	0.00000	0.00000
923	0.00000	0.00000
924	0.00000	0.00000
925	0.00000	0.00000
926	0.00000	0.00000
927	0.00000	0.00000
928	0.00000	0.00000
929	0.00000	0.00000
930	0.00000	0.00000
931	0.00000	0.00000
932	0.00000	0.00000
933	0.00000	0.00000
934	0.00000	0.00000
935	0.00000	0.00000
936	0.00000	0.00000
937	0.00000	0.00000
938	0.00000	0.00000
939	0.00000	0.00000
940	0.00000	0.00000
941	0.00000	0.00000
942	0.00000	0.00000
943	0.00000	0.00000
944	0.00000	0.00000
945	0.00000	0.00000
946	0.00000	0.00000
947	0.00000	0.00000
948	0.00000	0.00000
949	0.00000	0.00000
950	0.00000	0.00000
951	0.00000	0.00000
952	0.00000	0.00000
953	0.00000	0.00000
954	0.00000	0.00000
955	0.00000	0.00000
956	0.00000	0.00000
957	0.00000	0.00000
958	0.00000	0.00000
959	0.00000	0.00000
960	0.00000	0.00000
961	0.00000	0.00000
962	0.00000	0.00000
963	0.00000	0.00000
964	0.00000	0.00000
965	0.00000	0.00000
966	0.00000	0.00000
967	0.00000	0.00000
968	0.00000	0.00000
969	0.00000	0.00000
970	0.00000	0.00000
971	0.00000	0.00000
972	0.00000	0.00000
973	0.00000	0.00000
974	0.00000	0.00000
975	0.00000	0.00000
976	0.00000	0.00000
977	0.00000	0.00000
978	0.00000	0.00000
979	0.00000	0.00000
980	0.00000	0.00000
981	0.00000	0.00000
982	0.00000	0.00000
983	0.00000	0.00000
984	0.00000	0.00000
985	0.00000	0.00000
986	0.00000	0.00000
987	0.00000	0.00000
988	0.00000	0.00000
989	0.00000	0.00000
990	0.00000	0.00000
991	0.00000	0.00000
992	0.00000	0.00000
993	0.00000	0.00000
994	0.00000	0.00000
995	0.00000	0.00000
996	0.00000	0.00000
997	0.00000	0.00000
998	0.00000	0.00000
999	0.00000	0.00000
1000	0.00000	0.00000
1001	0.00000	0.00000
1002	0.00000	0.00000
1003	0.00000	0.00000
1004	0.00000	0.00000
1005	0.00000	0.00000
1006	0.00000	0.00000
1007	0.00000	0.00000
1008	0.00000	0.00000
1009	0.00000	0.00000
1010	0.00000	0.00000
1011	0.00000	0.00000
1012	0.00000	0.00000
1013	0.00000	0.00000
1014	0.00000	0.00000
1015	0.00000	0.00000
1016	0.00000	0.00000
1017	0.00000	0.00000
1018	0.00000	0.00000
1019	0.00000	0.00000
1020	0.00000	0.00000
1021	0.00000	0.00000
1022	0.00000	0.00000
1023	0.00000	0.00000


==> figs/broadwell/broadwell_3_6.dat <==
Time	bit0	3-6
0	0.00000	0.00000
1	0.00000	0.00000
2	0.00000	0.00000
3	0.00000	0.00000
4	0.00000	0.00000
5	0.00000	0.00000
6	0.00000	0.00000
7	0.00000	0.00000
8	0.00000	0.00000
9	0.00000	0.00000
10	0.00000	0.00000
11	0.00000	0.00000
12	0.00000	0.00000
13	0.00000	0.00000
14	0.00000	0.00000
15	0.00000	0.00000
16	0.00000	0.00000
17	0.00000	0.00000
18	0.00000	0.00000
19	0.00000	0.00000
20	0.00000	0.00000
21	0.00000	0.00000
22	0.00000	0.00000
23	0.00000	0.00000
24	0.00000	0.00000
25	0.00000	0.00000
26	0.00000	0.00000
27	0.00000	0.00000
28	0.00000	0.00000
29	0.00000	0.00000
30	0.00000	0.00000
31	0.00000	0.00000
32	0.00000	0.00000
33	0.00000	0.00000
34	0.00000	0.00000
35	0.00000	0.00000
36	0.00000	0.00000
37	0.00000	0.00000
38	0.00000	0.00000
39	0.00000	0.00000
40	0.00000	0.00000
41	0.00000	0.00000
42	0.00000	0.00000
43	0.00000	0.00000
44	0.00000	0.00000
45	0.00000	0.00000
46	0.00000	0.00000
47	0.00000	0.00000
48	0.00000	0.00000
49	0.00000	0.00000
50	0.00000	0.00000
51	0.00000	0.00000
52	0.00000	0.00000
53	0.00000	0.00000
54	0.00000	0.00000
55	0.00000	0.00000
56	0.00000	0.00000
57	0.00000	0.00000
58	0.00000	0.00000
59	0.00000	0.00000
60	0.00000	0.00000
61	0.00000	0.00000
62	0.00000	0.00000
63	0.00000	0.00000
64	0.00000	0.00000
65	0.00000	0.00000
66	0.00000	0.00000
67	0.00000	0.00000
68	0.00000	0.00000
69	0.00000	0.00000
70	0.00000	0.00000
71	0.00000	0.00000
72	0.00000	0.00000
73	0.00000	0.00000
74	0.00000	0.00000
75	0.00000	0.00000
76	0.00000	0.00000
77	0.00000	0.00000
78	0.00000	0.00000
79	0.00000	0.00000
80	0.00000	0.00000
81	0.00000	0.00000
82	0.00000	0.00000
83	0.00000	0.00000
84	0.00000	0.00000
85	0.00000	0.00000
86	0.00000	0.00000
87	0.00000	0.00000
88	0.00000	0.00000
89	0.00000	0.00000
90	0.00000	0.00000
91	0.00000	0.00000
92	0.00000	0.00000
93	0.00000	0.00000
94	0.00000	0.00000
95	0.00000	0.00000
96	0.00000	0.00000
97	0.00000	0.00000
98	0.00000	0.00000
99	0.00000	0.00000
100	0.00000	0.00000
101	0.00000	0.00000
102	0.00000	0.00000
103	0.00000	0.00000
104	0.00000	0.00000
105	0.00000	0.00000
106	0.00000	0.00000
107	0.00000	0.00000
108	0.00000	0.00000
109	0.00000	0.00000
110	0.00000	0.00000
111	0.00000	0.00000
112	0.00000	0.00000
113	0.00000	0.00000
114	0.00000	0.00000
115	0.00000	0.00000
116	0.00000	0.00000
117	0.00000	0.00000
118	0.00000	0.00000
119	0.00000	0.00000
120	0.00000	0.00000
121	0.00000	0.00000
122	0.00000	0.00000
123	0.00000	0.00000
124	0.00000	0.00000
125	0.00000	0.00000
126	0.00000	0.00000
127	0.00000	0.00000
128	0.00000	0.00000
129	0.00000	0.00000
130	0.00000	0.00000
131	0.00000	0.00000
132	0.00000	0.00000
133	0.00000	0.00000
134	0.00000	0.00000
135	0.00000	0.00000
136	0.00000	0.00000
137	0.00000	0.00000
138	0.00000	0.00000
139	0.00000	0.00000
140	0.00000	0.00000
141	0.00000	0.00000
142	0.00000	0.00000
143	0.00000	0.00000
144	0.00000	0.00000
145	0.00000	0.00000
146	0.00000	0.00000
147	0.00000	0.00000
148	0.00000	0.00000
149	0.00000	0.00000
150	0.00000	0.00000
151	0.00000	0.00000
152	0.00000	0.00000
153	0.00000	0.00000
154	0.00000	0.00000
155	0.00000	0.00000
156	0.00000	0.00000
157	0.00000	0.00000
158	0.00000	0.00000
159	0.00000	0.00000
160	0.00000	0.00000
161	0.00000	0.00000
162	0.00000	0.00000
163	0.00000	0.00000
164	0.00000	0.00000
165	0.00000	0.00000
166	0.00000	0.00000
167	0.00000	0.00000
168	0.00000	0.00000
169	0.00000	0.00000
170	0.00000	0.00000
171	0.00000	0.00000
172	0.00000	0.00000
173	0.00000	0.00000
174	0.00000	0.00000
175	0.00000	0.00000
176	0.00000	0.00000
177	0.00000	0.00000
178	0.00000	0.00000
179	0.00000	0.00000
180	0.00000	0.00000
181	0.00000	0.00000
182	0.00000	0.00000
183	0.00000	0.00000
184	0.00000	0.00000
185	0.00000	0.00000
186	0.00000	0.00000
187	0.00000	0.00000
188	0.00000	0.00000
189	0.00000	0.00000
190	0.00000	0.00000
191	0.00000	0.00000
192	0.00000	0.00000
193	0.00000	0.00000
194	0.00000	0.00000
195	0.00000	0.00000
196	0.00000	0.00000
197	0.00000	0.00000
198	0.00000	0.00000
199	0.00000	0.00000
200	0.00000	0.00000
201	0.00000	0.00000
202	0.00000	0.00000
203	0.00000	0.00000
204	0.00000	0.00000
205	0.00000	0.00000
206	0.00000	0.00000
207	0.00000	0.00000
208	0.00000	0.00000
209	0.00000	0.00000
210	0.00000	0.00000
211	0.00000	0.00000
212	0.00000	0.00000
213	0.00000	0.00000
214	0.00000	0.00000
215	0.00000	0.00000
216	0.00000	0.00000
217	0.00000	0.00000
218	0.00000	0.00000
219	0.00000	0.00000
220	0.00000	0.00000
221	0.00000	0.00000
222	0.00000	0.00000
223	0.00000	0.00000
224	0.00000	0.00000
225	0.00000	0.00000
226	0.00000	0.00000
227	0.00000	0.00000
228	0.00000	0.00000
229	0.00000	0.00000
230	0.00000	0.00000
231	0.00000	0.00000
232	0.00000	0.00000
233	0.00000	0.00000
234	0.00000	0.00000
235	0.00000	0.00000
236	0.00000	0.00000
237	0.00000	0.00000
238	0.00000	0.00000
239	0.00000	0.00000
240	0.00001	0.00000
241	0.00000	0.00000
242	0.00000	0.00000
243	0.00000	0.00000
244	0.00000	0.00000
245	0.00000	0.00000
246	0.00000	0.00000
247	0.00000	0.00000
248	0.00000	0.00000
249	0.00000	0.00000
250	0.00000	0.00000
251	0.00000	0.00000
252	0.00000	0.00000
253	0.00000	0.00000
254	0.00000	0.00000
255	0.00000	0.00000
256	0.00000	0.00000
257	0.00000	0.00000
258	0.00000	0.00000
259	0.00000	0.00000
260	0.00000	0.00000
261	0.00000	0.00000
262	0.00000	0.00000
263	0.00000	0.00000
264	0.00000	0.00000
265	0.00000	0.00000
266	0.00000	0.00000
267	0.00000	0.00000
268	0.50322	0.00001
269	0.00000	0.00000
270	0.00000	0.00000
271	0.00000	0.00000
272	0.38035	0.00002
273	0.00000	0.00000
274	0.00000	0.00000
275	0.00000	0.00000
276	0.11615	0.00000
277	0.00000	0.00000
278	0.00000	0.00000
279	0.00000	0.00000
280	0.00022	0.23050
281	0.00000	0.00000
282	0.00000	0.00000
283	0.00000	0.00000
284	0.00000	0.35164
285	0.00000	0.00000
286	0.00000	0.00000
287	0.00000	0.00000
288	0.00000	0.41438
289	0.00000	0.00000
290	0.00000	0.00000
291	0.00000	0.00000
292	0.00000	0.00327
293	0.00000	0.00000
294	0.00000	0.00000
295	0.00000	0.00000
296	0.00000	0.00007
297	0.00000	0.00000
298	0.00000	0.00000
299	0.00000	0.00000
300	0.00000	0.00000
301	0.00000	0.00000
302	0.00000	0.00000
303	0.00000	0.00000
304	0.00000	0.00000
305	0.00000	0.00000
306	0.00000	0.00000
307	0.00000	0.00000
308	0.00000	0.00000
309	0.00000	0.00000
310	0.00000	0.00000
311	0.00000	0.00000
312	0.00000	0.00000
313	0.00000	0.00000
314	0.00000	0.00000
315	0.00000	0.00000
316	0.00000	0.00000
317	0.00000	0.00000
318	0.00000	0.00000
319	0.00000	0.00000
320	0.00000	0.00000
321	0.00000	0.00000
322	0.00000	0.00000
323	0.00000	0.00000
324	0.00000	0.00000
325	0.00000	0.00000
326	0.00000	0.00000
327	0.00000	0.00000
328	0.00000	0.00000
329	0.00000	0.00000
330	0.00000	0.00000
331	0.00000	0.00000
332	0.00000	0.00000
333	0.00000	0.00000
334	0.00000	0.00000
335	0.00000	0.00000
336	0.00000	0.00000
337	0.00000	0.00000
338	0.00000	0.00000
339	0.00000	0.00000
340	0.00000	0.00000
341	0.00000	0.00000
342	0.00000	0.00000
343	0.00000	0.00000
344	0.00000	0.00000
345	0.00000	0.00000
346	0.00000	0.00000
347	0.00000	0.00000
348	0.00000	0.00000
349	0.00000	0.00000
350	0.00000	0.00000
351	0.00000	0.00000
352	0.00000	0.00000
353	0.00000	0.00000
354	0.00000	0.00000
355	0.00000	0.00000
356	0.00000	0.00000
357	0.00000	0.00000
358	0.00000	0.00000
359	0.00000	0.00000
360	0.00000	0.00000
361	0.00000	0.00000
362	0.00000	0.00000
363	0.00000	0.00000
364	0.00000	0.00000
365	0.00000	0.00000
366	0.00000	0.00000
367	0.00000	0.00000
368	0.00000	0.00000
369	0.00000	0.00000
370	0.00000	0.00000
371	0.00000	0.00000
372	0.00000	0.00000
373	0.00000	0.00000
374	0.00000	0.00000
375	0.00000	0.00000
376	0.00000	0.00000
377	0.00000	0.00000
378	0.00000	0.00000
379	0.00000	0.00000
380	0.00000	0.00000
381	0.00000	0.00000
382	0.00000	0.00000
383	0.00000	0.00000
384	0.00000	0.00000
385	0.00000	0.00000
386	0.00000	0.00000
387	0.00000	0.00000
388	0.00000	0.00000
389	0.00000	0.00000
390	0.00000	0.00000
391	0.00000	0.00000
392	0.00000	0.00000
393	0.00000	0.00000
394	0.00000	0.00000
395	0.00000	0.00000
396	0.00000	0.00000
397	0.00000	0.00000
398	0.00000	0.00000
399	0.00000	0.00000
400	0.00000	0.00000
401	0.00000	0.00000
402	0.00000	0.00000
403	0.00000	0.00000
404	0.00000	0.00000
405	0.00000	0.00000
406	0.00000	0.00000
407	0.00000	0.00000
408	0.00002	0.00000
409	0.00000	0.00000
410	0.00000	0.00000
411	0.00000	0.00000
412	0.00001	0.00000
413	0.00000	0.00000
414	0.00000	0.00000
415	0.00000	0.00000
416	0.00000	0.00000
417	0.00000	0.00000
418	0.00000	0.00000
419	0.00000	0.00000
420	0.00000	0.00001
421	0.00000	0.00000
422	0.00000	0.00000
423	0.00000	0.00000
424	0.00000	0.00001
425	0.00000	0.00000
426	0.00000	0.00000
427	0.00000	0.00000
428	0.00000	0.00002
429	0.00000	0.00000
430	0.00000	0.00000
431	0.00000	0.00000
432	0.00000	0.00001
433	0.00000	0.00000
434	0.00000	0.00000
435	0.00000	0.00000
436	0.00000	0.00000
437	0.00000	0.00000
438	0.00000	0.00000
439	0.00000	0.00000
440	0.00000	0.00000
441	0.00000	0.00000
442	0.00000	0.00000
443	0.00000	0.00000
444	0.00000	0.00000
445	0.00000	0.00000
446	0.00000	0.00000
447	0.00000	0.00000
448	0.00000	0.00000
449	0.00000	0.00000
450	0.00000	0.00000
451	0.00000	0.00000
452	0.00000	0.00000
453	0.00000	0.00000
454	0.00000	0.00000
455	0.00000	0.00000
456	0.00000	0.00000
457	0.00000	0.00000
458	0.00000	0.00000
459	0.00000	0.00000
460	0.00000	0.00000
461	0.00000	0.00000
462	0.00000	0.00000
463	0.00000	0.00000
464	0.00000	0.00001
465	0.00000	0.00000
466	0.00000	0.00000
467	0.00000	0.00000
468	0.00000	0.00000
469	0.00000	0.00000
470	0.00000	0.00000
471	0.00000	0.00000
472	0.00000	0.00000
473	0.00000	0.00000
474	0.00000	0.00000
475	0.00000	0.00000
476	0.00000	0.00000
477	0.00000	0.00000
478	0.00000	0.00000
479	0.00000	0.00000
480	0.00000	0.00000
481	0.00000	0.00000
482	0.00000	0.00000
483	0.00000	0.00000
484	0.00000	0.00000
485	0.00000	0.00000
486	0.00000	0.00000
487	0.00000	0.00000
488	0.00000	0.00000
489	0.00000	0.00000
490	0.00000	0.00000
491	0.00000	0.00000
492	0.00000	0.00000
493	0.00000	0.00000
494	0.00000	0.00000
495	0.00000	0.00000
496	0.00000	0.00000
497	0.00000	0.00000
498	0.00000	0.00000
499	0.00000	0.00000
500	0.00000	0.00000
501	0.00000	0.00000
502	0.00000	0.00000
503	0.00000	0.00000
504	0.00000	0.00000
505	0.00000	0.00000
506	0.00000	0.00000
507	0.00000	0.00000
508	0.00000	0.00000
509	0.00000	0.00000
510	0.00000	0.00000
511	0.00000	0.00000
512	0.00000	0.00000
513	0.00000	0.00000
514	0.00000	0.00000
515	0.00000	0.00000
516	0.00000	0.00000
517	0.00000	0.00000
518	0.00000	0.00000
519	0.00000	0.00000
520	0.00000	0.00000
521	0.00000	0.00000
522	0.00000	0.00000
523	0.00000	0.00000
524	0.00000	0.00000
525	0.00000	0.00000
526	0.00000	0.00000
527	0.00000	0.00000
528	0.00000	0.00000
529	0.00000	0.00000
530	0.00000	0.00000
531	0.00000	0.00000
532	0.00000	0.00000
533	0.00000	0.00000
534	0.00000	0.00000
535	0.00000	0.00000
536	0.00000	0.00000
537	0.00000	0.00000
538	0.00000	0.00000
539	0.00000	0.00000
540	0.00000	0.00000
541	0.00000	0.00000
542	0.00000	0.00000
543	0.00000	0.00000
544	0.00000	0.00000
545	0.00000	0.00000
546	0.00000	0.00000
547	0.00000	0.00000
548	0.00000	0.00000
549	0.00000	0.00000
550	0.00000	0.00000
551	0.00000	0.00000
552	0.00000	0.00000
553	0.00000	0.00000
554	0.00000	0.00000
555	0.00000	0.00000
556	0.00000	0.00000
557	0.00000	0.00000
558	0.00000	0.00000
559	0.00000	0.00000
560	0.00000	0.00000
561	0.00000	0.00000
562	0.00000	0.00000
563	0.00000	0.00000
564	0.00000	0.00000
565	0.00000	0.00000
566	0.00000	0.00000
567	0.00000	0.00000
568	0.00000	0.00000
569	0.00000	0.00000
570	0.00000	0.00000
571	0.00000	0.00000
572	0.00000	0.00000
573	0.00000	0.00000
574	0.00000	0.00000
575	0.00000	0.00000
576	0.00000	0.00000
577	0.00000	0.00000
578	0.00000	0.00000
579	0.00000	0.00000
580	0.00000	0.00000
581	0.00000	0.00000
582	0.00000	0.00000
583	0.00000	0.00000
584	0.00000	0.00000
585	0.00000	0.00000
586	0.00000	0.00000
587	0.00000	0.00000
588	0.00000	0.00000
589	0.00000	0.00000
590	0.00000	0.00000
591	0.00000	0.00000
592	0.00000	0.00000
593	0.00000	0.00000
594	0.00000	0.00000
595	0.00000	0.00000
596	0.00000	0.00000
597	0.00000	0.00000
598	0.00000	0.00000
599	0.00000	0.00000
600	0.00000	0.00000
601	0.00000	0.00000
602	0.00000	0.00000
603	0.00000	0.00000
604	0.00000	0.00000
605	0.00000	0.00000
606	0.00000	0.00000
607	0.00000	0.00000
608	0.00000	0.00000
609	0.00000	0.00000
610	0.00000	0.00000
611	0.00000	0.00000
612	0.00000	0.00000
613	0.00000	0.00000
614	0.00000	0.00000
615	0.00000	0.00000
616	0.00000	0.00000
617	0.00000	0.00000
618	0.00000	0.00000
619	0.00000	0.00000
620	0.00000	0.00000
621	0.00000	0.00000
622	0.00000	0.00000
623	0.00000	0.00000
624	0.00000	0.00000
625	0.00000	0.00000
626	0.00000	0.00000
627	0.00000	0.00000
628	0.00000	0.00000
629	0.00000	0.00000
630	0.00000	0.00000
631	0.00000	0.00000
632	0.00000	0.00000
633	0.00000	0.00000
634	0.00000	0.00000
635	0.00000	0.00000
636	0.00000	0.00000
637	0.00000	0.00000
638	0.00000	0.00000
639	0.00000	0.00000
640	0.00000	0.00000
641	0.00000	0.00000
642	0.00000	0.00000
643	0.00000	0.00000
644	0.00000	0.00000
645	0.00000	0.00000
646	0.00000	0.00000
647	0.00000	0.00000
648	0.00000	0.00000
649	0.00000	0.00000
650	0.00000	0.00000
651	0.00000	0.00000
652	0.00000	0.00000
653	0.00000	0.00000
654	0.00000	0.00000
655	0.00000	0.00000
656	0.00000	0.00000
657	0.00000	0.00000
658	0.00000	0.00000
659	0.00000	0.00000
660	0.00000	0.00000
661	0.00000	0.00000
662	0.00000	0.00000
663	0.00000	0.00000
664	0.00000	0.00000
665	0.00000	0.00000
666	0.00000	0.00000
667	0.00000	0.00000
668	0.00000	0.00000
669	0.00000	0.00000
670	0.00000	0.00000
671	0.00000	0.00000
672	0.00000	0.00000
673	0.00000	0.00000
674	0.00000	0.00000
675	0.00000	0.00000
676	0.00000	0.00000
677	0.00000	0.00000
678	0.00000	0.00000
679	0.00000	0.00000
680	0.00000	0.00000
681	0.00000	0.00000
682	0.00000	0.00000
683	0.00000	0.00000
684	0.00000	0.00000
685	0.00000	0.00000
686	0.00000	0.00000
687	0.00000	0.00000
688	0.00000	0.00000
689	0.00000	0.00000
690	0.00000	0.00000
691	0.00000	0.00000
692	0.00000	0.00000
693	0.00000	0.00000
694	0.00000	0.00000
695	0.00000	0.00000
696	0.00000	0.00000
697	0.00000	0.00000
698	0.00000	0.00000
699	0.00000	0.00000
700	0.00000	0.00000
701	0.00000	0.00000
702	0.00000	0.00000
703	0.00000	0.00000
704	0.00000	0.00000
705	0.00000	0.00000
706	0.00000	0.00000
707	0.00000	0.00000
708	0.00000	0.00000
709	0.00000	0.00000
710	0.00000	0.00000
711	0.00000	0.00000
712	0.00000	0.00000
713	0.00000	0.00000
714	0.00000	0.00000
715	0.00000	0.00000
716	0.00000	0.00000
717	0.00000	0.00000
718	0.00000	0.00000
719	0.00000	0.00000
720	0.00000	0.00000
721	0.00000	0.00000
722	0.00000	0.00000
723	0.00000	0.00000
724	0.00000	0.00000
725	0.00000	0.00000
726	0.00000	0.00000
727	0.00000	0.00000
728	0.00000	0.00000
729	0.00000	0.00000
730	0.00000	0.00000
731	0.00000	0.00000
732	0.00000	0.00000
733	0.00000	0.00000
734	0.00000	0.00000
735	0.00000	0.00000
736	0.00000	0.00000
737	0.00000	0.00000
738	0.00000	0.00000
739	0.00000	0.00000
740	0.00000	0.00000
741	0.00000	0.00000
742	0.00000	0.00000
743	0.00000	0.00000
744	0.00000	0.00000
745	0.00000	0.00000
746	0.00000	0.00000
747	0.00000	0.00000
748	0.00000	0.00000
749	0.00000	0.00000
750	0.00000	0.00000
751	0.00000	0.00000
752	0.00000	0.00000
753	0.00000	0.00000
754	0.00000	0.00000
755	0.00000	0.00000
756	0.00000	0.00000
757	0.00000	0.00000
758	0.00000	0.00000
759	0.00000	0.00000
760	0.00000	0.00000
761	0.00000	0.00000
762	0.00000	0.00000
763	0.00000	0.00000
764	0.00000	0.00000
765	0.00000	0.00000
766	0.00000	0.00000
767	0.00000	0.00000
768	0.00000	0.00000
769	0.00000	0.00000
770	0.00000	0.00000
771	0.00000	0.00000
772	0.00000	0.00000
773	0.00000	0.00000
774	0.00000	0.00000
775	0.00000	0.00000
776	0.00000	0.00000
777	0.00000	0.00000
778	0.00000	0.00000
779	0.00000	0.00000
780	0.00000	0.00000
781	0.00000	0.00000
782	0.00000	0.00000
783	0.00000	0.00000
784	0.00000	0.00000
785	0.00000	0.00000
786	0.00000	0.00000
787	0.00000	0.00000
788	0.00000	0.00000
789	0.00000	0.00000
790	0.00000	0.00000
791	0.00000	0.00000
792	0.00000	0.00000
793	0.00000	0.00000
794	0.00000	0.00000
795	0.00000	0.00000
796	0.00000	0.00000
797	0.00000	0.00000
798	0.00000	0.00000
799	0.00000	0.00000
800	0.00000	0.00000
801	0.00000	0.00000
802	0.00000	0.00000
803	0.00000	0.00000
804	0.00000	0.00000
805	0.00000	0.00000
806	0.00000	0.00000
807	0.00000	0.00000
808	0.00000	0.00000
809	0.00000	0.00000
810	0.00000	0.00000
811	0.00000	0.00000
812	0.00000	0.00000
813	0.00000	0.00000
814	0.00000	0.00000
815	0.00000	0.00000
816	0.00000	0.00000
817	0.00000	0.00000
818	0.00000	0.00000
819	0.00000	0.00000
820	0.00000	0.00000
821	0.00000	0.00000
822	0.00000	0.00000
823	0.00000	0.00000
824	0.00000	0.00000
825	0.00000	0.00000
826	0.00000	0.00000
827	0.00000	0.00000
828	0.00000	0.00000
829	0.00000	0.00000
830	0.00000	0.00000
831	0.00000	0.00000
832	0.00000	0.00000
833	0.00000	0.00000
834	0.00000	0.00000
835	0.00000	0.00000
836	0.00000	0.00000
837	0.00000	0.00000
838	0.00000	0.00000
839	0.00000	0.00000
840	0.00000	0.00000
841	0.00000	0.00000
842	0.00000	0.00000
843	0.00000	0.00000
844	0.00000	0.00000
845	0.00000	0.00000
846	0.00000	0.00000
847	0.00000	0.00000
848	0.00000	0.00000
849	0.00000	0.00000
850	0.00000	0.00000
851	0.00000	0.00000
852	0.00000	0.00000
853	0.00000	0.00000
854	0.00000	0.00000
855	0.00000	0.00000
856	0.00000	0.00000
857	0.00000	0.00000
858	0.00000	0.00000
859	0.00000	0.00000
860	0.00000	0.00000
861	0.00000	0.00000
862	0.00000	0.00000
863	0.00000	0.00000
864	0.00000	0.00000
865	0.00000	0.00000
866	0.00000	0.00000
867	0.00000	0.00000
868	0.00000	0.00000
869	0.00000	0.00000
870	0.00000	0.00000
871	0.00000	0.00000
872	0.00000	0.00000
873	0.00000	0.00000
874	0.00000	0.00000
875	0.00000	0.00000
876	0.00000	0.00000
877	0.00000	0.00000
878	0.00000	0.00000
879	0.00000	0.00000
880	0.00000	0.00000
881	0.00000	0.00000
882	0.00000	0.00000
883	0.00000	0.00000
884	0.00000	0.00000
885	0.00000	0.00000
886	0.00000	0.00000
887	0.00000	0.00000
888	0.00000	0.00000
889	0.00000	0.00000
890	0.00000	0.00000
891	0.00000	0.00000
892	0.00000	0.00000
893	0.00000	0.00000
894	0.00000	0.00000
895	0.00000	0.00000
896	0.00000	0.00000
897	0.00000	0.00000
898	0.00000	0.00000
899	0.00000	0.00000
900	0.00000	0.00000
901	0.00000	0.00000
902	0.00000	0.00000
903	0.00000	0.00000
904	0.00000	0.00000
905	0.00000	0.00000
906	0.00000	0.00000
907	0.00000	0.00000
908	0.00000	0.00000
909	0.00000	0.00000
910	0.00000	0.00000
911	0.00000	0.00000
912	0.00000	0.00000
913	0.00000	0.00000
914	0.00000	0.00000
915	0.00000	0.00000
916	0.00000	0.00000
917	0.00000	0.00000
918	0.00000	0.00000
919	0.00000	0.00000
920	0.00000	0.00000
921	0.00000	0.00000
922	0.00000	0.00000
923	0.00000	0.00000
924	0.00000	0.00000
925	0.00000	0.00000
926	0.00000	0.00000
927	0.00000	0.00000
928	0.00000	0.00000
929	0.00000	0.00000
930	0.00000	0.00000
931	0.00000	0.00000
932	0.00000	0.00000
933	0.00000	0.00000
934	0.00000	0.00000
935	0.00000	0.00000
936	0.00000	0.00000
937	0.00000	0.00000
938	0.00000	0.00000
939	0.00000	0.00000
940	0.00000	0.00000
941	0.00000	0.00000
942	0.00000	0.00000
943	0.00000	0.00000
944	0.00000	0.00000
945	0.00000	0.00000
946	0.00000	0.00000
947	0.00000	0.00000
948	0.00000	0.00000
949	0.00000	0.00000
950	0.00000	0.00000
951	0.00000	0.00000
952	0.00000	0.00000
953	0.00000	0.00000
954	0.00000	0.00000
955	0.00000	0.00000
956	0.00000	0.00000
957	0.00000	0.00000
958	0.00000	0.00000
959	0.00000	0.00000
960	0.00000	0.00000
961	0.00000	0.00000
962	0.00000	0.00000
963	0.00000	0.00000
964	0.00000	0.00000
965	0.00000	0.00000
966	0.00000	0.00000
967	0.00000	0.00000
968	0.00000	0.00000
969	0.00000	0.00000
970	0.00000	0.00000
971	0.00000	0.00000
972	0.00000	0.00000
973	0.00000	0.00000
974	0.00000	0.00000
975	0.00000	0.00000
976	0.00000	0.00000
977	0.00000	0.00000
978	0.00000	0.00000
979	0.00000	0.00000
980	0.00000	0.00000
981	0.00000	0.00000
982	0.00000	0.00000
983	0.00000	0.00000
984	0.00000	0.00000
985	0.00000	0.00000
986	0.00000	0.00000
987	0.00000	0.00000
988	0.00000	0.00000
989	0.00000	0.00000
990	0.00000	0.00000
991	0.00000	0.00000
992	0.00000	0.00000
993	0.00000	0.00000
994	0.00000	0.00000
995	0.00000	0.00000
996	0.00000	0.00000
997	0.00000	0.00000
998	0.00000	0.00000
999	0.00000	0.00000
1000	0.00000	0.00000
1001	0.00000	0.00000
1002	0.00000	0.00000
1003	0.00000	0.00000
1004	0.00000	0.00000
1005	0.00000	0.00000
1006	0.00000	0.00000
1007	0.00000	0.00000
1008	0.00000	0.00000
1009	0.00000	0.00000
1010	0.00000	0.00000
1011	0.00000	0.00000
1012	0.00000	0.00000
1013	0.00000	0.00000
1014	0.00000	0.00000
1015	0.00000	0.00000
1016	0.00000	0.00000
1017	0.00000	0.00000
1018	0.00000	0.00000
1019	0.00000	0.00000
1020	0.00000	0.00000
1021	0.00000	0.00000
1022	0.00000	0.00000
1023	0.00000	0.00000


==> figs/broadwell/broadwell_3_8.dat <==
Time	bit0	3-8
0	0.00000	0.00000
1	0.00000	0.00000
2	0.00000	0.00000
3	0.00000	0.00000
4	0.00000	0.00000
5	0.00000	0.00000
6	0.00000	0.00000
7	0.00000	0.00000
8	0.00000	0.00000
9	0.00000	0.00000
10	0.00000	0.00000
11	0.00000	0.00000
12	0.00000	0.00000
13	0.00000	0.00000
14	0.00000	0.00000
15	0.00000	0.00000
16	0.00000	0.00000
17	0.00000	0.00000
18	0.00000	0.00000
19	0.00000	0.00000
20	0.00000	0.00000
21	0.00000	0.00000
22	0.00000	0.00000
23	0.00000	0.00000
24	0.00000	0.00000
25	0.00000	0.00000
26	0.00000	0.00000
27	0.00000	0.00000
28	0.00000	0.00000
29	0.00000	0.00000
30	0.00000	0.00000
31	0.00000	0.00000
32	0.00000	0.00000
33	0.00000	0.00000
34	0.00000	0.00000
35	0.00000	0.00000
36	0.00000	0.00000
37	0.00000	0.00000
38	0.00000	0.00000
39	0.00000	0.00000
40	0.00000	0.00000
41	0.00000	0.00000
42	0.00000	0.00000
43	0.00000	0.00000
44	0.00000	0.00000
45	0.00000	0.00000
46	0.00000	0.00000
47	0.00000	0.00000
48	0.00000	0.00000
49	0.00000	0.00000
50	0.00000	0.00000
51	0.00000	0.00000
52	0.00000	0.00000
53	0.00000	0.00000
54	0.00000	0.00000
55	0.00000	0.00000
56	0.00000	0.00000
57	0.00000	0.00000
58	0.00000	0.00000
59	0.00000	0.00000
60	0.00000	0.00000
61	0.00000	0.00000
62	0.00000	0.00000
63	0.00000	0.00000
64	0.00000	0.00000
65	0.00000	0.00000
66	0.00000	0.00000
67	0.00000	0.00000
68	0.00000	0.00000
69	0.00000	0.00000
70	0.00000	0.00000
71	0.00000	0.00000
72	0.00000	0.00000
73	0.00000	0.00000
74	0.00000	0.00000
75	0.00000	0.00000
76	0.00000	0.00000
77	0.00000	0.00000
78	0.00000	0.00000
79	0.00000	0.00000
80	0.00000	0.00000
81	0.00000	0.00000
82	0.00000	0.00000
83	0.00000	0.00000
84	0.00000	0.00000
85	0.00000	0.00000
86	0.00000	0.00000
87	0.00000	0.00000
88	0.00000	0.00000
89	0.00000	0.00000
90	0.00000	0.00000
91	0.00000	0.00000
92	0.00000	0.00000
93	0.00000	0.00000
94	0.00000	0.00000
95	0.00000	0.00000
96	0.00000	0.00000
97	0.00000	0.00000
98	0.00000	0.00000
99	0.00000	0.00000
100	0.00000	0.00000
101	0.00000	0.00000
102	0.00000	0.00000
103	0.00000	0.00000
104	0.00000	0.00000
105	0.00000	0.00000
106	0.00000	0.00000
107	0.00000	0.00000
108	0.00000	0.00000
109	0.00000	0.00000
110	0.00000	0.00000
111	0.00000	0.00000
112	0.00000	0.00000
113	0.00000	0.00000
114	0.00000	0.00000
115	0.00000	0.00000
116	0.00000	0.00000
117	0.00000	0.00000
118	0.00000	0.00000
119	0.00000	0.00000
120	0.00000	0.00000
121	0.00000	0.00000
122	0.00000	0.00000
123	0.00000	0.00000
124	0.00000	0.00000
125	0.00000	0.00000
126	0.00000	0.00000
127	0.00000	0.00000
128	0.00000	0.00000
129	0.00000	0.00000
130	0.00000	0.00000
131	0.00000	0.00000
132	0.00000	0.00000
133	0.00000	0.00000
134	0.00000	0.00000
135	0.00000	0.00000
136	0.00000	0.00000
137	0.00000	0.00000
138	0.00000	0.00000
139	0.00000	0.00000
140	0.00000	0.00000
141	0.00000	0.00000
142	0.00000	0.00000
143	0.00000	0.00000
144	0.00000	0.00000
145	0.00000	0.00000
146	0.00000	0.00000
147	0.00000	0.00000
148	0.00000	0.00000
149	0.00000	0.00000
150	0.00000	0.00000
151	0.00000	0.00000
152	0.00000	0.00000
153	0.00000	0.00000
154	0.00000	0.00000
155	0.00000	0.00000
156	0.00000	0.00000
157	0.00000	0.00000
158	0.00000	0.00000
159	0.00000	0.00000
160	0.00000	0.00000
161	0.00000	0.00000
162	0.00000	0.00000
163	0.00000	0.00000
164	0.00000	0.00000
165	0.00000	0.00000
166	0.00000	0.00000
167	0.00000	0.00000
168	0.00000	0.00000
169	0.00000	0.00000
170	0.00000	0.00000
171	0.00000	0.00000
172	0.00000	0.00000
173	0.00000	0.00000
174	0.00000	0.00000
175	0.00000	0.00000
176	0.00000	0.00000
177	0.00000	0.00000
178	0.00000	0.00000
179	0.00000	0.00000
180	0.00000	0.00000
181	0.00000	0.00000
182	0.00000	0.00000
183	0.00000	0.00000
184	0.00000	0.00000
185	0.00000	0.00000
186	0.00000	0.00000
187	0.00000	0.00000
188	0.00000	0.00000
189	0.00000	0.00000
190	0.00000	0.00000
191	0.00000	0.00000
192	0.00000	0.00000
193	0.00000	0.00000
194	0.00000	0.00000
195	0.00000	0.00000
196	0.00000	0.00000
197	0.00000	0.00000
198	0.00000	0.00000
199	0.00000	0.00000
200	0.00000	0.00000
201	0.00000	0.00000
202	0.00000	0.00000
203	0.00000	0.00000
204	0.00000	0.00000
205	0.00000	0.00000
206	0.00000	0.00000
207	0.00000	0.00000
208	0.00000	0.00000
209	0.00000	0.00000
210	0.00000	0.00000
211	0.00000	0.00000
212	0.00000	0.00000
213	0.00000	0.00000
214	0.00000	0.00000
215	0.00000	0.00000
216	0.00000	0.00000
217	0.00000	0.00000
218	0.00000	0.00000
219	0.00000	0.00000
220	0.00000	0.00000
221	0.00000	0.00000
222	0.00000	0.00000
223	0.00000	0.00000
224	0.00000	0.00000
225	0.00000	0.00000
226	0.00000	0.00000
227	0.00000	0.00000
228	0.00000	0.00001
229	0.00000	0.00000
230	0.00000	0.00000
231	0.00000	0.00000
232	0.00000	0.00000
233	0.00000	0.00000
234	0.00000	0.00000
235	0.00000	0.00000
236	0.00000	0.00000
237	0.00000	0.00000
238	0.00000	0.00000
239	0.00000	0.00000
240	0.00000	0.00000
241	0.00000	0.00000
242	0.00000	0.00000
243	0.00000	0.00000
244	0.00000	0.00000
245	0.00000	0.00000
246	0.00000	0.00000
247	0.00000	0.00000
248	0.00000	0.00000
249	0.00000	0.00000
250	0.00000	0.00000
251	0.00000	0.00000
252	0.00000	0.00000
253	0.00000	0.00000
254	0.00000	0.00000
255	0.00000	0.00000
256	0.11362	0.00000
257	0.00000	0.00000
258	0.00000	0.00000
259	0.00000	0.00000
260	0.75687	0.00003
261	0.00000	0.00000
262	0.00000	0.00000
263	0.00000	0.00000
264	0.07059	0.00001
265	0.00000	0.00000
266	0.00000	0.00000
267	0.00000	0.00000
268	0.05887	0.00000
269	0.00000	0.00000
270	0.00000	0.00000
271	0.00000	0.00000
272	0.00000	0.00000
273	0.00000	0.00000
274	0.00000	0.00000
275	0.00000	0.00000
276	0.00000	0.11836
277	0.00000	0.00000
278	0.00000	0.00000
279	0.00000	0.00000
280	0.00000	0.22591
281	0.00000	0.00000
282	0.00000	0.00000
283	0.00000	0.00000
284	0.00000	0.57343
285	0.00000	0.00000
286	0.00000	0.00000
287	0.00000	0.00000
288	0.00000	0.08216
289	0.00000	0.00000
290	0.00000	0.00000
291	0.00000	0.00000
292	0.00000	0.00003
293	0.00000	0.00000
294	0.00000	0.00000
295	0.00000	0.00000
296	0.00000	0.00000
297	0.00000	0.00000
298	0.00000	0.00000
299	0.00000	0.00000
300	0.00000	0.00000
301	0.00000	0.00000
302	0.00000	0.00000
303	0.00000	0.00000
304	0.00000	0.00000
305	0.00000	0.00000
306	0.00000	0.00000
307	0.00000	0.00000
308	0.00000	0.00000
309	0.00000	0.00000
310	0.00000	0.00000
311	0.00000	0.00000
312	0.00000	0.00000
313	0.00000	0.00000
314	0.00000	0.00000
315	0.00000	0.00000
316	0.00000	0.00000
317	0.00000	0.00000
318	0.00000	0.00000
319	0.00000	0.00000
320	0.00000	0.00000
321	0.00000	0.00000
322	0.00000	0.00000
323	0.00000	0.00000
324	0.00000	0.00000
325	0.00000	0.00000
326	0.00000	0.00000
327	0.00000	0.00000
328	0.00000	0.00000
329	0.00000	0.00000
330	0.00000	0.00000
331	0.00000	0.00000
332	0.00000	0.00000
333	0.00000	0.00000
334	0.00000	0.00000
335	0.00000	0.00000
336	0.00000	0.00000
337	0.00000	0.00000
338	0.00000	0.00000
339	0.00000	0.00000
340	0.00000	0.00000
341	0.00000	0.00000
342	0.00000	0.00000
343	0.00000	0.00000
344	0.00000	0.00000
345	0.00000	0.00000
346	0.00000	0.00000
347	0.00000	0.00000
348	0.00000	0.00000
349	0.00000	0.00000
350	0.00000	0.00000
351	0.00000	0.00000
352	0.00000	0.00000
353	0.00000	0.00000
354	0.00000	0.00000
355	0.00000	0.00000
356	0.00000	0.00000
357	0.00000	0.00000
358	0.00000	0.00000
359	0.00000	0.00000
360	0.00000	0.00000
361	0.00000	0.00000
362	0.00000	0.00000
363	0.00000	0.00000
364	0.00000	0.00000
365	0.00000	0.00000
366	0.00000	0.00000
367	0.00000	0.00000
368	0.00000	0.00000
369	0.00000	0.00000
370	0.00000	0.00000
371	0.00000	0.00000
372	0.00000	0.00000
373	0.00000	0.00000
374	0.00000	0.00000
375	0.00000	0.00000
376	0.00000	0.00000
377	0.00000	0.00000
378	0.00000	0.00000
379	0.00000	0.00000
380	0.00000	0.00000
381	0.00000	0.00000
382	0.00000	0.00000
383	0.00000	0.00000
384	0.00000	0.00000
385	0.00000	0.00000
386	0.00000	0.00000
387	0.00000	0.00000
388	0.00000	0.00000
389	0.00000	0.00000
390	0.00000	0.00000
391	0.00000	0.00000
392	0.00000	0.00000
393	0.00000	0.00000
394	0.00000	0.00000
395	0.00000	0.00000
396	0.00001	0.00000
397	0.00000	0.00000
398	0.00000	0.00000
399	0.00000	0.00000
400	0.00001	0.00000
401	0.00000	0.00000
402	0.00000	0.00000
403	0.00000	0.00000
404	0.00000	0.00000
405	0.00000	0.00000
406	0.00000	0.00000
407	0.00000	0.00000
408	0.00000	0.00000
409	0.00000	0.00000
410	0.00000	0.00000
411	0.00000	0.00000
412	0.00000	0.00000
413	0.00000	0.00000
414	0.00000	0.00000
415	0.00000	0.00000
416	0.00000	0.00001
417	0.00000	0.00000
418	0.00000	0.00000
419	0.00000	0.00000
420	0.00000	0.00001
421	0.00000	0.00000
422	0.00000	0.00000
423	0.00000	0.00000
424	0.00000	0.00000
425	0.00000	0.00000
426	0.00000	0.00000
427	0.00000	0.00000
428	0.00000	0.00000
429	0.00000	0.00000
430	0.00000	0.00000
431	0.00000	0.00000
432	0.00000	0.00000
433	0.00000	0.00000
434	0.00000	0.00000
435	0.00000	0.00000
436	0.00000	0.00000
437	0.00000	0.00000
438	0.00000	0.00000
439	0.00000	0.00000
440	0.00000	0.00000
441	0.00000	0.00000
442	0.00000	0.00000
443	0.00000	0.00000
444	0.00000	0.00000
445	0.00000	0.00000
446	0.00000	0.00000
447	0.00000	0.00000
448	0.00000	0.00001
449	0.00000	0.00000
450	0.00000	0.00000
451	0.00000	0.00000
452	0.00000	0.00000
453	0.00000	0.00000
454	0.00000	0.00000
455	0.00000	0.00000
456	0.00000	0.00000
457	0.00000	0.00000
458	0.00000	0.00000
459	0.00000	0.00000
460	0.00000	0.00000
461	0.00000	0.00000
462	0.00000	0.00000
463	0.00000	0.00000
464	0.00000	0.00000
465	0.00000	0.00000
466	0.00000	0.00000
467	0.00000	0.00000
468	0.00000	0.00000
469	0.00000	0.00000
470	0.00000	0.00000
471	0.00000	0.00000
472	0.00000	0.00000
473	0.00000	0.00000
474	0.00000	0.00000
475	0.00000	0.00000
476	0.00000	0.00000
477	0.00000	0.00000
478	0.00000	0.00000
479	0.00000	0.00000
480	0.00000	0.00000
481	0.00000	0.00000
482	0.00000	0.00000
483	0.00000	0.00000
484	0.00000	0.00000
485	0.00000	0.00000
486	0.00000	0.00000
487	0.00000	0.00000
488	0.00000	0.00000
489	0.00000	0.00000
490	0.00000	0.00000
491	0.00000	0.00000
492	0.00000	0.00000
493	0.00000	0.00000
494	0.00000	0.00000
495	0.00000	0.00000
496	0.00000	0.00000
497	0.00000	0.00000
498	0.00000	0.00000
499	0.00000	0.00000
500	0.00000	0.00000
501	0.00000	0.00000
502	0.00000	0.00000
503	0.00000	0.00000
504	0.00000	0.00000
505	0.00000	0.00000
506	0.00000	0.00000
507	0.00000	0.00000
508	0.00000	0.00000
509	0.00000	0.00000
510	0.00000	0.00000
511	0.00000	0.00000
512	0.00000	0.00000
513	0.00000	0.00000
514	0.00000	0.00000
515	0.00000	0.00000
516	0.00000	0.00000
517	0.00000	0.00000
518	0.00000	0.00000
519	0.00000	0.00000
520	0.00000	0.00000
521	0.00000	0.00000
522	0.00000	0.00000
523	0.00000	0.00000
524	0.00000	0.00000
525	0.00000	0.00000
526	0.00000	0.00000
527	0.00000	0.00000
528	0.00000	0.00000
529	0.00000	0.00000
530	0.00000	0.00000
531	0.00000	0.00000
532	0.00000	0.00000
533	0.00000	0.00000
534	0.00000	0.00000
535	0.00000	0.00000
536	0.00000	0.00000
537	0.00000	0.00000
538	0.00000	0.00000
539	0.00000	0.00000
540	0.00000	0.00000
541	0.00000	0.00000
542	0.00000	0.00000
543	0.00000	0.00000
544	0.00000	0.00000
545	0.00000	0.00000
546	0.00000	0.00000
547	0.00000	0.00000
548	0.00000	0.00000
549	0.00000	0.00000
550	0.00000	0.00000
551	0.00000	0.00000
552	0.00000	0.00000
553	0.00000	0.00000
554	0.00000	0.00000
555	0.00000	0.00000
556	0.00000	0.00000
557	0.00000	0.00000
558	0.00000	0.00000
559	0.00000	0.00000
560	0.00000	0.00000
561	0.00000	0.00000
562	0.00000	0.00000
563	0.00000	0.00000
564	0.00000	0.00000
565	0.00000	0.00000
566	0.00000	0.00000
567	0.00000	0.00000
568	0.00000	0.00000
569	0.00000	0.00000
570	0.00000	0.00000
571	0.00000	0.00000
572	0.00000	0.00000
573	0.00000	0.00000
574	0.00000	0.00000
575	0.00000	0.00000
576	0.00000	0.00000
577	0.00000	0.00000
578	0.00000	0.00000
579	0.00000	0.00000
580	0.00000	0.00000
581	0.00000	0.00000
582	0.00000	0.00000
583	0.00000	0.00000
584	0.00000	0.00000
585	0.00000	0.00000
586	0.00000	0.00000
587	0.00000	0.00000
588	0.00000	0.00000
589	0.00000	0.00000
590	0.00000	0.00000
591	0.00000	0.00000
592	0.00000	0.00000
593	0.00000	0.00000
594	0.00000	0.00000
595	0.00000	0.00000
596	0.00000	0.00000
597	0.00000	0.00000
598	0.00000	0.00000
599	0.00000	0.00000
600	0.00000	0.00000
601	0.00000	0.00000
602	0.00000	0.00000
603	0.00000	0.00000
604	0.00000	0.00000
605	0.00000	0.00000
606	0.00000	0.00000
607	0.00000	0.00000
608	0.00000	0.00000
609	0.00000	0.00000
610	0.00000	0.00000
611	0.00000	0.00000
612	0.00000	0.00000
613	0.00000	0.00000
614	0.00000	0.00000
615	0.00000	0.00000
616	0.00000	0.00000
617	0.00000	0.00000
618	0.00000	0.00000
619	0.00000	0.00000
620	0.00000	0.00000
621	0.00000	0.00000
622	0.00000	0.00000
623	0.00000	0.00000
624	0.00000	0.00000
625	0.00000	0.00000
626	0.00000	0.00000
627	0.00000	0.00000
628	0.00000	0.00000
629	0.00000	0.00000
630	0.00000	0.00000
631	0.00000	0.00000
632	0.00000	0.00000
633	0.00000	0.00000
634	0.00000	0.00000
635	0.00000	0.00000
636	0.00000	0.00000
637	0.00000	0.00000
638	0.00000	0.00000
639	0.00000	0.00000
640	0.00000	0.00000
641	0.00000	0.00000
642	0.00000	0.00000
643	0.00000	0.00000
644	0.00000	0.00000
645	0.00000	0.00000
646	0.00000	0.00000
647	0.00000	0.00000
648	0.00000	0.00000
649	0.00000	0.00000
650	0.00000	0.00000
651	0.00000	0.00000
652	0.00000	0.00000
653	0.00000	0.00000
654	0.00000	0.00000
655	0.00000	0.00000
656	0.00000	0.00000
657	0.00000	0.00000
658	0.00000	0.00000
659	0.00000	0.00000
660	0.00000	0.00000
661	0.00000	0.00000
662	0.00000	0.00000
663	0.00000	0.00000
664	0.00000	0.00000
665	0.00000	0.00000
666	0.00000	0.00000
667	0.00000	0.00000
668	0.00000	0.00000
669	0.00000	0.00000
670	0.00000	0.00000
671	0.00000	0.00000
672	0.00000	0.00000
673	0.00000	0.00000
674	0.00000	0.00000
675	0.00000	0.00000
676	0.00000	0.00000
677	0.00000	0.00000
678	0.00000	0.00000
679	0.00000	0.00000
680	0.00000	0.00000
681	0.00000	0.00000
682	0.00000	0.00000
683	0.00000	0.00000
684	0.00000	0.00000
685	0.00000	0.00000
686	0.00000	0.00000
687	0.00000	0.00000
688	0.00000	0.00000
689	0.00000	0.00000
690	0.00000	0.00000
691	0.00000	0.00000
692	0.00000	0.00000
693	0.00000	0.00000
694	0.00000	0.00000
695	0.00000	0.00000
696	0.00000	0.00000
697	0.00000	0.00000
698	0.00000	0.00000
699	0.00000	0.00000
700	0.00000	0.00000
701	0.00000	0.00000
702	0.00000	0.00000
703	0.00000	0.00000
704	0.00000	0.00000
705	0.00000	0.00000
706	0.00000	0.00000
707	0.00000	0.00000
708	0.00000	0.00000
709	0.00000	0.00000
710	0.00000	0.00000
711	0.00000	0.00000
712	0.00000	0.00000
713	0.00000	0.00000
714	0.00000	0.00000
715	0.00000	0.00000
716	0.00000	0.00000
717	0.00000	0.00000
718	0.00000	0.00000
719	0.00000	0.00000
720	0.00000	0.00000
721	0.00000	0.00000
722	0.00000	0.00000
723	0.00000	0.00000
724	0.00000	0.00000
725	0.00000	0.00000
726	0.00000	0.00000
727	0.00000	0.00000
728	0.00000	0.00000
729	0.00000	0.00000
730	0.00000	0.00000
731	0.00000	0.00000
732	0.00000	0.00000
733	0.00000	0.00000
734	0.00000	0.00000
735	0.00000	0.00000
736	0.00000	0.00000
737	0.00000	0.00000
738	0.00000	0.00000
739	0.00000	0.00000
740	0.00000	0.00000
741	0.00000	0.00000
742	0.00000	0.00000
743	0.00000	0.00000
744	0.00000	0.00000
745	0.00000	0.00000
746	0.00000	0.00000
747	0.00000	0.00000
748	0.00000	0.00000
749	0.00000	0.00000
750	0.00000	0.00000
751	0.00000	0.00000
752	0.00000	0.00000
753	0.00000	0.00000
754	0.00000	0.00000
755	0.00000	0.00000
756	0.00000	0.00000
757	0.00000	0.00000
758	0.00000	0.00000
759	0.00000	0.00000
760	0.00000	0.00000
761	0.00000	0.00000
762	0.00000	0.00000
763	0.00000	0.00000
764	0.00000	0.00000
765	0.00000	0.00000
766	0.00000	0.00000
767	0.00000	0.00000
768	0.00000	0.00000
769	0.00000	0.00000
770	0.00000	0.00000
771	0.00000	0.00000
772	0.00000	0.00000
773	0.00000	0.00000
774	0.00000	0.00000
775	0.00000	0.00000
776	0.00000	0.00000
777	0.00000	0.00000
778	0.00000	0.00000
779	0.00000	0.00000
780	0.00000	0.00000
781	0.00000	0.00000
782	0.00000	0.00000
783	0.00000	0.00000
784	0.00000	0.00000
785	0.00000	0.00000
786	0.00000	0.00000
787	0.00000	0.00000
788	0.00000	0.00000
789	0.00000	0.00000
790	0.00000	0.00000
791	0.00000	0.00000
792	0.00000	0.00000
793	0.00000	0.00000
794	0.00000	0.00000
795	0.00000	0.00000
796	0.00000	0.00000
797	0.00000	0.00000
798	0.00000	0.00000
799	0.00000	0.00000
800	0.00000	0.00000
801	0.00000	0.00000
802	0.00000	0.00000
803	0.00000	0.00000
804	0.00000	0.00000
805	0.00000	0.00000
806	0.00000	0.00000
807	0.00000	0.00000
808	0.00000	0.00000
809	0.00000	0.00000
810	0.00000	0.00000
811	0.00000	0.00000
812	0.00000	0.00000
813	0.00000	0.00000
814	0.00000	0.00000
815	0.00000	0.00000
816	0.00000	0.00000
817	0.00000	0.00000
818	0.00000	0.00000
819	0.00000	0.00000
820	0.00000	0.00000
821	0.00000	0.00000
822	0.00000	0.00000
823	0.00000	0.00000
824	0.00000	0.00000
825	0.00000	0.00000
826	0.00000	0.00000
827	0.00000	0.00000
828	0.00000	0.00000
829	0.00000	0.00000
830	0.00000	0.00000
831	0.00000	0.00000
832	0.00000	0.00000
833	0.00000	0.00000
834	0.00000	0.00000
835	0.00000	0.00000
836	0.00000	0.00000
837	0.00000	0.00000
838	0.00000	0.00000
839	0.00000	0.00000
840	0.00000	0.00000
841	0.00000	0.00000
842	0.00000	0.00000
843	0.00000	0.00000
844	0.00000	0.00000
845	0.00000	0.00000
846	0.00000	0.00000
847	0.00000	0.00000
848	0.00000	0.00000
849	0.00000	0.00000
850	0.00000	0.00000
851	0.00000	0.00000
852	0.00000	0.00000
853	0.00000	0.00000
854	0.00000	0.00000
855	0.00000	0.00000
856	0.00000	0.00000
857	0.00000	0.00000
858	0.00000	0.00000
859	0.00000	0.00000
860	0.00000	0.00000
861	0.00000	0.00000
862	0.00000	0.00000
863	0.00000	0.00000
864	0.00000	0.00000
865	0.00000	0.00000
866	0.00000	0.00000
867	0.00000	0.00000
868	0.00000	0.00000
869	0.00000	0.00000
870	0.00000	0.00000
871	0.00000	0.00000
872	0.00000	0.00000
873	0.00000	0.00000
874	0.00000	0.00000
875	0.00000	0.00000
876	0.00000	0.00000
877	0.00000	0.00000
878	0.00000	0.00000
879	0.00000	0.00000
880	0.00000	0.00000
881	0.00000	0.00000
882	0.00000	0.00000
883	0.00000	0.00000
884	0.00000	0.00000
885	0.00000	0.00000
886	0.00000	0.00000
887	0.00000	0.00000
888	0.00000	0.00000
889	0.00000	0.00000
890	0.00000	0.00000
891	0.00000	0.00000
892	0.00000	0.00000
893	0.00000	0.00000
894	0.00000	0.00000
895	0.00000	0.00000
896	0.00000	0.00000
897	0.00000	0.00000
898	0.00000	0.00000
899	0.00000	0.00000
900	0.00000	0.00000
901	0.00000	0.00000
902	0.00000	0.00000
903	0.00000	0.00000
904	0.00000	0.00000
905	0.00000	0.00000
906	0.00000	0.00000
907	0.00000	0.00000
908	0.00000	0.00000
909	0.00000	0.00000
910	0.00000	0.00000
911	0.00000	0.00000
912	0.00000	0.00000
913	0.00000	0.00000
914	0.00000	0.00000
915	0.00000	0.00000
916	0.00000	0.00000
917	0.00000	0.00000
918	0.00000	0.00000
919	0.00000	0.00000
920	0.00000	0.00000
921	0.00000	0.00000
922	0.00000	0.00000
923	0.00000	0.00000
924	0.00000	0.00000
925	0.00000	0.00000
926	0.00000	0.00000
927	0.00000	0.00000
928	0.00000	0.00000
929	0.00000	0.00000
930	0.00000	0.00000
931	0.00000	0.00000
932	0.00000	0.00000
933	0.00000	0.00000
934	0.00000	0.00000
935	0.00000	0.00000
936	0.00000	0.00000
937	0.00000	0.00000
938	0.00000	0.00000
939	0.00000	0.00000
940	0.00000	0.00000
941	0.00000	0.00000
942	0.00000	0.00000
943	0.00000	0.00000
944	0.00000	0.00000
945	0.00000	0.00000
946	0.00000	0.00000
947	0.00000	0.00000
948	0.00000	0.00000
949	0.00000	0.00000
950	0.00000	0.00000
951	0.00000	0.00000
952	0.00000	0.00000
953	0.00000	0.00000
954	0.00000	0.00000
955	0.00000	0.00000
956	0.00000	0.00000
957	0.00000	0.00000
958	0.00000	0.00000
959	0.00000	0.00000
960	0.00000	0.00000
961	0.00000	0.00000
962	0.00000	0.00000
963	0.00000	0.00000
964	0.00000	0.00000
965	0.00000	0.00000
966	0.00000	0.00000
967	0.00000	0.00000
968	0.00000	0.00000
969	0.00000	0.00000
970	0.00000	0.00000
971	0.00000	0.00000
972	0.00000	0.00000
973	0.00000	0.00000
974	0.00000	0.00000
975	0.00000	0.00000
976	0.00000	0.00000
977	0.00000	0.00000
978	0.00000	0.00000
979	0.00000	0.00000
980	0.00000	0.00000
981	0.00000	0.00000
982	0.00000	0.00000
983	0.00000	0.00000
984	0.00000	0.00000
985	0.00000	0.00000
986	0.00000	0.00000
987	0.00000	0.00000
988	0.00000	0.00000
989	0.00000	0.00000
990	0.00000	0.00000
991	0.00000	0.00000
992	0.00000	0.00000
993	0.00000	0.00000
994	0.00000	0.00000
995	0.00000	0.00000
996	0.00000	0.00000
997	0.00000	0.00000
998	0.00000	0.00000
999	0.00000	0.00000
1000	0.00000	0.00000
1001	0.00000	0.00000
1002	0.00000	0.00000
1003	0.00000	0.00000
1004	0.00000	0.00000
1005	0.00000	0.00000
1006	0.00000	0.00000
1007	0.00000	0.00000
1008	0.00000	0.00000
1009	0.00000	0.00000
1010	0.00000	0.00000
1011	0.00000	0.00000
1012	0.00000	0.00000
1013	0.00000	0.00000
1014	0.00000	0.00000
1015	0.00000	0.00000
1016	0.00000	0.00000
1017	0.00000	0.00000
1018	0.00000	0.00000
1019	0.00000	0.00000
1020	0.00000	0.00000
1021	0.00000	0.00000
1022	0.00000	0.00000
1023	0.00000	0.00000


==> figs/broadwell/broadwell_3_send.dat <==
Time	bit0	3-senders
0	0.00000	0.00000
1	0.00000	0.00000
2	0.00000	0.00000
3	0.00000	0.00000
4	0.00000	0.00000
5	0.00000	0.00000
6	0.00000	0.00000
7	0.00000	0.00000
8	0.00000	0.00000
9	0.00000	0.00000
10	0.00000	0.00000
11	0.00000	0.00000
12	0.00000	0.00000
13	0.00000	0.00000
14	0.00000	0.00000
15	0.00000	0.00000
16	0.00000	0.00000
17	0.00000	0.00000
18	0.00000	0.00000
19	0.00000	0.00000
20	0.00000	0.00000
21	0.00000	0.00000
22	0.00000	0.00000
23	0.00000	0.00000
24	0.00000	0.00000
25	0.00000	0.00000
26	0.00000	0.00000
27	0.00000	0.00000
28	0.00000	0.00000
29	0.00000	0.00000
30	0.00000	0.00000
31	0.00000	0.00000
32	0.00000	0.00000
33	0.00000	0.00000
34	0.00000	0.00000
35	0.00000	0.00000
36	0.00000	0.00000
37	0.00000	0.00000
38	0.00000	0.00000
39	0.00000	0.00000
40	0.00000	0.00000
41	0.00000	0.00000
42	0.00000	0.00000
43	0.00000	0.00000
44	0.00000	0.00000
45	0.00000	0.00000
46	0.00000	0.00000
47	0.00000	0.00000
48	0.00000	0.00000
49	0.00000	0.00000
50	0.00000	0.00000
51	0.00000	0.00000
52	0.00000	0.00000
53	0.00000	0.00000
54	0.00000	0.00000
55	0.00000	0.00000
56	0.00000	0.00000
57	0.00000	0.00000
58	0.00000	0.00000
59	0.00000	0.00000
60	0.00000	0.00000
61	0.00000	0.00000
62	0.00000	0.00000
63	0.00000	0.00000
64	0.00000	0.00000
65	0.00000	0.00000
66	0.00000	0.00000
67	0.00000	0.00000
68	0.00000	0.00000
69	0.00000	0.00000
70	0.00000	0.00000
71	0.00000	0.00000
72	0.00000	0.00000
73	0.00000	0.00000
74	0.00000	0.00000
75	0.00000	0.00000
76	0.00000	0.00000
77	0.00000	0.00000
78	0.00000	0.00000
79	0.00000	0.00000
80	0.00000	0.00000
81	0.00000	0.00000
82	0.00000	0.00000
83	0.00000	0.00000
84	0.00000	0.00000
85	0.00000	0.00000
86	0.00000	0.00000
87	0.00000	0.00000
88	0.00000	0.00000
89	0.00000	0.00000
90	0.00000	0.00000
91	0.00000	0.00000
92	0.00000	0.00000
93	0.00000	0.00000
94	0.00000	0.00000
95	0.00000	0.00000
96	0.00000	0.00000
97	0.00000	0.00000
98	0.00000	0.00000
99	0.00000	0.00000
100	0.00000	0.00000
101	0.00000	0.00000
102	0.00000	0.00000
103	0.00000	0.00000
104	0.00000	0.00000
105	0.00000	0.00000
106	0.00000	0.00000
107	0.00000	0.00000
108	0.00000	0.00000
109	0.00000	0.00000
110	0.00000	0.00000
111	0.00000	0.00000
112	0.00000	0.00000
113	0.00000	0.00000
114	0.00000	0.00000
115	0.00000	0.00000
116	0.00000	0.00000
117	0.00000	0.00000
118	0.00000	0.00000
119	0.00000	0.00000
120	0.00000	0.00000
121	0.00000	0.00000
122	0.00000	0.00000
123	0.00000	0.00000
124	0.00000	0.00000
125	0.00000	0.00000
126	0.00000	0.00000
127	0.00000	0.00000
128	0.00000	0.00000
129	0.00000	0.00000
130	0.00000	0.00000
131	0.00000	0.00000
132	0.00000	0.00000
133	0.00000	0.00000
134	0.00000	0.00000
135	0.00000	0.00000
136	0.00000	0.00000
137	0.00000	0.00000
138	0.00000	0.00000
139	0.00000	0.00000
140	0.00000	0.00000
141	0.00000	0.00000
142	0.00000	0.00000
143	0.00000	0.00000
144	0.00000	0.00000
145	0.00000	0.00000
146	0.00000	0.00000
147	0.00000	0.00000
148	0.00000	0.00000
149	0.00000	0.00000
150	0.00000	0.00000
151	0.00000	0.00000
152	0.00000	0.00000
153	0.00000	0.00000
154	0.00000	0.00000
155	0.00000	0.00000
156	0.00000	0.00000
157	0.00000	0.00000
158	0.00000	0.00000
159	0.00000	0.00000
160	0.00000	0.00000
161	0.00000	0.00000
162	0.00000	0.00000
163	0.00000	0.00000
164	0.00000	0.00000
165	0.00000	0.00000
166	0.00000	0.00000
167	0.00000	0.00000
168	0.00000	0.00000
169	0.00000	0.00000
170	0.00000	0.00000
171	0.00000	0.00000
172	0.00000	0.00000
173	0.00000	0.00000
174	0.00000	0.00000
175	0.00000	0.00000
176	0.00000	0.00000
177	0.00000	0.00000
178	0.00000	0.00000
179	0.00000	0.00000
180	0.00000	0.00000
181	0.00000	0.00000
182	0.00000	0.00000
183	0.00000	0.00000
184	0.00000	0.00000
185	0.00000	0.00000
186	0.00000	0.00000
187	0.00000	0.00000
188	0.00000	0.00000
189	0.00000	0.00000
190	0.00000	0.00000
191	0.00000	0.00000
192	0.00000	0.00000
193	0.00000	0.00000
194	0.00000	0.00000
195	0.00000	0.00000
196	0.00000	0.00000
197	0.00000	0.00000
198	0.00000	0.00000
199	0.00000	0.00000
200	0.00000	0.00000
201	0.00000	0.00000
202	0.00000	0.00000
203	0.00000	0.00000
204	0.00000	0.00000
205	0.00000	0.00000
206	0.00000	0.00000
207	0.00000	0.00000
208	0.00000	0.00000
209	0.00000	0.00000
210	0.00000	0.00000
211	0.00000	0.00000
212	0.00000	0.00000
213	0.00000	0.00000
214	0.00000	0.00000
215	0.00000	0.00000
216	0.00000	0.00000
217	0.00000	0.00000
218	0.00000	0.00000
219	0.00000	0.00000
220	0.00000	0.00000
221	0.00000	0.00000
222	0.00000	0.00000
223	0.00000	0.00000
224	0.00000	0.00000
225	0.00000	0.00000
226	0.00000	0.00000
227	0.00000	0.00000
228	0.00001	0.00000
229	0.00000	0.00000
230	0.00000	0.00000
231	0.00000	0.00000
232	0.00000	0.00000
233	0.00000	0.00000
234	0.00000	0.00000
235	0.00000	0.00000
236	0.00000	0.00000
237	0.00000	0.00000
238	0.00000	0.00000
239	0.00000	0.00000
240	0.00000	0.00000
241	0.00000	0.00000
242	0.00000	0.00000
243	0.00000	0.00000
244	0.00000	0.00000
245	0.00000	0.00000
246	0.00000	0.00000
247	0.00000	0.00000
248	0.00000	0.00000
249	0.00000	0.00000
250	0.00000	0.00000
251	0.00000	0.00000
252	0.00000	0.00000
253	0.00000	0.00000
254	0.00000	0.00000
255	0.00000	0.00000
256	0.25127	0.00000
257	0.00000	0.00000
258	0.00000	0.00000
259	0.00000	0.00000
260	0.74738	0.00003
261	0.00000	0.00000
262	0.00000	0.00000
263	0.00000	0.00000
264	0.00124	0.00001
265	0.00000	0.00000
266	0.00000	0.00000
267	0.00000	0.00000
268	0.00004	0.00000
269	0.00000	0.00000
270	0.00000	0.00000
271	0.00000	0.00000
272	0.00000	0.00002
273	0.00000	0.00000
274	0.00000	0.00000
275	0.00000	0.00000
276	0.00000	0.00008
277	0.00000	0.00000
278	0.00000	0.00000
279	0.00000	0.00000
280	0.00000	0.31431
281	0.00000	0.00000
282	0.00000	0.00000
283	0.00000	0.00000
284	0.00000	0.68516
285	0.00000	0.00000
286	0.00000	0.00000
287	0.00000	0.00000
288	0.00000	0.00030
289	0.00000	0.00000
290	0.00000	0.00000
291	0.00000	0.00000
292	0.00000	0.00001
293	0.00000	0.00000
294	0.00000	0.00000
295	0.00000	0.00000
296	0.00000	0.00000
297	0.00000	0.00000
298	0.00000	0.00000
299	0.00000	0.00000
300	0.00000	0.00000
301	0.00000	0.00000
302	0.00000	0.00000
303	0.00000	0.00000
304	0.00000	0.00000
305	0.00000	0.00000
306	0.00000	0.00000
307	0.00000	0.00000
308	0.00000	0.00000
309	0.00000	0.00000
310	0.00000	0.00000
311	0.00000	0.00000
312	0.00000	0.00000
313	0.00000	0.00000
314	0.00000	0.00000
315	0.00000	0.00000
316	0.00000	0.00000
317	0.00000	0.00000
318	0.00000	0.00000
319	0.00000	0.00000
320	0.00000	0.00000
321	0.00000	0.00000
322	0.00000	0.00000
323	0.00000	0.00000
324	0.00000	0.00000
325	0.00000	0.00000
326	0.00000	0.00000
327	0.00000	0.00000
328	0.00000	0.00000
329	0.00000	0.00000
330	0.00000	0.00000
331	0.00000	0.00000
332	0.00000	0.00000
333	0.00000	0.00000
334	0.00000	0.00000
335	0.00000	0.00000
336	0.00000	0.00000
337	0.00000	0.00000
338	0.00000	0.00000
339	0.00000	0.00000
340	0.00000	0.00000
341	0.00000	0.00000
342	0.00000	0.00000
343	0.00000	0.00000
344	0.00000	0.00000
345	0.00000	0.00000
346	0.00000	0.00000
347	0.00000	0.00000
348	0.00000	0.00000
349	0.00000	0.00000
350	0.00000	0.00000
351	0.00000	0.00000
352	0.00000	0.00000
353	0.00000	0.00000
354	0.00000	0.00000
355	0.00000	0.00000
356	0.00000	0.00000
357	0.00000	0.00000
358	0.00000	0.00000
359	0.00000	0.00000
360	0.00000	0.00000
361	0.00000	0.00000
362	0.00000	0.00000
363	0.00000	0.00000
364	0.00000	0.00000
365	0.00000	0.00000
366	0.00000	0.00000
367	0.00000	0.00000
368	0.00000	0.00000
369	0.00000	0.00000
370	0.00000	0.00000
371	0.00000	0.00000
372	0.00000	0.00000
373	0.00000	0.00000
374	0.00000	0.00000
375	0.00000	0.00000
376	0.00000	0.00000
377	0.00000	0.00000
378	0.00000	0.00000
379	0.00000	0.00000
380	0.00000	0.00000
381	0.00000	0.00000
382	0.00000	0.00000
383	0.00000	0.00000
384	0.00000	0.00000
385	0.00000	0.00000
386	0.00000	0.00000
387	0.00000	0.00000
388	0.00000	0.00000
389	0.00000	0.00000
390	0.00000	0.00000
391	0.00000	0.00000
392	0.00000	0.00000
393	0.00000	0.00000
394	0.00000	0.00000
395	0.00000	0.00000
396	0.00002	0.00000
397	0.00000	0.00000
398	0.00000	0.00000
399	0.00000	0.00000
400	0.00001	0.00000
401	0.00000	0.00000
402	0.00000	0.00000
403	0.00000	0.00000
404	0.00000	0.00000
405	0.00000	0.00000
406	0.00000	0.00000
407	0.00000	0.00000
408	0.00000	0.00000
409	0.00000	0.00000
410	0.00000	0.00000
411	0.00000	0.00000
412	0.00000	0.00000
413	0.00000	0.00000
414	0.00000	0.00000
415	0.00000	0.00000
416	0.00000	0.00001
417	0.00000	0.00000
418	0.00000	0.00000
419	0.00000	0.00000
420	0.00000	0.00001
421	0.00000	0.00000
422	0.00000	0.00000
423	0.00000	0.00000
424	0.00000	0.00001
425	0.00000	0.00000
426	0.00000	0.00000
427	0.00000	0.00000
428	0.00000	0.00000
429	0.00000	0.00000
430	0.00000	0.00000
431	0.00000	0.00000
432	0.00000	0.00000
433	0.00000	0.00000
434	0.00000	0.00000
435	0.00000	0.00000
436	0.00000	0.00000
437	0.00000	0.00000
438	0.00000	0.00000
439	0.00000	0.00000
440	0.00000	0.00000
441	0.00000	0.00000
442	0.00000	0.00000
443	0.00000	0.00000
444	0.00000	0.00000
445	0.00000	0.00000
446	0.00000	0.00000
447	0.00000	0.00000
448	0.00000	0.00001
449	0.00000	0.00000
450	0.00000	0.00000
451	0.00000	0.00000
452	0.00000	0.00001
453	0.00000	0.00000
454	0.00000	0.00000
455	0.00000	0.00000
456	0.00000	0.00000
457	0.00000	0.00000
458	0.00000	0.00000
459	0.00000	0.00000
460	0.00000	0.00000
461	0.00000	0.00000
462	0.00000	0.00000
463	0.00000	0.00000
464	0.00000	0.00000
465	0.00000	0.00000
466	0.00000	0.00000
467	0.00000	0.00000
468	0.00000	0.00000
469	0.00000	0.00000
470	0.00000	0.00000
471	0.00000	0.00000
472	0.00000	0.00000
473	0.00000	0.00000
474	0.00000	0.00000
475	0.00000	0.00000
476	0.00000	0.00000
477	0.00000	0.00000
478	0.00000	0.00000
479	0.00000	0.00000
480	0.00000	0.00000
481	0.00000	0.00000
482	0.00000	0.00000
483	0.00000	0.00000
484	0.00000	0.00000
485	0.00000	0.00000
486	0.00000	0.00000
487	0.00000	0.00000
488	0.00000	0.00000
489	0.00000	0.00000
490	0.00000	0.00000
491	0.00000	0.00000
492	0.00000	0.00000
493	0.00000	0.00000
494	0.00000	0.00000
495	0.00000	0.00000
496	0.00000	0.00000
497	0.00000	0.00000
498	0.00000	0.00000
499	0.00000	0.00000
500	0.00000	0.00000
501	0.00000	0.00000
502	0.00000	0.00000
503	0.00000	0.00000
504	0.00000	0.00000
505	0.00000	0.00000
506	0.00000	0.00000
507	0.00000	0.00000
508	0.00000	0.00000
509	0.00000	0.00000
510	0.00000	0.00000
511	0.00000	0.00000
512	0.00000	0.00000
513	0.00000	0.00000
514	0.00000	0.00000
515	0.00000	0.00000
516	0.00000	0.00000
517	0.00000	0.00000
518	0.00000	0.00000
519	0.00000	0.00000
520	0.00000	0.00000
521	0.00000	0.00000
522	0.00000	0.00000
523	0.00000	0.00000
524	0.00000	0.00000
525	0.00000	0.00000
526	0.00000	0.00000
527	0.00000	0.00000
528	0.00000	0.00000
529	0.00000	0.00000
530	0.00000	0.00000
531	0.00000	0.00000
532	0.00000	0.00000
533	0.00000	0.00000
534	0.00000	0.00000
535	0.00000	0.00000
536	0.00000	0.00000
537	0.00000	0.00000
538	0.00000	0.00000
539	0.00000	0.00000
540	0.00000	0.00000
541	0.00000	0.00000
542	0.00000	0.00000
543	0.00000	0.00000
544	0.00000	0.00000
545	0.00000	0.00000
546	0.00000	0.00000
547	0.00000	0.00000
548	0.00000	0.00000
549	0.00000	0.00000
550	0.00000	0.00000
551	0.00000	0.00000
552	0.00000	0.00000
553	0.00000	0.00000
554	0.00000	0.00000
555	0.00000	0.00000
556	0.00000	0.00000
557	0.00000	0.00000
558	0.00000	0.00000
559	0.00000	0.00000
560	0.00000	0.00000
561	0.00000	0.00000
562	0.00000	0.00000
563	0.00000	0.00000
564	0.00000	0.00000
565	0.00000	0.00000
566	0.00000	0.00000
567	0.00000	0.00000
568	0.00000	0.00000
569	0.00000	0.00000
570	0.00000	0.00000
571	0.00000	0.00000
572	0.00000	0.00000
573	0.00000	0.00000
574	0.00000	0.00000
575	0.00000	0.00000
576	0.00000	0.00000
577	0.00000	0.00000
578	0.00000	0.00000
579	0.00000	0.00000
580	0.00000	0.00000
581	0.00000	0.00000
582	0.00000	0.00000
583	0.00000	0.00000
584	0.00000	0.00000
585	0.00000	0.00000
586	0.00000	0.00000
587	0.00000	0.00000
588	0.00000	0.00000
589	0.00000	0.00000
590	0.00000	0.00000
591	0.00000	0.00000
592	0.00000	0.00000
593	0.00000	0.00000
594	0.00000	0.00000
595	0.00000	0.00000
596	0.00000	0.00000
597	0.00000	0.00000
598	0.00000	0.00000
599	0.00000	0.00000
600	0.00000	0.00000
601	0.00000	0.00000
602	0.00000	0.00000
603	0.00000	0.00000
604	0.00000	0.00000
605	0.00000	0.00000
606	0.00000	0.00000
607	0.00000	0.00000
608	0.00000	0.00000
609	0.00000	0.00000
610	0.00000	0.00000
611	0.00000	0.00000
612	0.00000	0.00000
613	0.00000	0.00000
614	0.00000	0.00000
615	0.00000	0.00000
616	0.00000	0.00000
617	0.00000	0.00000
618	0.00000	0.00000
619	0.00000	0.00000
620	0.00000	0.00000
621	0.00000	0.00000
622	0.00000	0.00000
623	0.00000	0.00000
624	0.00000	0.00000
625	0.00000	0.00000
626	0.00000	0.00000
627	0.00000	0.00000
628	0.00000	0.00000
629	0.00000	0.00000
630	0.00000	0.00000
631	0.00000	0.00000
632	0.00000	0.00000
633	0.00000	0.00000
634	0.00000	0.00000
635	0.00000	0.00000
636	0.00000	0.00000
637	0.00000	0.00000
638	0.00000	0.00000
639	0.00000	0.00000
640	0.00000	0.00000
641	0.00000	0.00000
642	0.00000	0.00000
643	0.00000	0.00000
644	0.00000	0.00000
645	0.00000	0.00000
646	0.00000	0.00000
647	0.00000	0.00000
648	0.00000	0.00000
649	0.00000	0.00000
650	0.00000	0.00000
651	0.00000	0.00000
652	0.00000	0.00000
653	0.00000	0.00000
654	0.00000	0.00000
655	0.00000	0.00000
656	0.00000	0.00000
657	0.00000	0.00000
658	0.00000	0.00000
659	0.00000	0.00000
660	0.00000	0.00000
661	0.00000	0.00000
662	0.00000	0.00000
663	0.00000	0.00000
664	0.00000	0.00000
665	0.00000	0.00000
666	0.00000	0.00000
667	0.00000	0.00000
668	0.00000	0.00000
669	0.00000	0.00000
670	0.00000	0.00000
671	0.00000	0.00000
672	0.00000	0.00000
673	0.00000	0.00000
674	0.00000	0.00000
675	0.00000	0.00000
676	0.00000	0.00000
677	0.00000	0.00000
678	0.00000	0.00000
679	0.00000	0.00000
680	0.00000	0.00000
681	0.00000	0.00000
682	0.00000	0.00000
683	0.00000	0.00000
684	0.00000	0.00000
685	0.00000	0.00000
686	0.00000	0.00000
687	0.00000	0.00000
688	0.00000	0.00000
689	0.00000	0.00000
690	0.00000	0.00000
691	0.00000	0.00000
692	0.00000	0.00000
693	0.00000	0.00000
694	0.00000	0.00000
695	0.00000	0.00000
696	0.00000	0.00000
697	0.00000	0.00000
698	0.00000	0.00000
699	0.00000	0.00000
700	0.00000	0.00000
701	0.00000	0.00000
702	0.00000	0.00000
703	0.00000	0.00000
704	0.00000	0.00000
705	0.00000	0.00000
706	0.00000	0.00000
707	0.00000	0.00000
708	0.00000	0.00000
709	0.00000	0.00000
710	0.00000	0.00000
711	0.00000	0.00000
712	0.00000	0.00000
713	0.00000	0.00000
714	0.00000	0.00000
715	0.00000	0.00000
716	0.00000	0.00000
717	0.00000	0.00000
718	0.00000	0.00000
719	0.00000	0.00000
720	0.00000	0.00000
721	0.00000	0.00000
722	0.00000	0.00000
723	0.00000	0.00000
724	0.00000	0.00000
725	0.00000	0.00000
726	0.00000	0.00000
727	0.00000	0.00000
728	0.00000	0.00000
729	0.00000	0.00000
730	0.00000	0.00000
731	0.00000	0.00000
732	0.00000	0.00000
733	0.00000	0.00000
734	0.00000	0.00000
735	0.00000	0.00000
736	0.00000	0.00000
737	0.00000	0.00000
738	0.00000	0.00000
739	0.00000	0.00000
740	0.00000	0.00000
741	0.00000	0.00000
742	0.00000	0.00000
743	0.00000	0.00000
744	0.00000	0.00000
745	0.00000	0.00000
746	0.00000	0.00000
747	0.00000	0.00000
748	0.00000	0.00000
749	0.00000	0.00000
750	0.00000	0.00000
751	0.00000	0.00000
752	0.00000	0.00000
753	0.00000	0.00000
754	0.00000	0.00000
755	0.00000	0.00000
756	0.00000	0.00000
757	0.00000	0.00000
758	0.00000	0.00000
759	0.00000	0.00000
760	0.00000	0.00000
761	0.00000	0.00000
762	0.00000	0.00000
763	0.00000	0.00000
764	0.00000	0.00000
765	0.00000	0.00000
766	0.00000	0.00000
767	0.00000	0.00000
768	0.00000	0.00000
769	0.00000	0.00000
770	0.00000	0.00000
771	0.00000	0.00000
772	0.00000	0.00000
773	0.00000	0.00000
774	0.00000	0.00000
775	0.00000	0.00000
776	0.00000	0.00000
777	0.00000	0.00000
778	0.00000	0.00000
779	0.00000	0.00000
780	0.00000	0.00000
781	0.00000	0.00000
782	0.00000	0.00000
783	0.00000	0.00000
784	0.00000	0.00000
785	0.00000	0.00000
786	0.00000	0.00000
787	0.00000	0.00000
788	0.00000	0.00000
789	0.00000	0.00000
790	0.00000	0.00000
791	0.00000	0.00000
792	0.00000	0.00000
793	0.00000	0.00000
794	0.00000	0.00000
795	0.00000	0.00000
796	0.00000	0.00000
797	0.00000	0.00000
798	0.00000	0.00000
799	0.00000	0.00000
800	0.00000	0.00000
801	0.00000	0.00000
802	0.00000	0.00000
803	0.00000	0.00000
804	0.00000	0.00000
805	0.00000	0.00000
806	0.00000	0.00000
807	0.00000	0.00000
808	0.00000	0.00000
809	0.00000	0.00000
810	0.00000	0.00000
811	0.00000	0.00000
812	0.00000	0.00000
813	0.00000	0.00000
814	0.00000	0.00000
815	0.00000	0.00000
816	0.00000	0.00000
817	0.00000	0.00000
818	0.00000	0.00000
819	0.00000	0.00000
820	0.00000	0.00000
821	0.00000	0.00000
822	0.00000	0.00000
823	0.00000	0.00000
824	0.00000	0.00000
825	0.00000	0.00000
826	0.00000	0.00000
827	0.00000	0.00000
828	0.00000	0.00000
829	0.00000	0.00000
830	0.00000	0.00000
831	0.00000	0.00000
832	0.00000	0.00000
833	0.00000	0.00000
834	0.00000	0.00000
835	0.00000	0.00000
836	0.00000	0.00000
837	0.00000	0.00000
838	0.00000	0.00000
839	0.00000	0.00000
840	0.00000	0.00000
841	0.00000	0.00000
842	0.00000	0.00000
843	0.00000	0.00000
844	0.00000	0.00000
845	0.00000	0.00000
846	0.00000	0.00000
847	0.00000	0.00000
848	0.00000	0.00000
849	0.00000	0.00000
850	0.00000	0.00000
851	0.00000	0.00000
852	0.00000	0.00000
853	0.00000	0.00000
854	0.00000	0.00000
855	0.00000	0.00000
856	0.00000	0.00000
857	0.00000	0.00000
858	0.00000	0.00000
859	0.00000	0.00000
860	0.00000	0.00000
861	0.00000	0.00000
862	0.00000	0.00000
863	0.00000	0.00000
864	0.00000	0.00000
865	0.00000	0.00000
866	0.00000	0.00000
867	0.00000	0.00000
868	0.00000	0.00000
869	0.00000	0.00000
870	0.00000	0.00000
871	0.00000	0.00000
872	0.00000	0.00000
873	0.00000	0.00000
874	0.00000	0.00000
875	0.00000	0.00000
876	0.00000	0.00000
877	0.00000	0.00000
878	0.00000	0.00000
879	0.00000	0.00000
880	0.00000	0.00000
881	0.00000	0.00000
882	0.00000	0.00000
883	0.00000	0.00000
884	0.00000	0.00000
885	0.00000	0.00000
886	0.00000	0.00000
887	0.00000	0.00000
888	0.00000	0.00000
889	0.00000	0.00000
890	0.00000	0.00000
891	0.00000	0.00000
892	0.00000	0.00000
893	0.00000	0.00000
894	0.00000	0.00000
895	0.00000	0.00000
896	0.00000	0.00000
897	0.00000	0.00000
898	0.00000	0.00000
899	0.00000	0.00000
900	0.00000	0.00000
901	0.00000	0.00000
902	0.00000	0.00000
903	0.00000	0.00000
904	0.00000	0.00000
905	0.00000	0.00000
906	0.00000	0.00000
907	0.00000	0.00000
908	0.00000	0.00000
909	0.00000	0.00000
910	0.00000	0.00000
911	0.00000	0.00000
912	0.00000	0.00000
913	0.00000	0.00000
914	0.00000	0.00000
915	0.00000	0.00000
916	0.00000	0.00000
917	0.00000	0.00000
918	0.00000	0.00000
919	0.00000	0.00000
920	0.00000	0.00000
921	0.00000	0.00000
922	0.00000	0.00000
923	0.00000	0.00000
924	0.00000	0.00000
925	0.00000	0.00000
926	0.00000	0.00000
927	0.00000	0.00000
928	0.00000	0.00000
929	0.00000	0.00000
930	0.00000	0.00000
931	0.00000	0.00000
932	0.00000	0.00000
933	0.00000	0.00000
934	0.00000	0.00000
935	0.00000	0.00000
936	0.00000	0.00000
937	0.00000	0.00000
938	0.00000	0.00000
939	0.00000	0.00000
940	0.00000	0.00000
941	0.00000	0.00000
942	0.00000	0.00000
943	0.00000	0.00000
944	0.00000	0.00000
945	0.00000	0.00000
946	0.00000	0.00000
947	0.00000	0.00000
948	0.00000	0.00000
949	0.00000	0.00000
950	0.00000	0.00000
951	0.00000	0.00000
952	0.00000	0.00000
953	0.00000	0.00000
954	0.00000	0.00000
955	0.00000	0.00000
956	0.00000	0.00000
957	0.00000	0.00000
958	0.00000	0.00000
959	0.00000	0.00000
960	0.00000	0.00000
961	0.00000	0.00000
962	0.00000	0.00000
963	0.00000	0.00000
964	0.00000	0.00000
965	0.00000	0.00000
966	0.00000	0.00000
967	0.00000	0.00000
968	0.00000	0.00000
969	0.00000	0.00000
970	0.00000	0.00000
971	0.00000	0.00000
972	0.00000	0.00000
973	0.00000	0.00000
974	0.00000	0.00000
975	0.00000	0.00000
976	0.00000	0.00000
977	0.00000	0.00000
978	0.00000	0.00000
979	0.00000	0.00000
980	0.00000	0.00000
981	0.00000	0.00000
982	0.00000	0.00000
983	0.00000	0.00000
984	0.00000	0.00000
985	0.00000	0.00000
986	0.00000	0.00000
987	0.00000	0.00000
988	0.00000	0.00000
989	0.00000	0.00000
990	0.00000	0.00000
991	0.00000	0.00000
992	0.00000	0.00000
993	0.00000	0.00000
994	0.00000	0.00000
995	0.00000	0.00000
996	0.00000	0.00000
997	0.00000	0.00000
998	0.00000	0.00000
999	0.00000	0.00000
1000	0.00000	0.00000
1001	0.00000	0.00000
1002	0.00000	0.00000
1003	0.00000	0.00000
1004	0.00000	0.00000
1005	0.00000	0.00000
1006	0.00000	0.00000
1007	0.00000	0.00000
1008	0.00000	0.00000
1009	0.00000	0.00000
1010	0.00000	0.00000
1011	0.00000	0.00000
1012	0.00000	0.00000
1013	0.00000	0.00000
1014	0.00000	0.00000
1015	0.00000	0.00000
1016	0.00000	0.00000
1017	0.00000	0.00000
1018	0.00000	0.00000
1019	0.00000	0.00000
1020	0.00000	0.00000
1021	0.00000	0.00000
1022	0.00000	0.00000
1023	0.00000	0.00000


==> figs/broadwell/broadwell_4_send.dat <==
Time	bit0	4-senders
0	0.00000	0.00000
1	0.00000	0.00000
2	0.00000	0.00000
3	0.00000	0.00000
4	0.00000	0.00000
5	0.00000	0.00000
6	0.00000	0.00000
7	0.00000	0.00000
8	0.00000	0.00000
9	0.00000	0.00000
10	0.00000	0.00000
11	0.00000	0.00000
12	0.00000	0.00000
13	0.00000	0.00000
14	0.00000	0.00000
15	0.00000	0.00000
16	0.00000	0.00000
17	0.00000	0.00000
18	0.00000	0.00000
19	0.00000	0.00000
20	0.00000	0.00000
21	0.00000	0.00000
22	0.00000	0.00000
23	0.00000	0.00000
24	0.00000	0.00000
25	0.00000	0.00000
26	0.00000	0.00000
27	0.00000	0.00000
28	0.00000	0.00000
29	0.00000	0.00000
30	0.00000	0.00000
31	0.00000	0.00000
32	0.00000	0.00000
33	0.00000	0.00000
34	0.00000	0.00000
35	0.00000	0.00000
36	0.00000	0.00000
37	0.00000	0.00000
38	0.00000	0.00000
39	0.00000	0.00000
40	0.00000	0.00000
41	0.00000	0.00000
42	0.00000	0.00000
43	0.00000	0.00000
44	0.00000	0.00000
45	0.00000	0.00000
46	0.00000	0.00000
47	0.00000	0.00000
48	0.00000	0.00000
49	0.00000	0.00000
50	0.00000	0.00000
51	0.00000	0.00000
52	0.00000	0.00000
53	0.00000	0.00000
54	0.00000	0.00000
55	0.00000	0.00000
56	0.00000	0.00000
57	0.00000	0.00000
58	0.00000	0.00000
59	0.00000	0.00000
60	0.00000	0.00000
61	0.00000	0.00000
62	0.00000	0.00000
63	0.00000	0.00000
64	0.00000	0.00000
65	0.00000	0.00000
66	0.00000	0.00000
67	0.00000	0.00000
68	0.00000	0.00000
69	0.00000	0.00000
70	0.00000	0.00000
71	0.00000	0.00000
72	0.00000	0.00000
73	0.00000	0.00000
74	0.00000	0.00000
75	0.00000	0.00000
76	0.00000	0.00000
77	0.00000	0.00000
78	0.00000	0.00000
79	0.00000	0.00000
80	0.00000	0.00000
81	0.00000	0.00000
82	0.00000	0.00000
83	0.00000	0.00000
84	0.00000	0.00000
85	0.00000	0.00000
86	0.00000	0.00000
87	0.00000	0.00000
88	0.00000	0.00000
89	0.00000	0.00000
90	0.00000	0.00000
91	0.00000	0.00000
92	0.00000	0.00000
93	0.00000	0.00000
94	0.00000	0.00000
95	0.00000	0.00000
96	0.00000	0.00000
97	0.00000	0.00000
98	0.00000	0.00000
99	0.00000	0.00000
100	0.00000	0.00000
101	0.00000	0.00000
102	0.00000	0.00000
103	0.00000	0.00000
104	0.00000	0.00000
105	0.00000	0.00000
106	0.00000	0.00000
107	0.00000	0.00000
108	0.00000	0.00000
109	0.00000	0.00000
110	0.00000	0.00000
111	0.00000	0.00000
112	0.00000	0.00000
113	0.00000	0.00000
114	0.00000	0.00000
115	0.00000	0.00000
116	0.00000	0.00000
117	0.00000	0.00000
118	0.00000	0.00000
119	0.00000	0.00000
120	0.00000	0.00000
121	0.00000	0.00000
122	0.00000	0.00000
123	0.00000	0.00000
124	0.00000	0.00000
125	0.00000	0.00000
126	0.00000	0.00000
127	0.00000	0.00000
128	0.00000	0.00000
129	0.00000	0.00000
130	0.00000	0.00000
131	0.00000	0.00000
132	0.00000	0.00000
133	0.00000	0.00000
134	0.00000	0.00000
135	0.00000	0.00000
136	0.00000	0.00000
137	0.00000	0.00000
138	0.00000	0.00000
139	0.00000	0.00000
140	0.00000	0.00000
141	0.00000	0.00000
142	0.00000	0.00000
143	0.00000	0.00000
144	0.00000	0.00000
145	0.00000	0.00000
146	0.00000	0.00000
147	0.00000	0.00000
148	0.00000	0.00000
149	0.00000	0.00000
150	0.00000	0.00000
151	0.00000	0.00000
152	0.00000	0.00000
153	0.00000	0.00000
154	0.00000	0.00000
155	0.00000	0.00000
156	0.00000	0.00000
157	0.00000	0.00000
158	0.00000	0.00000
159	0.00000	0.00000
160	0.00000	0.00000
161	0.00000	0.00000
162	0.00000	0.00000
163	0.00000	0.00000
164	0.00000	0.00000
165	0.00000	0.00000
166	0.00000	0.00000
167	0.00000	0.00000
168	0.00000	0.00000
169	0.00000	0.00000
170	0.00000	0.00000
171	0.00000	0.00000
172	0.00000	0.00000
173	0.00000	0.00000
174	0.00000	0.00000
175	0.00000	0.00000
176	0.00000	0.00000
177	0.00000	0.00000
178	0.00000	0.00000
179	0.00000	0.00000
180	0.00000	0.00000
181	0.00000	0.00000
182	0.00000	0.00000
183	0.00000	0.00000
184	0.00000	0.00000
185	0.00000	0.00000
186	0.00000	0.00000
187	0.00000	0.00000
188	0.00000	0.00000
189	0.00000	0.00000
190	0.00000	0.00000
191	0.00000	0.00000
192	0.00000	0.00000
193	0.00000	0.00000
194	0.00000	0.00000
195	0.00000	0.00000
196	0.00000	0.00000
197	0.00000	0.00000
198	0.00000	0.00000
199	0.00000	0.00000
200	0.00000	0.00000
201	0.00000	0.00000
202	0.00000	0.00000
203	0.00000	0.00000
204	0.00000	0.00000
205	0.00000	0.00000
206	0.00000	0.00000
207	0.00000	0.00000
208	0.00000	0.00000
209	0.00000	0.00000
210	0.00000	0.00000
211	0.00000	0.00000
212	0.00000	0.00000
213	0.00000	0.00000
214	0.00000	0.00000
215	0.00000	0.00000
216	0.00000	0.00000
217	0.00000	0.00000
218	0.00000	0.00000
219	0.00000	0.00000
220	0.00000	0.00000
221	0.00000	0.00000
222	0.00000	0.00000
223	0.00000	0.00000
224	0.00000	0.00000
225	0.00000	0.00000
226	0.00000	0.00000
227	0.00000	0.00000
228	0.00001	0.00000
229	0.00000	0.00000
230	0.00000	0.00000
231	0.00000	0.00000
232	0.00000	0.00000
233	0.00000	0.00000
234	0.00000	0.00000
235	0.00000	0.00000
236	0.00000	0.00000
237	0.00000	0.00000
238	0.00000	0.00000
239	0.00000	0.00000
240	0.00000	0.00000
241	0.00000	0.00000
242	0.00000	0.00000
243	0.00000	0.00000
244	0.00000	0.00000
245	0.00000	0.00000
246	0.00000	0.00000
247	0.00000	0.00000
248	0.00000	0.00000
249	0.00000	0.00000
250	0.00000	0.00000
251	0.00000	0.00000
252	0.00000	0.00000
253	0.00000	0.00000
254	0.00000	0.00000
255	0.00000	0.00000
256	0.00001	0.00000
257	0.00000	0.00000
258	0.00000	0.00000
259	0.00000	0.00000
260	0.99855	0.00002
261	0.00000	0.00000
262	0.00000	0.00000
263	0.00000	0.00000
264	0.00135	0.00002
265	0.00000	0.00000
266	0.00000	0.00000
267	0.00000	0.00000
268	0.00001	0.00001
269	0.00000	0.00000
270	0.00000	0.00000
271	0.00000	0.00000
272	0.00000	0.00002
273	0.00000	0.00000
274	0.00000	0.00000
275	0.00000	0.00000
276	0.00000	0.00001
277	0.00000	0.00000
278	0.00000	0.00000
279	0.00000	0.00000
280	0.00000	0.00012
281	0.00000	0.00000
282	0.00000	0.00000
283	0.00000	0.00000
284	0.00000	0.46583
285	0.00000	0.00000
286	0.00000	0.00000
287	0.00000	0.00000
288	0.00000	0.53366
289	0.00000	0.00000
290	0.00000	0.00000
291	0.00000	0.00000
292	0.00000	0.00022
293	0.00000	0.00000
294	0.00000	0.00000
295	0.00000	0.00000
296	0.00000	0.00000
297	0.00000	0.00000
298	0.00000	0.00000
299	0.00000	0.00000
300	0.00000	0.00000
301	0.00000	0.00000
302	0.00000	0.00000
303	0.00000	0.00000
304	0.00000	0.00000
305	0.00000	0.00000
306	0.00000	0.00000
307	0.00000	0.00000
308	0.00000	0.00000
309	0.00000	0.00000
310	0.00000	0.00000
311	0.00000	0.00000
312	0.00000	0.00000
313	0.00000	0.00000
314	0.00000	0.00000
315	0.00000	0.00000
316	0.00000	0.00000
317	0.00000	0.00000
318	0.00000	0.00000
319	0.00000	0.00000
320	0.00000	0.00000
321	0.00000	0.00000
322	0.00000	0.00000
323	0.00000	0.00000
324	0.00000	0.00000
325	0.00000	0.00000
326	0.00000	0.00000
327	0.00000	0.00000
328	0.00000	0.00000
329	0.00000	0.00000
330	0.00000	0.00000
331	0.00000	0.00000
332	0.00000	0.00000
333	0.00000	0.00000
334	0.00000	0.00000
335	0.00000	0.00000
336	0.00000	0.00000
337	0.00000	0.00000
338	0.00000	0.00000
339	0.00000	0.00000
340	0.00000	0.00000
341	0.00000	0.00000
342	0.00000	0.00000
343	0.00000	0.00000
344	0.00000	0.00000
345	0.00000	0.00000
346	0.00000	0.00000
347	0.00000	0.00000
348	0.00000	0.00000
349	0.00000	0.00000
350	0.00000	0.00000
351	0.00000	0.00000
352	0.00000	0.00000
353	0.00000	0.00000
354	0.00000	0.00000
355	0.00000	0.00000
356	0.00000	0.00000
357	0.00000	0.00000
358	0.00000	0.00000
359	0.00000	0.00000
360	0.00000	0.00000
361	0.00000	0.00000
362	0.00000	0.00000
363	0.00000	0.00000
364	0.00000	0.00000
365	0.00000	0.00000
366	0.00000	0.00000
367	0.00000	0.00000
368	0.00000	0.00000
369	0.00000	0.00000
370	0.00000	0.00000
371	0.00000	0.00000
372	0.00000	0.00000
373	0.00000	0.00000
374	0.00000	0.00000
375	0.00000	0.00000
376	0.00000	0.00000
377	0.00000	0.00000
378	0.00000	0.00000
379	0.00000	0.00000
380	0.00000	0.00000
381	0.00000	0.00000
382	0.00000	0.00000
383	0.00000	0.00000
384	0.00000	0.00000
385	0.00000	0.00000
386	0.00000	0.00000
387	0.00000	0.00000
388	0.00000	0.00000
389	0.00000	0.00000
390	0.00000	0.00000
391	0.00000	0.00000
392	0.00000	0.00000
393	0.00000	0.00000
394	0.00000	0.00000
395	0.00000	0.00000
396	0.00001	0.00000
397	0.00000	0.00000
398	0.00000	0.00000
399	0.00000	0.00000
400	0.00002	0.00000
401	0.00000	0.00000
402	0.00000	0.00000
403	0.00000	0.00000
404	0.00000	0.00000
405	0.00000	0.00000
406	0.00000	0.00000
407	0.00000	0.00000
408	0.00000	0.00000
409	0.00000	0.00000
410	0.00000	0.00000
411	0.00000	0.00000
412	0.00000	0.00000
413	0.00000	0.00000
414	0.00000	0.00000
415	0.00000	0.00000
416	0.00000	0.00001
417	0.00000	0.00000
418	0.00000	0.00000
419	0.00000	0.00000
420	0.00000	0.00002
421	0.00000	0.00000
422	0.00000	0.00000
423	0.00000	0.00000
424	0.00000	0.00001
425	0.00000	0.00000
426	0.00000	0.00000
427	0.00000	0.00000
428	0.00000	0.00001
429	0.00000	0.00000
430	0.00000	0.00000
431	0.00000	0.00000
432	0.00000	0.00000
433	0.00000	0.00000
434	0.00000	0.00000
435	0.00000	0.00000
436	0.00000	0.00000
437	0.00000	0.00000
438	0.00000	0.00000
439	0.00000	0.00000
440	0.00000	0.00000
441	0.00000	0.00000
442	0.00000	0.00000
443	0.00000	0.00000
444	0.00000	0.00000
445	0.00000	0.00000
446	0.00000	0.00000
447	0.00000	0.00000
448	0.00000	0.00000
449	0.00000	0.00000
450	0.00000	0.00000
451	0.00000	0.00000
452	0.00000	0.00000
453	0.00000	0.00000
454	0.00000	0.00000
455	0.00000	0.00000
456	0.00000	0.00000
457	0.00000	0.00000
458	0.00000	0.00000
459	0.00000	0.00000
460	0.00000	0.00000
461	0.00000	0.00000
462	0.00000	0.00000
463	0.00000	0.00000
464	0.00000	0.00001
465	0.00000	0.00000
466	0.00000	0.00000
467	0.00000	0.00000
468	0.00000	0.00000
469	0.00000	0.00000
470	0.00000	0.00000
471	0.00000	0.00000
472	0.00000	0.00000
473	0.00000	0.00000
474	0.00000	0.00000
475	0.00000	0.00000
476	0.00000	0.00000
477	0.00000	0.00000
478	0.00000	0.00000
479	0.00000	0.00000
480	0.00000	0.00000
481	0.00000	0.00000
482	0.00000	0.00000
483	0.00000	0.00000
484	0.00000	0.00000
485	0.00000	0.00000
486	0.00000	0.00000
487	0.00000	0.00000
488	0.00000	0.00000
489	0.00000	0.00000
490	0.00000	0.00000
491	0.00000	0.00000
492	0.00000	0.00000
493	0.00000	0.00000
494	0.00000	0.00000
495	0.00000	0.00000
496	0.00000	0.00000
497	0.00000	0.00000
498	0.00000	0.00000
499	0.00000	0.00000
500	0.00000	0.00000
501	0.00000	0.00000
502	0.00000	0.00000
503	0.00000	0.00000
504	0.00000	0.00000
505	0.00000	0.00000
506	0.00000	0.00000
507	0.00000	0.00000
508	0.00000	0.00000
509	0.00000	0.00000
510	0.00000	0.00000
511	0.00000	0.00000
512	0.00000	0.00000
513	0.00000	0.00000
514	0.00000	0.00000
515	0.00000	0.00000
516	0.00000	0.00000
517	0.00000	0.00000
518	0.00000	0.00000
519	0.00000	0.00000
520	0.00000	0.00000
521	0.00000	0.00000
522	0.00000	0.00000
523	0.00000	0.00000
524	0.00000	0.00000
525	0.00000	0.00000
526	0.00000	0.00000
527	0.00000	0.00000
528	0.00000	0.00000
529	0.00000	0.00000
530	0.00000	0.00000
531	0.00000	0.00000
532	0.00000	0.00000
533	0.00000	0.00000
534	0.00000	0.00000
535	0.00000	0.00000
536	0.00000	0.00000
537	0.00000	0.00000
538	0.00000	0.00000
539	0.00000	0.00000
540	0.00000	0.00000
541	0.00000	0.00000
542	0.00000	0.00000
543	0.00000	0.00000
544	0.00000	0.00000
545	0.00000	0.00000
546	0.00000	0.00000
547	0.00000	0.00000
548	0.00000	0.00000
549	0.00000	0.00000
550	0.00000	0.00000
551	0.00000	0.00000
552	0.00000	0.00000
553	0.00000	0.00000
554	0.00000	0.00000
555	0.00000	0.00000
556	0.00000	0.00000
557	0.00000	0.00000
558	0.00000	0.00000
559	0.00000	0.00000
560	0.00000	0.00000
561	0.00000	0.00000
562	0.00000	0.00000
563	0.00000	0.00000
564	0.00000	0.00000
565	0.00000	0.00000
566	0.00000	0.00000
567	0.00000	0.00000
568	0.00000	0.00000
569	0.00000	0.00000
570	0.00000	0.00000
571	0.00000	0.00000
572	0.00000	0.00000
573	0.00000	0.00000
574	0.00000	0.00000
575	0.00000	0.00000
576	0.00000	0.00000
577	0.00000	0.00000
578	0.00000	0.00000
579	0.00000	0.00000
580	0.00000	0.00000
581	0.00000	0.00000
582	0.00000	0.00000
583	0.00000	0.00000
584	0.00000	0.00000
585	0.00000	0.00000
586	0.00000	0.00000
587	0.00000	0.00000
588	0.00000	0.00000
589	0.00000	0.00000
590	0.00000	0.00000
591	0.00000	0.00000
592	0.00000	0.00000
593	0.00000	0.00000
594	0.00000	0.00000
595	0.00000	0.00000
596	0.00000	0.00000
597	0.00000	0.00000
598	0.00000	0.00000
599	0.00000	0.00000
600	0.00000	0.00000
601	0.00000	0.00000
602	0.00000	0.00000
603	0.00000	0.00000
604	0.00000	0.00000
605	0.00000	0.00000
606	0.00000	0.00000
607	0.00000	0.00000
608	0.00000	0.00000
609	0.00000	0.00000
610	0.00000	0.00000
611	0.00000	0.00000
612	0.00000	0.00000
613	0.00000	0.00000
614	0.00000	0.00000
615	0.00000	0.00000
616	0.00000	0.00000
617	0.00000	0.00000
618	0.00000	0.00000
619	0.00000	0.00000
620	0.00000	0.00000
621	0.00000	0.00000
622	0.00000	0.00000
623	0.00000	0.00000
624	0.00000	0.00000
625	0.00000	0.00000
626	0.00000	0.00000
627	0.00000	0.00000
628	0.00000	0.00000
629	0.00000	0.00000
630	0.00000	0.00000
631	0.00000	0.00000
632	0.00000	0.00000
633	0.00000	0.00000
634	0.00000	0.00000
635	0.00000	0.00000
636	0.00000	0.00000
637	0.00000	0.00000
638	0.00000	0.00000
639	0.00000	0.00000
640	0.00000	0.00000
641	0.00000	0.00000
642	0.00000	0.00000
643	0.00000	0.00000
644	0.00000	0.00000
645	0.00000	0.00000
646	0.00000	0.00000
647	0.00000	0.00000
648	0.00000	0.00000
649	0.00000	0.00000
650	0.00000	0.00000
651	0.00000	0.00000
652	0.00000	0.00000
653	0.00000	0.00000
654	0.00000	0.00000
655	0.00000	0.00000
656	0.00000	0.00000
657	0.00000	0.00000
658	0.00000	0.00000
659	0.00000	0.00000
660	0.00000	0.00000
661	0.00000	0.00000
662	0.00000	0.00000
663	0.00000	0.00000
664	0.00000	0.00000
665	0.00000	0.00000
666	0.00000	0.00000
667	0.00000	0.00000
668	0.00000	0.00000
669	0.00000	0.00000
670	0.00000	0.00000
671	0.00000	0.00000
672	0.00000	0.00000
673	0.00000	0.00000
674	0.00000	0.00000
675	0.00000	0.00000
676	0.00000	0.00000
677	0.00000	0.00000
678	0.00000	0.00000
679	0.00000	0.00000
680	0.00000	0.00000
681	0.00000	0.00000
682	0.00000	0.00000
683	0.00000	0.00000
684	0.00000	0.00000
685	0.00000	0.00000
686	0.00000	0.00000
687	0.00000	0.00000
688	0.00000	0.00000
689	0.00000	0.00000
690	0.00000	0.00000
691	0.00000	0.00000
692	0.00000	0.00000
693	0.00000	0.00000
694	0.00000	0.00000
695	0.00000	0.00000
696	0.00000	0.00000
697	0.00000	0.00000
698	0.00000	0.00000
699	0.00000	0.00000
700	0.00000	0.00000
701	0.00000	0.00000
702	0.00000	0.00000
703	0.00000	0.00000
704	0.00000	0.00000
705	0.00000	0.00000
706	0.00000	0.00000
707	0.00000	0.00000
708	0.00000	0.00000
709	0.00000	0.00000
710	0.00000	0.00000
711	0.00000	0.00000
712	0.00000	0.00000
713	0.00000	0.00000
714	0.00000	0.00000
715	0.00000	0.00000
716	0.00000	0.00000
717	0.00000	0.00000
718	0.00000	0.00000
719	0.00000	0.00000
720	0.00000	0.00000
721	0.00000	0.00000
722	0.00000	0.00000
723	0.00000	0.00000
724	0.00000	0.00000
725	0.00000	0.00000
726	0.00000	0.00000
727	0.00000	0.00000
728	0.00000	0.00000
729	0.00000	0.00000
730	0.00000	0.00000
731	0.00000	0.00000
732	0.00000	0.00000
733	0.00000	0.00000
734	0.00000	0.00000
735	0.00000	0.00000
736	0.00000	0.00000
737	0.00000	0.00000
738	0.00000	0.00000
739	0.00000	0.00000
740	0.00000	0.00000
741	0.00000	0.00000
742	0.00000	0.00000
743	0.00000	0.00000
744	0.00000	0.00000
745	0.00000	0.00000
746	0.00000	0.00000
747	0.00000	0.00000
748	0.00000	0.00000
749	0.00000	0.00000
750	0.00000	0.00000
751	0.00000	0.00000
752	0.00000	0.00000
753	0.00000	0.00000
754	0.00000	0.00000
755	0.00000	0.00000
756	0.00000	0.00000
757	0.00000	0.00000
758	0.00000	0.00000
759	0.00000	0.00000
760	0.00000	0.00000
761	0.00000	0.00000
762	0.00000	0.00000
763	0.00000	0.00000
764	0.00000	0.00000
765	0.00000	0.00000
766	0.00000	0.00000
767	0.00000	0.00000
768	0.00000	0.00000
769	0.00000	0.00000
770	0.00000	0.00000
771	0.00000	0.00000
772	0.00000	0.00000
773	0.00000	0.00000
774	0.00000	0.00000
775	0.00000	0.00000
776	0.00000	0.00000
777	0.00000	0.00000
778	0.00000	0.00000
779	0.00000	0.00000
780	0.00000	0.00000
781	0.00000	0.00000
782	0.00000	0.00000
783	0.00000	0.00000
784	0.00000	0.00000
785	0.00000	0.00000
786	0.00000	0.00000
787	0.00000	0.00000
788	0.00000	0.00000
789	0.00000	0.00000
790	0.00000	0.00000
791	0.00000	0.00000
792	0.00000	0.00000
793	0.00000	0.00000
794	0.00000	0.00000
795	0.00000	0.00000
796	0.00000	0.00000
797	0.00000	0.00000
798	0.00000	0.00000
799	0.00000	0.00000
800	0.00000	0.00000
801	0.00000	0.00000
802	0.00000	0.00000
803	0.00000	0.00000
804	0.00000	0.00000
805	0.00000	0.00000
806	0.00000	0.00000
807	0.00000	0.00000
808	0.00000	0.00000
809	0.00000	0.00000
810	0.00000	0.00000
811	0.00000	0.00000
812	0.00000	0.00000
813	0.00000	0.00000
814	0.00000	0.00000
815	0.00000	0.00000
816	0.00000	0.00000
817	0.00000	0.00000
818	0.00000	0.00000
819	0.00000	0.00000
820	0.00000	0.00000
821	0.00000	0.00000
822	0.00000	0.00000
823	0.00000	0.00000
824	0.00000	0.00000
825	0.00000	0.00000
826	0.00000	0.00000
827	0.00000	0.00000
828	0.00000	0.00000
829	0.00000	0.00000
830	0.00000	0.00000
831	0.00000	0.00000
832	0.00000	0.00000
833	0.00000	0.00000
834	0.00000	0.00000
835	0.00000	0.00000
836	0.00000	0.00000
837	0.00000	0.00000
838	0.00000	0.00000
839	0.00000	0.00000
840	0.00000	0.00000
841	0.00000	0.00000
842	0.00000	0.00000
843	0.00000	0.00000
844	0.00000	0.00000
845	0.00000	0.00000
846	0.00000	0.00000
847	0.00000	0.00000
848	0.00000	0.00000
849	0.00000	0.00000
850	0.00000	0.00000
851	0.00000	0.00000
852	0.00000	0.00000
853	0.00000	0.00000
854	0.00000	0.00000
855	0.00000	0.00000
856	0.00000	0.00000
857	0.00000	0.00000
858	0.00000	0.00000
859	0.00000	0.00000
860	0.00000	0.00000
861	0.00000	0.00000
862	0.00000	0.00000
863	0.00000	0.00000
864	0.00000	0.00000
865	0.00000	0.00000
866	0.00000	0.00000
867	0.00000	0.00000
868	0.00000	0.00000
869	0.00000	0.00000
870	0.00000	0.00000
871	0.00000	0.00000
872	0.00000	0.00000
873	0.00000	0.00000
874	0.00000	0.00000
875	0.00000	0.00000
876	0.00000	0.00000
877	0.00000	0.00000
878	0.00000	0.00000
879	0.00000	0.00000
880	0.00000	0.00000
881	0.00000	0.00000
882	0.00000	0.00000
883	0.00000	0.00000
884	0.00000	0.00000
885	0.00000	0.00000
886	0.00000	0.00000
887	0.00000	0.00000
888	0.00000	0.00000
889	0.00000	0.00000
890	0.00000	0.00000
891	0.00000	0.00000
892	0.00000	0.00000
893	0.00000	0.00000
894	0.00000	0.00000
895	0.00000	0.00000
896	0.00000	0.00000
897	0.00000	0.00000
898	0.00000	0.00000
899	0.00000	0.00000
900	0.00000	0.00000
901	0.00000	0.00000
902	0.00000	0.00000
903	0.00000	0.00000
904	0.00000	0.00000
905	0.00000	0.00000
906	0.00000	0.00000
907	0.00000	0.00000
908	0.00000	0.00000
909	0.00000	0.00000
910	0.00000	0.00000
911	0.00000	0.00000
912	0.00000	0.00000
913	0.00000	0.00000
914	0.00000	0.00000
915	0.00000	0.00000
916	0.00000	0.00000
917	0.00000	0.00000
918	0.00000	0.00000
919	0.00000	0.00000
920	0.00000	0.00000
921	0.00000	0.00000
922	0.00000	0.00000
923	0.00000	0.00000
924	0.00000	0.00000
925	0.00000	0.00000
926	0.00000	0.00000
927	0.00000	0.00000
928	0.00000	0.00000
929	0.00000	0.00000
930	0.00000	0.00000
931	0.00000	0.00000
932	0.00000	0.00000
933	0.00000	0.00000
934	0.00000	0.00000
935	0.00000	0.00000
936	0.00000	0.00000
937	0.00000	0.00000
938	0.00000	0.00000
939	0.00000	0.00000
940	0.00000	0.00000
941	0.00000	0.00000
942	0.00000	0.00000
943	0.00000	0.00000
944	0.00000	0.00000
945	0.00000	0.00000
946	0.00000	0.00000
947	0.00000	0.00000
948	0.00000	0.00000
949	0.00000	0.00000
950	0.00000	0.00000
951	0.00000	0.00000
952	0.00000	0.00000
953	0.00000	0.00000
954	0.00000	0.00000
955	0.00000	0.00000
956	0.00000	0.00000
957	0.00000	0.00000
958	0.00000	0.00000
959	0.00000	0.00000
960	0.00000	0.00000
961	0.00000	0.00000
962	0.00000	0.00000
963	0.00000	0.00000
964	0.00000	0.00000
965	0.00000	0.00000
966	0.00000	0.00000
967	0.00000	0.00000
968	0.00000	0.00000
969	0.00000	0.00000
970	0.00000	0.00000
971	0.00000	0.00000
972	0.00000	0.00000
973	0.00000	0.00000
974	0.00000	0.00000
975	0.00000	0.00000
976	0.00000	0.00000
977	0.00000	0.00000
978	0.00000	0.00000
979	0.00000	0.00000
980	0.00000	0.00000
981	0.00000	0.00000
982	0.00000	0.00000
983	0.00000	0.00000
984	0.00000	0.00000
985	0.00000	0.00000
986	0.00000	0.00000
987	0.00000	0.00000
988	0.00000	0.00000
989	0.00000	0.00000
990	0.00000	0.00000
991	0.00000	0.00000
992	0.00000	0.00000
993	0.00000	0.00000
994	0.00000	0.00000
995	0.00000	0.00000
996	0.00000	0.00000
997	0.00000	0.00000
998	0.00000	0.00000
999	0.00000	0.00000
1000	0.00000	0.00000
1001	0.00000	0.00000
1002	0.00000	0.00000
1003	0.00000	0.00000
1004	0.00000	0.00000
1005	0.00000	0.00000
1006	0.00000	0.00000
1007	0.00000	0.00000
1008	0.00000	0.00000
1009	0.00000	0.00000
1010	0.00000	0.00000
1011	0.00000	0.00000
1012	0.00000	0.00000
1013	0.00000	0.00000
1014	0.00000	0.00000
1015	0.00000	0.00000
1016	0.00000	0.00000
1017	0.00000	0.00000
1018	0.00000	0.00000
1019	0.00000	0.00000
1020	0.00000	0.00000
1021	0.00000	0.00000
1022	0.00000	0.00000
1023	0.00000	0.00000


==> figs/broadwell/broadwell_5_send.dat <==
Time	bit0	5-senders
0	0.00000	0.00000
1	0.00000	0.00000
2	0.00000	0.00000
3	0.00000	0.00000
4	0.00000	0.00000
5	0.00000	0.00000
6	0.00000	0.00000
7	0.00000	0.00000
8	0.00000	0.00000
9	0.00000	0.00000
10	0.00000	0.00000
11	0.00000	0.00000
12	0.00000	0.00000
13	0.00000	0.00000
14	0.00000	0.00000
15	0.00000	0.00000
16	0.00000	0.00000
17	0.00000	0.00000
18	0.00000	0.00000
19	0.00000	0.00000
20	0.00000	0.00000
21	0.00000	0.00000
22	0.00000	0.00000
23	0.00000	0.00000
24	0.00000	0.00000
25	0.00000	0.00000
26	0.00000	0.00000
27	0.00000	0.00000
28	0.00000	0.00000
29	0.00000	0.00000
30	0.00000	0.00000
31	0.00000	0.00000
32	0.00000	0.00000
33	0.00000	0.00000
34	0.00000	0.00000
35	0.00000	0.00000
36	0.00000	0.00000
37	0.00000	0.00000
38	0.00000	0.00000
39	0.00000	0.00000
40	0.00000	0.00000
41	0.00000	0.00000
42	0.00000	0.00000
43	0.00000	0.00000
44	0.00000	0.00000
45	0.00000	0.00000
46	0.00000	0.00000
47	0.00000	0.00000
48	0.00000	0.00000
49	0.00000	0.00000
50	0.00000	0.00000
51	0.00000	0.00000
52	0.00000	0.00000
53	0.00000	0.00000
54	0.00000	0.00000
55	0.00000	0.00000
56	0.00000	0.00000
57	0.00000	0.00000
58	0.00000	0.00000
59	0.00000	0.00000
60	0.00000	0.00000
61	0.00000	0.00000
62	0.00000	0.00000
63	0.00000	0.00000
64	0.00000	0.00000
65	0.00000	0.00000
66	0.00000	0.00000
67	0.00000	0.00000
68	0.00000	0.00000
69	0.00000	0.00000
70	0.00000	0.00000
71	0.00000	0.00000
72	0.00000	0.00000
73	0.00000	0.00000
74	0.00000	0.00000
75	0.00000	0.00000
76	0.00000	0.00000
77	0.00000	0.00000
78	0.00000	0.00000
79	0.00000	0.00000
80	0.00000	0.00000
81	0.00000	0.00000
82	0.00000	0.00000
83	0.00000	0.00000
84	0.00000	0.00000
85	0.00000	0.00000
86	0.00000	0.00000
87	0.00000	0.00000
88	0.00000	0.00000
89	0.00000	0.00000
90	0.00000	0.00000
91	0.00000	0.00000
92	0.00000	0.00000
93	0.00000	0.00000
94	0.00000	0.00000
95	0.00000	0.00000
96	0.00000	0.00000
97	0.00000	0.00000
98	0.00000	0.00000
99	0.00000	0.00000
100	0.00000	0.00000
101	0.00000	0.00000
102	0.00000	0.00000
103	0.00000	0.00000
104	0.00000	0.00000
105	0.00000	0.00000
106	0.00000	0.00000
107	0.00000	0.00000
108	0.00000	0.00000
109	0.00000	0.00000
110	0.00000	0.00000
111	0.00000	0.00000
112	0.00000	0.00000
113	0.00000	0.00000
114	0.00000	0.00000
115	0.00000	0.00000
116	0.00000	0.00000
117	0.00000	0.00000
118	0.00000	0.00000
119	0.00000	0.00000
120	0.00000	0.00000
121	0.00000	0.00000
122	0.00000	0.00000
123	0.00000	0.00000
124	0.00000	0.00000
125	0.00000	0.00000
126	0.00000	0.00000
127	0.00000	0.00000
128	0.00000	0.00000
129	0.00000	0.00000
130	0.00000	0.00000
131	0.00000	0.00000
132	0.00000	0.00000
133	0.00000	0.00000
134	0.00000	0.00000
135	0.00000	0.00000
136	0.00000	0.00000
137	0.00000	0.00000
138	0.00000	0.00000
139	0.00000	0.00000
140	0.00000	0.00000
141	0.00000	0.00000
142	0.00000	0.00000
143	0.00000	0.00000
144	0.00000	0.00000
145	0.00000	0.00000
146	0.00000	0.00000
147	0.00000	0.00000
148	0.00000	0.00000
149	0.00000	0.00000
150	0.00000	0.00000
151	0.00000	0.00000
152	0.00000	0.00000
153	0.00000	0.00000
154	0.00000	0.00000
155	0.00000	0.00000
156	0.00000	0.00000
157	0.00000	0.00000
158	0.00000	0.00000
159	0.00000	0.00000
160	0.00000	0.00000
161	0.00000	0.00000
162	0.00000	0.00000
163	0.00000	0.00000
164	0.00000	0.00000
165	0.00000	0.00000
166	0.00000	0.00000
167	0.00000	0.00000
168	0.00000	0.00000
169	0.00000	0.00000
170	0.00000	0.00000
171	0.00000	0.00000
172	0.00000	0.00000
173	0.00000	0.00000
174	0.00000	0.00000
175	0.00000	0.00000
176	0.00000	0.00000
177	0.00000	0.00000
178	0.00000	0.00000
179	0.00000	0.00000
180	0.00000	0.00000
181	0.00000	0.00000
182	0.00000	0.00000
183	0.00000	0.00000
184	0.00000	0.00000
185	0.00000	0.00000
186	0.00000	0.00000
187	0.00000	0.00000
188	0.00000	0.00000
189	0.00000	0.00000
190	0.00000	0.00000
191	0.00000	0.00000
192	0.00000	0.00000
193	0.00000	0.00000
194	0.00000	0.00000
195	0.00000	0.00000
196	0.00000	0.00000
197	0.00000	0.00000
198	0.00000	0.00000
199	0.00000	0.00000
200	0.00000	0.00000
201	0.00000	0.00000
202	0.00000	0.00000
203	0.00000	0.00000
204	0.00000	0.00000
205	0.00000	0.00000
206	0.00000	0.00000
207	0.00000	0.00000
208	0.00000	0.00000
209	0.00000	0.00000
210	0.00000	0.00000
211	0.00000	0.00000
212	0.00000	0.00000
213	0.00000	0.00000
214	0.00000	0.00000
215	0.00000	0.00000
216	0.00000	0.00000
217	0.00000	0.00000
218	0.00000	0.00000
219	0.00000	0.00000
220	0.00000	0.00000
221	0.00000	0.00000
222	0.00000	0.00000
223	0.00000	0.00000
224	0.00000	0.00000
225	0.00000	0.00000
226	0.00000	0.00000
227	0.00000	0.00000
228	0.00001	0.00001
229	0.00000	0.00000
230	0.00000	0.00000
231	0.00000	0.00000
232	0.00000	0.00000
233	0.00000	0.00000
234	0.00000	0.00000
235	0.00000	0.00000
236	0.00000	0.00000
237	0.00000	0.00000
238	0.00000	0.00000
239	0.00000	0.00000
240	0.00000	0.00000
241	0.00000	0.00000
242	0.00000	0.00000
243	0.00000	0.00000
244	0.00000	0.00000
245	0.00000	0.00000
246	0.00000	0.00000
247	0.00000	0.00000
248	0.00000	0.00000
249	0.00000	0.00000
250	0.00000	0.00000
251	0.00000	0.00000
252	0.00000	0.00000
253	0.00000	0.00000
254	0.00000	0.00000
255	0.00000	0.00000
256	0.00044	0.00000
257	0.00000	0.00000
258	0.00000	0.00000
259	0.00000	0.00000
260	0.75913	0.00000
261	0.00000	0.00000
262	0.00000	0.00000
263	0.00000	0.00000
264	0.24004	0.00001
265	0.00000	0.00000
266	0.00000	0.00000
267	0.00000	0.00000
268	0.00036	0.00000
269	0.00000	0.00000
270	0.00000	0.00000
271	0.00000	0.00000
272	0.00000	0.00001
273	0.00000	0.00000
274	0.00000	0.00000
275	0.00000	0.00000
276	0.00000	0.00000
277	0.00000	0.00000
278	0.00000	0.00000
279	0.00000	0.00000
280	0.00000	0.00005
281	0.00000	0.00000
282	0.00000	0.00000
283	0.00000	0.00000
284	0.00000	0.07215
285	0.00000	0.00000
286	0.00000	0.00000
287	0.00000	0.00000
288	0.00000	0.22208
289	0.00000	0.00000
290	0.00000	0.00000
291	0.00000	0.00000
292	0.00000	0.66781
293	0.00000	0.00000
294	0.00000	0.00000
295	0.00000	0.00000
296	0.00000	0.03786
297	0.00000	0.00000
298	0.00000	0.00000
299	0.00000	0.00000
300	0.00000	0.00000
301	0.00000	0.00000
302	0.00000	0.00000
303	0.00000	0.00000
304	0.00000	0.00000
305	0.00000	0.00000
306	0.00000	0.00000
307	0.00000	0.00000
308	0.00000	0.00000
309	0.00000	0.00000
310	0.00000	0.00000
311	0.00000	0.00000
312	0.00000	0.00000
313	0.00000	0.00000
314	0.00000	0.00000
315	0.00000	0.00000
316	0.00000	0.00000
317	0.00000	0.00000
318	0.00000	0.00000
319	0.00000	0.00000
320	0.00000	0.00000
321	0.00000	0.00000
322	0.00000	0.00000
323	0.00000	0.00000
324	0.00000	0.00000
325	0.00000	0.00000
326	0.00000	0.00000
327	0.00000	0.00000
328	0.00000	0.00000
329	0.00000	0.00000
330	0.00000	0.00000
331	0.00000	0.00000
332	0.00000	0.00000
333	0.00000	0.00000
334	0.00000	0.00000
335	0.00000	0.00000
336	0.00000	0.00000
337	0.00000	0.00000
338	0.00000	0.00000
339	0.00000	0.00000
340	0.00000	0.00000
341	0.00000	0.00000
342	0.00000	0.00000
343	0.00000	0.00000
344	0.00000	0.00000
345	0.00000	0.00000
346	0.00000	0.00000
347	0.00000	0.00000
348	0.00000	0.00000
349	0.00000	0.00000
350	0.00000	0.00000
351	0.00000	0.00000
352	0.00000	0.00000
353	0.00000	0.00000
354	0.00000	0.00000
355	0.00000	0.00000
356	0.00000	0.00000
357	0.00000	0.00000
358	0.00000	0.00000
359	0.00000	0.00000
360	0.00000	0.00000
361	0.00000	0.00000
362	0.00000	0.00000
363	0.00000	0.00000
364	0.00000	0.00000
365	0.00000	0.00000
366	0.00000	0.00000
367	0.00000	0.00000
368	0.00000	0.00000
369	0.00000	0.00000
370	0.00000	0.00000
371	0.00000	0.00000
372	0.00000	0.00000
373	0.00000	0.00000
374	0.00000	0.00000
375	0.00000	0.00000
376	0.00000	0.00000
377	0.00000	0.00000
378	0.00000	0.00000
379	0.00000	0.00000
380	0.00000	0.00000
381	0.00000	0.00000
382	0.00000	0.00000
383	0.00000	0.00000
384	0.00000	0.00000
385	0.00000	0.00000
386	0.00000	0.00000
387	0.00000	0.00000
388	0.00000	0.00000
389	0.00000	0.00000
390	0.00000	0.00000
391	0.00000	0.00000
392	0.00000	0.00000
393	0.00000	0.00000
394	0.00000	0.00000
395	0.00000	0.00000
396	0.00000	0.00000
397	0.00000	0.00000
398	0.00000	0.00000
399	0.00000	0.00000
400	0.00001	0.00000
401	0.00000	0.00000
402	0.00000	0.00000
403	0.00000	0.00000
404	0.00000	0.00000
405	0.00000	0.00000
406	0.00000	0.00000
407	0.00000	0.00000
408	0.00000	0.00000
409	0.00000	0.00000
410	0.00000	0.00000
411	0.00000	0.00000
412	0.00000	0.00000
413	0.00000	0.00000
414	0.00000	0.00000
415	0.00000	0.00000
416	0.00000	0.00000
417	0.00000	0.00000
418	0.00000	0.00000
419	0.00000	0.00000
420	0.00000	0.00001
421	0.00000	0.00000
422	0.00000	0.00000
423	0.00000	0.00000
424	0.00000	0.00000
425	0.00000	0.00000
426	0.00000	0.00000
427	0.00000	0.00000
428	0.00000	0.00000
429	0.00000	0.00000
430	0.00000	0.00000
431	0.00000	0.00000
432	0.00000	0.00000
433	0.00000	0.00000
434	0.00000	0.00000
435	0.00000	0.00000
436	0.00000	0.00000
437	0.00000	0.00000
438	0.00000	0.00000
439	0.00000	0.00000
440	0.00000	0.00000
441	0.00000	0.00000
442	0.00000	0.00000
443	0.00000	0.00000
444	0.00000	0.00000
445	0.00000	0.00000
446	0.00000	0.00000
447	0.00000	0.00000
448	0.00000	0.00000
449	0.00000	0.00000
450	0.00000	0.00000
451	0.00000	0.00000
452	0.00000	0.00000
453	0.00000	0.00000
454	0.00000	0.00000
455	0.00000	0.00000
456	0.00000	0.00000
457	0.00000	0.00000
458	0.00000	0.00000
459	0.00000	0.00000
460	0.00000	0.00000
461	0.00000	0.00000
462	0.00000	0.00000
463	0.00000	0.00000
464	0.00000	0.00000
465	0.00000	0.00000
466	0.00000	0.00000
467	0.00000	0.00000
468	0.00000	0.00000
469	0.00000	0.00000
470	0.00000	0.00000
471	0.00000	0.00000
472	0.00000	0.00000
473	0.00000	0.00000
474	0.00000	0.00000
475	0.00000	0.00000
476	0.00000	0.00000
477	0.00000	0.00000
478	0.00000	0.00000
479	0.00000	0.00000
480	0.00000	0.00000
481	0.00000	0.00000
482	0.00000	0.00000
483	0.00000	0.00000
484	0.00000	0.00000
485	0.00000	0.00000
486	0.00000	0.00000
487	0.00000	0.00000
488	0.00000	0.00000
489	0.00000	0.00000
490	0.00000	0.00000
491	0.00000	0.00000
492	0.00000	0.00000
493	0.00000	0.00000
494	0.00000	0.00000
495	0.00000	0.00000
496	0.00000	0.00000
497	0.00000	0.00000
498	0.00000	0.00000
499	0.00000	0.00000
500	0.00000	0.00000
501	0.00000	0.00000
502	0.00000	0.00000
503	0.00000	0.00000
504	0.00000	0.00000
505	0.00000	0.00000
506	0.00000	0.00000
507	0.00000	0.00000
508	0.00000	0.00000
509	0.00000	0.00000
510	0.00000	0.00000
511	0.00000	0.00000
512	0.00000	0.00000
513	0.00000	0.00000
514	0.00000	0.00000
515	0.00000	0.00000
516	0.00000	0.00000
517	0.00000	0.00000
518	0.00000	0.00000
519	0.00000	0.00000
520	0.00000	0.00000
521	0.00000	0.00000
522	0.00000	0.00000
523	0.00000	0.00000
524	0.00000	0.00000
525	0.00000	0.00000
526	0.00000	0.00000
527	0.00000	0.00000
528	0.00000	0.00000
529	0.00000	0.00000
530	0.00000	0.00000
531	0.00000	0.00000
532	0.00000	0.00000
533	0.00000	0.00000
534	0.00000	0.00000
535	0.00000	0.00000
536	0.00000	0.00000
537	0.00000	0.00000
538	0.00000	0.00000
539	0.00000	0.00000
540	0.00000	0.00000
541	0.00000	0.00000
542	0.00000	0.00000
543	0.00000	0.00000
544	0.00000	0.00000
545	0.00000	0.00000
546	0.00000	0.00000
547	0.00000	0.00000
548	0.00000	0.00000
549	0.00000	0.00000
550	0.00000	0.00000
551	0.00000	0.00000
552	0.00000	0.00000
553	0.00000	0.00000
554	0.00000	0.00000
555	0.00000	0.00000
556	0.00000	0.00000
557	0.00000	0.00000
558	0.00000	0.00000
559	0.00000	0.00000
560	0.00000	0.00000
561	0.00000	0.00000
562	0.00000	0.00000
563	0.00000	0.00000
564	0.00000	0.00000
565	0.00000	0.00000
566	0.00000	0.00000
567	0.00000	0.00000
568	0.00000	0.00000
569	0.00000	0.00000
570	0.00000	0.00000
571	0.00000	0.00000
572	0.00000	0.00000
573	0.00000	0.00000
574	0.00000	0.00000
575	0.00000	0.00000
576	0.00000	0.00000
577	0.00000	0.00000
578	0.00000	0.00000
579	0.00000	0.00000
580	0.00000	0.00000
581	0.00000	0.00000
582	0.00000	0.00000
583	0.00000	0.00000
584	0.00000	0.00000
585	0.00000	0.00000
586	0.00000	0.00000
587	0.00000	0.00000
588	0.00000	0.00000
589	0.00000	0.00000
590	0.00000	0.00000
591	0.00000	0.00000
592	0.00000	0.00000
593	0.00000	0.00000
594	0.00000	0.00000
595	0.00000	0.00000
596	0.00000	0.00000
597	0.00000	0.00000
598	0.00000	0.00000
599	0.00000	0.00000
600	0.00000	0.00000
601	0.00000	0.00000
602	0.00000	0.00000
603	0.00000	0.00000
604	0.00000	0.00000
605	0.00000	0.00000
606	0.00000	0.00000
607	0.00000	0.00000
608	0.00000	0.00000
609	0.00000	0.00000
610	0.00000	0.00000
611	0.00000	0.00000
612	0.00000	0.00000
613	0.00000	0.00000
614	0.00000	0.00000
615	0.00000	0.00000
616	0.00000	0.00000
617	0.00000	0.00000
618	0.00000	0.00000
619	0.00000	0.00000
620	0.00000	0.00000
621	0.00000	0.00000
622	0.00000	0.00000
623	0.00000	0.00000
624	0.00000	0.00000
625	0.00000	0.00000
626	0.00000	0.00000
627	0.00000	0.00000
628	0.00000	0.00000
629	0.00000	0.00000
630	0.00000	0.00000
631	0.00000	0.00000
632	0.00000	0.00000
633	0.00000	0.00000
634	0.00000	0.00000
635	0.00000	0.00000
636	0.00000	0.00000
637	0.00000	0.00000
638	0.00000	0.00000
639	0.00000	0.00000
640	0.00000	0.00000
641	0.00000	0.00000
642	0.00000	0.00000
643	0.00000	0.00000
644	0.00000	0.00000
645	0.00000	0.00000
646	0.00000	0.00000
647	0.00000	0.00000
648	0.00000	0.00000
649	0.00000	0.00000
650	0.00000	0.00000
651	0.00000	0.00000
652	0.00000	0.00000
653	0.00000	0.00000
654	0.00000	0.00000
655	0.00000	0.00000
656	0.00000	0.00000
657	0.00000	0.00000
658	0.00000	0.00000
659	0.00000	0.00000
660	0.00000	0.00000
661	0.00000	0.00000
662	0.00000	0.00000
663	0.00000	0.00000
664	0.00000	0.00000
665	0.00000	0.00000
666	0.00000	0.00000
667	0.00000	0.00000
668	0.00000	0.00000
669	0.00000	0.00000
670	0.00000	0.00000
671	0.00000	0.00000
672	0.00000	0.00000
673	0.00000	0.00000
674	0.00000	0.00000
675	0.00000	0.00000
676	0.00000	0.00000
677	0.00000	0.00000
678	0.00000	0.00000
679	0.00000	0.00000
680	0.00000	0.00000
681	0.00000	0.00000
682	0.00000	0.00000
683	0.00000	0.00000
684	0.00000	0.00000
685	0.00000	0.00000
686	0.00000	0.00000
687	0.00000	0.00000
688	0.00000	0.00000
689	0.00000	0.00000
690	0.00000	0.00000
691	0.00000	0.00000
692	0.00000	0.00000
693	0.00000	0.00000
694	0.00000	0.00000
695	0.00000	0.00000
696	0.00000	0.00000
697	0.00000	0.00000
698	0.00000	0.00000
699	0.00000	0.00000
700	0.00000	0.00000
701	0.00000	0.00000
702	0.00000	0.00000
703	0.00000	0.00000
704	0.00000	0.00000
705	0.00000	0.00000
706	0.00000	0.00000
707	0.00000	0.00000
708	0.00000	0.00000
709	0.00000	0.00000
710	0.00000	0.00000
711	0.00000	0.00000
712	0.00000	0.00000
713	0.00000	0.00000
714	0.00000	0.00000
715	0.00000	0.00000
716	0.00000	0.00000
717	0.00000	0.00000
718	0.00000	0.00000
719	0.00000	0.00000
720	0.00000	0.00000
721	0.00000	0.00000
722	0.00000	0.00000
723	0.00000	0.00000
724	0.00000	0.00000
725	0.00000	0.00000
726	0.00000	0.00000
727	0.00000	0.00000
728	0.00000	0.00000
729	0.00000	0.00000
730	0.00000	0.00000
731	0.00000	0.00000
732	0.00000	0.00000
733	0.00000	0.00000
734	0.00000	0.00000
735	0.00000	0.00000
736	0.00000	0.00000
737	0.00000	0.00000
738	0.00000	0.00000
739	0.00000	0.00000
740	0.00000	0.00000
741	0.00000	0.00000
742	0.00000	0.00000
743	0.00000	0.00000
744	0.00000	0.00000
745	0.00000	0.00000
746	0.00000	0.00000
747	0.00000	0.00000
748	0.00000	0.00000
749	0.00000	0.00000
750	0.00000	0.00000
751	0.00000	0.00000
752	0.00000	0.00000
753	0.00000	0.00000
754	0.00000	0.00000
755	0.00000	0.00000
756	0.00000	0.00000
757	0.00000	0.00000
758	0.00000	0.00000
759	0.00000	0.00000
760	0.00000	0.00000
761	0.00000	0.00000
762	0.00000	0.00000
763	0.00000	0.00000
764	0.00000	0.00000
765	0.00000	0.00000
766	0.00000	0.00000
767	0.00000	0.00000
768	0.00000	0.00000
769	0.00000	0.00000
770	0.00000	0.00000
771	0.00000	0.00000
772	0.00000	0.00000
773	0.00000	0.00000
774	0.00000	0.00000
775	0.00000	0.00000
776	0.00000	0.00000
777	0.00000	0.00000
778	0.00000	0.00000
779	0.00000	0.00000
780	0.00000	0.00000
781	0.00000	0.00000
782	0.00000	0.00000
783	0.00000	0.00000
784	0.00000	0.00000
785	0.00000	0.00000
786	0.00000	0.00000
787	0.00000	0.00000
788	0.00000	0.00000
789	0.00000	0.00000
790	0.00000	0.00000
791	0.00000	0.00000
792	0.00000	0.00000
793	0.00000	0.00000
794	0.00000	0.00000
795	0.00000	0.00000
796	0.00000	0.00000
797	0.00000	0.00000
798	0.00000	0.00000
799	0.00000	0.00000
800	0.00000	0.00000
801	0.00000	0.00000
802	0.00000	0.00000
803	0.00000	0.00000
804	0.00000	0.00000
805	0.00000	0.00000
806	0.00000	0.00000
807	0.00000	0.00000
808	0.00000	0.00000
809	0.00000	0.00000
810	0.00000	0.00000
811	0.00000	0.00000
812	0.00000	0.00000
813	0.00000	0.00000
814	0.00000	0.00000
815	0.00000	0.00000
816	0.00000	0.00000
817	0.00000	0.00000
818	0.00000	0.00000
819	0.00000	0.00000
820	0.00000	0.00000
821	0.00000	0.00000
822	0.00000	0.00000
823	0.00000	0.00000
824	0.00000	0.00000
825	0.00000	0.00000
826	0.00000	0.00000
827	0.00000	0.00000
828	0.00000	0.00000
829	0.00000	0.00000
830	0.00000	0.00000
831	0.00000	0.00000
832	0.00000	0.00000
833	0.00000	0.00000
834	0.00000	0.00000
835	0.00000	0.00000
836	0.00000	0.00000
837	0.00000	0.00000
838	0.00000	0.00000
839	0.00000	0.00000
840	0.00000	0.00000
841	0.00000	0.00000
842	0.00000	0.00000
843	0.00000	0.00000
844	0.00000	0.00000
845	0.00000	0.00000
846	0.00000	0.00000
847	0.00000	0.00000
848	0.00000	0.00000
849	0.00000	0.00000
850	0.00000	0.00000
851	0.00000	0.00000
852	0.00000	0.00000
853	0.00000	0.00000
854	0.00000	0.00000
855	0.00000	0.00000
856	0.00000	0.00000
857	0.00000	0.00000
858	0.00000	0.00000
859	0.00000	0.00000
860	0.00000	0.00000
861	0.00000	0.00000
862	0.00000	0.00000
863	0.00000	0.00000
864	0.00000	0.00000
865	0.00000	0.00000
866	0.00000	0.00000
867	0.00000	0.00000
868	0.00000	0.00000
869	0.00000	0.00000
870	0.00000	0.00000
871	0.00000	0.00000
872	0.00000	0.00000
873	0.00000	0.00000
874	0.00000	0.00000
875	0.00000	0.00000
876	0.00000	0.00000
877	0.00000	0.00000
878	0.00000	0.00000
879	0.00000	0.00000
880	0.00000	0.00000
881	0.00000	0.00000
882	0.00000	0.00000
883	0.00000	0.00000
884	0.00000	0.00000
885	0.00000	0.00000
886	0.00000	0.00000
887	0.00000	0.00000
888	0.00000	0.00000
889	0.00000	0.00000
890	0.00000	0.00000
891	0.00000	0.00000
892	0.00000	0.00000
893	0.00000	0.00000
894	0.00000	0.00000
895	0.00000	0.00000
896	0.00000	0.00000
897	0.00000	0.00000
898	0.00000	0.00000
899	0.00000	0.00000
900	0.00000	0.00000
901	0.00000	0.00000
902	0.00000	0.00000
903	0.00000	0.00000
904	0.00000	0.00000
905	0.00000	0.00000
906	0.00000	0.00000
907	0.00000	0.00000
908	0.00000	0.00000
909	0.00000	0.00000
910	0.00000	0.00000
911	0.00000	0.00000
912	0.00000	0.00000
913	0.00000	0.00000
914	0.00000	0.00000
915	0.00000	0.00000
916	0.00000	0.00000
917	0.00000	0.00000
918	0.00000	0.00000
919	0.00000	0.00000
920	0.00000	0.00000
921	0.00000	0.00000
922	0.00000	0.00000
923	0.00000	0.00000
924	0.00000	0.00000
925	0.00000	0.00000
926	0.00000	0.00000
927	0.00000	0.00000
928	0.00000	0.00000
929	0.00000	0.00000
930	0.00000	0.00000
931	0.00000	0.00000
932	0.00000	0.00000
933	0.00000	0.00000
934	0.00000	0.00000
935	0.00000	0.00000
936	0.00000	0.00000
937	0.00000	0.00000
938	0.00000	0.00000
939	0.00000	0.00000
940	0.00000	0.00000
941	0.00000	0.00000
942	0.00000	0.00000
943	0.00000	0.00000
944	0.00000	0.00000
945	0.00000	0.00000
946	0.00000	0.00000
947	0.00000	0.00000
948	0.00000	0.00000
949	0.00000	0.00000
950	0.00000	0.00000
951	0.00000	0.00000
952	0.00000	0.00000
953	0.00000	0.00000
954	0.00000	0.00000
955	0.00000	0.00000
956	0.00000	0.00000
957	0.00000	0.00000
958	0.00000	0.00000
959	0.00000	0.00000
960	0.00000	0.00000
961	0.00000	0.00000
962	0.00000	0.00000
963	0.00000	0.00000
964	0.00000	0.00000
965	0.00000	0.00000
966	0.00000	0.00000
967	0.00000	0.00000
968	0.00000	0.00000
969	0.00000	0.00000
970	0.00000	0.00000
971	0.00000	0.00000
972	0.00000	0.00000
973	0.00000	0.00000
974	0.00000	0.00000
975	0.00000	0.00000
976	0.00000	0.00000
977	0.00000	0.00000
978	0.00000	0.00000
979	0.00000	0.00000
980	0.00000	0.00000
981	0.00000	0.00000
982	0.00000	0.00000
983	0.00000	0.00000
984	0.00000	0.00000
985	0.00000	0.00000
986	0.00000	0.00000
987	0.00000	0.00000
988	0.00000	0.00000
989	0.00000	0.00000
990	0.00000	0.00000
991	0.00000	0.00000
992	0.00000	0.00000
993	0.00000	0.00000
994	0.00000	0.00000
995	0.00000	0.00000
996	0.00000	0.00000
997	0.00000	0.00000
998	0.00000	0.00000
999	0.00000	0.00000
1000	0.00000	0.00000
1001	0.00000	0.00000
1002	0.00000	0.00000
1003	0.00000	0.00000
1004	0.00000	0.00000
1005	0.00000	0.00000
1006	0.00000	0.00000
1007	0.00000	0.00000
1008	0.00000	0.00000
1009	0.00000	0.00000
1010	0.00000	0.00000
1011	0.00000	0.00000
1012	0.00000	0.00000
1013	0.00000	0.00000
1014	0.00000	0.00000
1015	0.00000	0.00000
1016	0.00000	0.00000
1017	0.00000	0.00000
1018	0.00000	0.00000
1019	0.00000	0.00000
1020	0.00000	0.00000
1021	0.00000	0.00000
1022	0.00000	0.00000
1023	0.00000	0.00000


==> figs/broadwell/broadwell_6_send.dat <==
Time	bit0	6-senders
0	0.00000	0.00000
1	0.00000	0.00000
2	0.00000	0.00000
3	0.00000	0.00000
4	0.00000	0.00000
5	0.00000	0.00000
6	0.00000	0.00000
7	0.00000	0.00000
8	0.00000	0.00000
9	0.00000	0.00000
10	0.00000	0.00000
11	0.00000	0.00000
12	0.00000	0.00000
13	0.00000	0.00000
14	0.00000	0.00000
15	0.00000	0.00000
16	0.00000	0.00000
17	0.00000	0.00000
18	0.00000	0.00000
19	0.00000	0.00000
20	0.00000	0.00000
21	0.00000	0.00000
22	0.00000	0.00000
23	0.00000	0.00000
24	0.00000	0.00000
25	0.00000	0.00000
26	0.00000	0.00000
27	0.00000	0.00000
28	0.00000	0.00000
29	0.00000	0.00000
30	0.00000	0.00000
31	0.00000	0.00000
32	0.00000	0.00000
33	0.00000	0.00000
34	0.00000	0.00000
35	0.00000	0.00000
36	0.00000	0.00000
37	0.00000	0.00000
38	0.00000	0.00000
39	0.00000	0.00000
40	0.00000	0.00000
41	0.00000	0.00000
42	0.00000	0.00000
43	0.00000	0.00000
44	0.00000	0.00000
45	0.00000	0.00000
46	0.00000	0.00000
47	0.00000	0.00000
48	0.00000	0.00000
49	0.00000	0.00000
50	0.00000	0.00000
51	0.00000	0.00000
52	0.00000	0.00000
53	0.00000	0.00000
54	0.00000	0.00000
55	0.00000	0.00000
56	0.00000	0.00000
57	0.00000	0.00000
58	0.00000	0.00000
59	0.00000	0.00000
60	0.00000	0.00000
61	0.00000	0.00000
62	0.00000	0.00000
63	0.00000	0.00000
64	0.00000	0.00000
65	0.00000	0.00000
66	0.00000	0.00000
67	0.00000	0.00000
68	0.00000	0.00000
69	0.00000	0.00000
70	0.00000	0.00000
71	0.00000	0.00000
72	0.00000	0.00000
73	0.00000	0.00000
74	0.00000	0.00000
75	0.00000	0.00000
76	0.00000	0.00000
77	0.00000	0.00000
78	0.00000	0.00000
79	0.00000	0.00000
80	0.00000	0.00000
81	0.00000	0.00000
82	0.00000	0.00000
83	0.00000	0.00000
84	0.00000	0.00000
85	0.00000	0.00000
86	0.00000	0.00000
87	0.00000	0.00000
88	0.00000	0.00000
89	0.00000	0.00000
90	0.00000	0.00000
91	0.00000	0.00000
92	0.00000	0.00000
93	0.00000	0.00000
94	0.00000	0.00000
95	0.00000	0.00000
96	0.00000	0.00000
97	0.00000	0.00000
98	0.00000	0.00000
99	0.00000	0.00000
100	0.00000	0.00000
101	0.00000	0.00000
102	0.00000	0.00000
103	0.00000	0.00000
104	0.00000	0.00000
105	0.00000	0.00000
106	0.00000	0.00000
107	0.00000	0.00000
108	0.00000	0.00000
109	0.00000	0.00000
110	0.00000	0.00000
111	0.00000	0.00000
112	0.00000	0.00000
113	0.00000	0.00000
114	0.00000	0.00000
115	0.00000	0.00000
116	0.00000	0.00000
117	0.00000	0.00000
118	0.00000	0.00000
119	0.00000	0.00000
120	0.00000	0.00000
121	0.00000	0.00000
122	0.00000	0.00000
123	0.00000	0.00000
124	0.00000	0.00000
125	0.00000	0.00000
126	0.00000	0.00000
127	0.00000	0.00000
128	0.00000	0.00000
129	0.00000	0.00000
130	0.00000	0.00000
131	0.00000	0.00000
132	0.00000	0.00000
133	0.00000	0.00000
134	0.00000	0.00000
135	0.00000	0.00000
136	0.00000	0.00000
137	0.00000	0.00000
138	0.00000	0.00000
139	0.00000	0.00000
140	0.00000	0.00000
141	0.00000	0.00000
142	0.00000	0.00000
143	0.00000	0.00000
144	0.00000	0.00000
145	0.00000	0.00000
146	0.00000	0.00000
147	0.00000	0.00000
148	0.00000	0.00000
149	0.00000	0.00000
150	0.00000	0.00000
151	0.00000	0.00000
152	0.00000	0.00000
153	0.00000	0.00000
154	0.00000	0.00000
155	0.00000	0.00000
156	0.00000	0.00000
157	0.00000	0.00000
158	0.00000	0.00000
159	0.00000	0.00000
160	0.00000	0.00000
161	0.00000	0.00000
162	0.00000	0.00000
163	0.00000	0.00000
164	0.00000	0.00000
165	0.00000	0.00000
166	0.00000	0.00000
167	0.00000	0.00000
168	0.00000	0.00000
169	0.00000	0.00000
170	0.00000	0.00000
171	0.00000	0.00000
172	0.00000	0.00000
173	0.00000	0.00000
174	0.00000	0.00000
175	0.00000	0.00000
176	0.00000	0.00000
177	0.00000	0.00000
178	0.00000	0.00000
179	0.00000	0.00000
180	0.00000	0.00000
181	0.00000	0.00000
182	0.00000	0.00000
183	0.00000	0.00000
184	0.00000	0.00000
185	0.00000	0.00000
186	0.00000	0.00000
187	0.00000	0.00000
188	0.00000	0.00000
189	0.00000	0.00000
190	0.00000	0.00000
191	0.00000	0.00000
192	0.00000	0.00000
193	0.00000	0.00000
194	0.00000	0.00000
195	0.00000	0.00000
196	0.00000	0.00000
197	0.00000	0.00000
198	0.00000	0.00000
199	0.00000	0.00000
200	0.00000	0.00000
201	0.00000	0.00000
202	0.00000	0.00000
203	0.00000	0.00000
204	0.00000	0.00000
205	0.00000	0.00000
206	0.00000	0.00000
207	0.00000	0.00000
208	0.00000	0.00000
209	0.00000	0.00000
210	0.00000	0.00000
211	0.00000	0.00000
212	0.00000	0.00000
213	0.00000	0.00000
214	0.00000	0.00000
215	0.00000	0.00000
216	0.00000	0.00000
217	0.00000	0.00000
218	0.00000	0.00000
219	0.00000	0.00000
220	0.00000	0.00000
221	0.00000	0.00000
222	0.00000	0.00000
223	0.00000	0.00000
224	0.00000	0.00000
225	0.00000	0.00000
226	0.00000	0.00000
227	0.00000	0.00000
228	0.00001	0.00000
229	0.00000	0.00000
230	0.00000	0.00000
231	0.00000	0.00000
232	0.00000	0.00000
233	0.00000	0.00000
234	0.00000	0.00000
235	0.00000	0.00000
236	0.00000	0.00000
237	0.00000	0.00000
238	0.00000	0.00000
239	0.00000	0.00000
240	0.00000	0.00000
241	0.00000	0.00000
242	0.00000	0.00000
243	0.00000	0.00000
244	0.00000	0.00000
245	0.00000	0.00000
246	0.00000	0.00000
247	0.00000	0.00000
248	0.00000	0.00000
249	0.00000	0.00000
250	0.00000	0.00000
251	0.00000	0.00000
252	0.00000	0.00000
253	0.00000	0.00000
254	0.00000	0.00000
255	0.00000	0.00000
256	0.42187	0.00000
257	0.00000	0.00000
258	0.00000	0.00000
259	0.00000	0.00000
260	0.44745	0.00000
261	0.00000	0.00000
262	0.00000	0.00000
263	0.00000	0.00000
264	0.13063	0.00000
265	0.00000	0.00000
266	0.00000	0.00000
267	0.00000	0.00000
268	0.00003	0.00000
269	0.00000	0.00000
270	0.00000	0.00000
271	0.00000	0.00000
272	0.00000	0.00000
273	0.00000	0.00000
274	0.00000	0.00000
275	0.00000	0.00000
276	0.00000	0.00000
277	0.00000	0.00000
278	0.00000	0.00000
279	0.00000	0.00000
280	0.00000	0.05692
281	0.00000	0.00000
282	0.00000	0.00000
283	0.00000	0.00000
284	0.00000	0.26455
285	0.00000	0.00000
286	0.00000	0.00000
287	0.00000	0.00000
288	0.00000	0.13117
289	0.00000	0.00000
290	0.00000	0.00000
291	0.00000	0.00000
292	0.00000	0.48154
293	0.00000	0.00000
294	0.00000	0.00000
295	0.00000	0.00000
296	0.00000	0.06580
297	0.00000	0.00000
298	0.00000	0.00000
299	0.00000	0.00000
300	0.00000	0.00000
301	0.00000	0.00000
302	0.00000	0.00000
303	0.00000	0.00000
304	0.00000	0.00000
305	0.00000	0.00000
306	0.00000	0.00000
307	0.00000	0.00000
308	0.00000	0.00000
309	0.00000	0.00000
310	0.00000	0.00000
311	0.00000	0.00000
312	0.00000	0.00000
313	0.00000	0.00000
314	0.00000	0.00000
315	0.00000	0.00000
316	0.00000	0.00000
317	0.00000	0.00000
318	0.00000	0.00000
319	0.00000	0.00000
320	0.00000	0.00000
321	0.00000	0.00000
322	0.00000	0.00000
323	0.00000	0.00000
324	0.00000	0.00000
325	0.00000	0.00000
326	0.00000	0.00000
327	0.00000	0.00000
328	0.00000	0.00000
329	0.00000	0.00000
330	0.00000	0.00000
331	0.00000	0.00000
332	0.00000	0.00000
333	0.00000	0.00000
334	0.00000	0.00000
335	0.00000	0.00000
336	0.00000	0.00000
337	0.00000	0.00000
338	0.00000	0.00000
339	0.00000	0.00000
340	0.00000	0.00000
341	0.00000	0.00000
342	0.00000	0.00000
343	0.00000	0.00000
344	0.00000	0.00000
345	0.00000	0.00000
346	0.00000	0.00000
347	0.00000	0.00000
348	0.00000	0.00000
349	0.00000	0.00000
350	0.00000	0.00000
351	0.00000	0.00000
352	0.00000	0.00000
353	0.00000	0.00000
354	0.00000	0.00000
355	0.00000	0.00000
356	0.00000	0.00000
357	0.00000	0.00000
358	0.00000	0.00000
359	0.00000	0.00000
360	0.00000	0.00000
361	0.00000	0.00000
362	0.00000	0.00000
363	0.00000	0.00000
364	0.00000	0.00000
365	0.00000	0.00000
366	0.00000	0.00000
367	0.00000	0.00000
368	0.00000	0.00000
369	0.00000	0.00000
370	0.00000	0.00000
371	0.00000	0.00000
372	0.00000	0.00000
373	0.00000	0.00000
374	0.00000	0.00000
375	0.00000	0.00000
376	0.00000	0.00000
377	0.00000	0.00000
378	0.00000	0.00000
379	0.00000	0.00000
380	0.00000	0.00000
381	0.00000	0.00000
382	0.00000	0.00000
383	0.00000	0.00000
384	0.00000	0.00000
385	0.00000	0.00000
386	0.00000	0.00000
387	0.00000	0.00000
388	0.00000	0.00000
389	0.00000	0.00000
390	0.00000	0.00000
391	0.00000	0.00000
392	0.00000	0.00000
393	0.00000	0.00000
394	0.00000	0.00000
395	0.00000	0.00000
396	0.00000	0.00000
397	0.00000	0.00000
398	0.00000	0.00000
399	0.00000	0.00000
400	0.00000	0.00000
401	0.00000	0.00000
402	0.00000	0.00000
403	0.00000	0.00000
404	0.00000	0.00000
405	0.00000	0.00000
406	0.00000	0.00000
407	0.00000	0.00000
408	0.00000	0.00000
409	0.00000	0.00000
410	0.00000	0.00000
411	0.00000	0.00000
412	0.00000	0.00000
413	0.00000	0.00000
414	0.00000	0.00000
415	0.00000	0.00000
416	0.00000	0.00000
417	0.00000	0.00000
418	0.00000	0.00000
419	0.00000	0.00000
420	0.00000	0.00000
421	0.00000	0.00000
422	0.00000	0.00000
423	0.00000	0.00000
424	0.00000	0.00000
425	0.00000	0.00000
426	0.00000	0.00000
427	0.00000	0.00000
428	0.00000	0.00000
429	0.00000	0.00000
430	0.00000	0.00000
431	0.00000	0.00000
432	0.00000	0.00000
433	0.00000	0.00000
434	0.00000	0.00000
435	0.00000	0.00000
436	0.00000	0.00000
437	0.00000	0.00000
438	0.00000	0.00000
439	0.00000	0.00000
440	0.00000	0.00000
441	0.00000	0.00000
442	0.00000	0.00000
443	0.00000	0.00000
444	0.00000	0.00000
445	0.00000	0.00000
446	0.00000	0.00000
447	0.00000	0.00000
448	0.00000	0.00000
449	0.00000	0.00000
450	0.00000	0.00000
451	0.00000	0.00000
452	0.00000	0.00000
453	0.00000	0.00000
454	0.00000	0.00000
455	0.00000	0.00000
456	0.00000	0.00000
457	0.00000	0.00000
458	0.00000	0.00000
459	0.00000	0.00000
460	0.00000	0.00000
461	0.00000	0.00000
462	0.00000	0.00000
463	0.00000	0.00000
464	0.00000	0.00000
465	0.00000	0.00000
466	0.00000	0.00000
467	0.00000	0.00000
468	0.00000	0.00000
469	0.00000	0.00000
470	0.00000	0.00000
471	0.00000	0.00000
472	0.00000	0.00000
473	0.00000	0.00000
474	0.00000	0.00000
475	0.00000	0.00000
476	0.00000	0.00000
477	0.00000	0.00000
478	0.00000	0.00000
479	0.00000	0.00000
480	0.00000	0.00000
481	0.00000	0.00000
482	0.00000	0.00000
483	0.00000	0.00000
484	0.00000	0.00000
485	0.00000	0.00000
486	0.00000	0.00000
487	0.00000	0.00000
488	0.00000	0.00000
489	0.00000	0.00000
490	0.00000	0.00000
491	0.00000	0.00000
492	0.00000	0.00000
493	0.00000	0.00000
494	0.00000	0.00000
495	0.00000	0.00000
496	0.00000	0.00000
497	0.00000	0.00000
498	0.00000	0.00000
499	0.00000	0.00000
500	0.00000	0.00000
501	0.00000	0.00000
502	0.00000	0.00000
503	0.00000	0.00000
504	0.00000	0.00000
505	0.00000	0.00000
506	0.00000	0.00000
507	0.00000	0.00000
508	0.00000	0.00000
509	0.00000	0.00000
510	0.00000	0.00000
511	0.00000	0.00000
512	0.00000	0.00000
513	0.00000	0.00000
514	0.00000	0.00000
515	0.00000	0.00000
516	0.00000	0.00000
517	0.00000	0.00000
518	0.00000	0.00000
519	0.00000	0.00000
520	0.00000	0.00000
521	0.00000	0.00000
522	0.00000	0.00000
523	0.00000	0.00000
524	0.00000	0.00000
525	0.00000	0.00000
526	0.00000	0.00000
527	0.00000	0.00000
528	0.00000	0.00000
529	0.00000	0.00000
530	0.00000	0.00000
531	0.00000	0.00000
532	0.00000	0.00000
533	0.00000	0.00000
534	0.00000	0.00000
535	0.00000	0.00000
536	0.00000	0.00000
537	0.00000	0.00000
538	0.00000	0.00000
539	0.00000	0.00000
540	0.00000	0.00000
541	0.00000	0.00000
542	0.00000	0.00000
543	0.00000	0.00000
544	0.00000	0.00000
545	0.00000	0.00000
546	0.00000	0.00000
547	0.00000	0.00000
548	0.00000	0.00000
549	0.00000	0.00000
550	0.00000	0.00000
551	0.00000	0.00000
552	0.00000	0.00000
553	0.00000	0.00000
554	0.00000	0.00000
555	0.00000	0.00000
556	0.00000	0.00000
557	0.00000	0.00000
558	0.00000	0.00000
559	0.00000	0.00000
560	0.00000	0.00000
561	0.00000	0.00000
562	0.00000	0.00000
563	0.00000	0.00000
564	0.00000	0.00000
565	0.00000	0.00000
566	0.00000	0.00000
567	0.00000	0.00000
568	0.00000	0.00000
569	0.00000	0.00000
570	0.00000	0.00000
571	0.00000	0.00000
572	0.00000	0.00000
573	0.00000	0.00000
574	0.00000	0.00000
575	0.00000	0.00000
576	0.00000	0.00000
577	0.00000	0.00000
578	0.00000	0.00000
579	0.00000	0.00000
580	0.00000	0.00000
581	0.00000	0.00000
582	0.00000	0.00000
583	0.00000	0.00000
584	0.00000	0.00000
585	0.00000	0.00000
586	0.00000	0.00000
587	0.00000	0.00000
588	0.00000	0.00000
589	0.00000	0.00000
590	0.00000	0.00000
591	0.00000	0.00000
592	0.00000	0.00000
593	0.00000	0.00000
594	0.00000	0.00000
595	0.00000	0.00000
596	0.00000	0.00000
597	0.00000	0.00000
598	0.00000	0.00000
599	0.00000	0.00000
600	0.00000	0.00000
601	0.00000	0.00000
602	0.00000	0.00000
603	0.00000	0.00000
604	0.00000	0.00000
605	0.00000	0.00000
606	0.00000	0.00000
607	0.00000	0.00000
608	0.00000	0.00000
609	0.00000	0.00000
610	0.00000	0.00000
611	0.00000	0.00000
612	0.00000	0.00000
613	0.00000	0.00000
614	0.00000	0.00000
615	0.00000	0.00000
616	0.00000	0.00000
617	0.00000	0.00000
618	0.00000	0.00000
619	0.00000	0.00000
620	0.00000	0.00000
621	0.00000	0.00000
622	0.00000	0.00000
623	0.00000	0.00000
624	0.00000	0.00000
625	0.00000	0.00000
626	0.00000	0.00000
627	0.00000	0.00000
628	0.00000	0.00000
629	0.00000	0.00000
630	0.00000	0.00000
631	0.00000	0.00000
632	0.00000	0.00000
633	0.00000	0.00000
634	0.00000	0.00000
635	0.00000	0.00000
636	0.00000	0.00000
637	0.00000	0.00000
638	0.00000	0.00000
639	0.00000	0.00000
640	0.00000	0.00000
641	0.00000	0.00000
642	0.00000	0.00000
643	0.00000	0.00000
644	0.00000	0.00000
645	0.00000	0.00000
646	0.00000	0.00000
647	0.00000	0.00000
648	0.00000	0.00000
649	0.00000	0.00000
650	0.00000	0.00000
651	0.00000	0.00000
652	0.00000	0.00000
653	0.00000	0.00000
654	0.00000	0.00000
655	0.00000	0.00000
656	0.00000	0.00000
657	0.00000	0.00000
658	0.00000	0.00000
659	0.00000	0.00000
660	0.00000	0.00000
661	0.00000	0.00000
662	0.00000	0.00000
663	0.00000	0.00000
664	0.00000	0.00000
665	0.00000	0.00000
666	0.00000	0.00000
667	0.00000	0.00000
668	0.00000	0.00000
669	0.00000	0.00000
670	0.00000	0.00000
671	0.00000	0.00000
672	0.00000	0.00000
673	0.00000	0.00000
674	0.00000	0.00000
675	0.00000	0.00000
676	0.00000	0.00000
677	0.00000	0.00000
678	0.00000	0.00000
679	0.00000	0.00000
680	0.00000	0.00000
681	0.00000	0.00000
682	0.00000	0.00000
683	0.00000	0.00000
684	0.00000	0.00000
685	0.00000	0.00000
686	0.00000	0.00000
687	0.00000	0.00000
688	0.00000	0.00000
689	0.00000	0.00000
690	0.00000	0.00000
691	0.00000	0.00000
692	0.00000	0.00000
693	0.00000	0.00000
694	0.00000	0.00000
695	0.00000	0.00000
696	0.00000	0.00000
697	0.00000	0.00000
698	0.00000	0.00000
699	0.00000	0.00000
700	0.00000	0.00000
701	0.00000	0.00000
702	0.00000	0.00000
703	0.00000	0.00000
704	0.00000	0.00000
705	0.00000	0.00000
706	0.00000	0.00000
707	0.00000	0.00000
708	0.00000	0.00000
709	0.00000	0.00000
710	0.00000	0.00000
711	0.00000	0.00000
712	0.00000	0.00000
713	0.00000	0.00000
714	0.00000	0.00000
715	0.00000	0.00000
716	0.00000	0.00000
717	0.00000	0.00000
718	0.00000	0.00000
719	0.00000	0.00000
720	0.00000	0.00000
721	0.00000	0.00000
722	0.00000	0.00000
723	0.00000	0.00000
724	0.00000	0.00000
725	0.00000	0.00000
726	0.00000	0.00000
727	0.00000	0.00000
728	0.00000	0.00000
729	0.00000	0.00000
730	0.00000	0.00000
731	0.00000	0.00000
732	0.00000	0.00000
733	0.00000	0.00000
734	0.00000	0.00000
735	0.00000	0.00000
736	0.00000	0.00000
737	0.00000	0.00000
738	0.00000	0.00000
739	0.00000	0.00000
740	0.00000	0.00000
741	0.00000	0.00000
742	0.00000	0.00000
743	0.00000	0.00000
744	0.00000	0.00000
745	0.00000	0.00000
746	0.00000	0.00000
747	0.00000	0.00000
748	0.00000	0.00000
749	0.00000	0.00000
750	0.00000	0.00000
751	0.00000	0.00000
752	0.00000	0.00000
753	0.00000	0.00000
754	0.00000	0.00000
755	0.00000	0.00000
756	0.00000	0.00000
757	0.00000	0.00000
758	0.00000	0.00000
759	0.00000	0.00000
760	0.00000	0.00000
761	0.00000	0.00000
762	0.00000	0.00000
763	0.00000	0.00000
764	0.00000	0.00000
765	0.00000	0.00000
766	0.00000	0.00000
767	0.00000	0.00000
768	0.00000	0.00000
769	0.00000	0.00000
770	0.00000	0.00000
771	0.00000	0.00000
772	0.00000	0.00000
773	0.00000	0.00000
774	0.00000	0.00000
775	0.00000	0.00000
776	0.00000	0.00000
777	0.00000	0.00000
778	0.00000	0.00000
779	0.00000	0.00000
780	0.00000	0.00000
781	0.00000	0.00000
782	0.00000	0.00000
783	0.00000	0.00000
784	0.00000	0.00000
785	0.00000	0.00000
786	0.00000	0.00000
787	0.00000	0.00000
788	0.00000	0.00000
789	0.00000	0.00000
790	0.00000	0.00000
791	0.00000	0.00000
792	0.00000	0.00000
793	0.00000	0.00000
794	0.00000	0.00000
795	0.00000	0.00000
796	0.00000	0.00000
797	0.00000	0.00000
798	0.00000	0.00000
799	0.00000	0.00000
800	0.00000	0.00000
801	0.00000	0.00000
802	0.00000	0.00000
803	0.00000	0.00000
804	0.00000	0.00000
805	0.00000	0.00000
806	0.00000	0.00000
807	0.00000	0.00000
808	0.00000	0.00000
809	0.00000	0.00000
810	0.00000	0.00000
811	0.00000	0.00000
812	0.00000	0.00000
813	0.00000	0.00000
814	0.00000	0.00000
815	0.00000	0.00000
816	0.00000	0.00000
817	0.00000	0.00000
818	0.00000	0.00000
819	0.00000	0.00000
820	0.00000	0.00000
821	0.00000	0.00000
822	0.00000	0.00000
823	0.00000	0.00000
824	0.00000	0.00000
825	0.00000	0.00000
826	0.00000	0.00000
827	0.00000	0.00000
828	0.00000	0.00000
829	0.00000	0.00000
830	0.00000	0.00000
831	0.00000	0.00000
832	0.00000	0.00000
833	0.00000	0.00000
834	0.00000	0.00000
835	0.00000	0.00000
836	0.00000	0.00000
837	0.00000	0.00000
838	0.00000	0.00000
839	0.00000	0.00000
840	0.00000	0.00000
841	0.00000	0.00000
842	0.00000	0.00000
843	0.00000	0.00000
844	0.00000	0.00000
845	0.00000	0.00000
846	0.00000	0.00000
847	0.00000	0.00000
848	0.00000	0.00000
849	0.00000	0.00000
850	0.00000	0.00000
851	0.00000	0.00000
852	0.00000	0.00000
853	0.00000	0.00000
854	0.00000	0.00000
855	0.00000	0.00000
856	0.00000	0.00000
857	0.00000	0.00000
858	0.00000	0.00000
859	0.00000	0.00000
860	0.00000	0.00000
861	0.00000	0.00000
862	0.00000	0.00000
863	0.00000	0.00000
864	0.00000	0.00000
865	0.00000	0.00000
866	0.00000	0.00000
867	0.00000	0.00000
868	0.00000	0.00000
869	0.00000	0.00000
870	0.00000	0.00000
871	0.00000	0.00000
872	0.00000	0.00000
873	0.00000	0.00000
874	0.00000	0.00000
875	0.00000	0.00000
876	0.00000	0.00000
877	0.00000	0.00000
878	0.00000	0.00000
879	0.00000	0.00000
880	0.00000	0.00000
881	0.00000	0.00000
882	0.00000	0.00000
883	0.00000	0.00000
884	0.00000	0.00000
885	0.00000	0.00000
886	0.00000	0.00000
887	0.00000	0.00000
888	0.00000	0.00000
889	0.00000	0.00000
890	0.00000	0.00000
891	0.00000	0.00000
892	0.00000	0.00000
893	0.00000	0.00000
894	0.00000	0.00000
895	0.00000	0.00000
896	0.00000	0.00000
897	0.00000	0.00000
898	0.00000	0.00000
899	0.00000	0.00000
900	0.00000	0.00000
901	0.00000	0.00000
902	0.00000	0.00000
903	0.00000	0.00000
904	0.00000	0.00000
905	0.00000	0.00000
906	0.00000	0.00000
907	0.00000	0.00000
908	0.00000	0.00000
909	0.00000	0.00000
910	0.00000	0.00000
911	0.00000	0.00000
912	0.00000	0.00000
913	0.00000	0.00000
914	0.00000	0.00000
915	0.00000	0.00000
916	0.00000	0.00000
917	0.00000	0.00000
918	0.00000	0.00000
919	0.00000	0.00000
920	0.00000	0.00000
921	0.00000	0.00000
922	0.00000	0.00000
923	0.00000	0.00000
924	0.00000	0.00000
925	0.00000	0.00000
926	0.00000	0.00000
927	0.00000	0.00000
928	0.00000	0.00000
929	0.00000	0.00000
930	0.00000	0.00000
931	0.00000	0.00000
932	0.00000	0.00000
933	0.00000	0.00000
934	0.00000	0.00000
935	0.00000	0.00000
936	0.00000	0.00000
937	0.00000	0.00000
938	0.00000	0.00000
939	0.00000	0.00000
940	0.00000	0.00000
941	0.00000	0.00000
942	0.00000	0.00000
943	0.00000	0.00000
944	0.00000	0.00000
945	0.00000	0.00000
946	0.00000	0.00000
947	0.00000	0.00000
948	0.00000	0.00000
949	0.00000	0.00000
950	0.00000	0.00000
951	0.00000	0.00000
952	0.00000	0.00000
953	0.00000	0.00000
954	0.00000	0.00000
955	0.00000	0.00000
956	0.00000	0.00000
957	0.00000	0.00000
958	0.00000	0.00000
959	0.00000	0.00000
960	0.00000	0.00000
961	0.00000	0.00000
962	0.00000	0.00000
963	0.00000	0.00000
964	0.00000	0.00000
965	0.00000	0.00000
966	0.00000	0.00000
967	0.00000	0.00000
968	0.00000	0.00000
969	0.00000	0.00000
970	0.00000	0.00000
971	0.00000	0.00000
972	0.00000	0.00000
973	0.00000	0.00000
974	0.00000	0.00000
975	0.00000	0.00000
976	0.00000	0.00000
977	0.00000	0.00000
978	0.00000	0.00000
979	0.00000	0.00000
980	0.00000	0.00000
981	0.00000	0.00000
982	0.00000	0.00000
983	0.00000	0.00000
984	0.00000	0.00000
985	0.00000	0.00000
986	0.00000	0.00000
987	0.00000	0.00000
988	0.00000	0.00000
989	0.00000	0.00000
990	0.00000	0.00000
991	0.00000	0.00000
992	0.00000	0.00000
993	0.00000	0.00000
994	0.00000	0.00000
995	0.00000	0.00000
996	0.00000	0.00000
997	0.00000	0.00000
998	0.00000	0.00000
999	0.00000	0.00000
1000	0.00000	0.00000
1001	0.00000	0.00000
1002	0.00000	0.00000
1003	0.00000	0.00000
1004	0.00000	0.00000
1005	0.00000	0.00000
1006	0.00000	0.00000
1007	0.00000	0.00000
1008	0.00000	0.00000
1009	0.00000	0.00000
1010	0.00000	0.00000
1011	0.00000	0.00000
1012	0.00000	0.00000
1013	0.00000	0.00000
1014	0.00000	0.00000
1015	0.00000	0.00000
1016	0.00000	0.00000
1017	0.00000	0.00000
1018	0.00000	0.00000
1019	0.00000	0.00000
1020	0.00000	0.00000
1021	0.00000	0.00000
1022	0.00000	0.00000
1023	0.00000	0.00000


==> figs/broadwell/broadwell_graph.dat <==
number-of-instructions  0-senders   1-senders   2-senders   3-senders   4-senders   5-senders
1	257.0   259.9   260.4	261.2   263.3   263.7
2	259.9   260.0   264.3	264.2   268.7   269.3
4	258.8   257.6   266.5	269.7   273.0   278.8
6	259.1   257.7   267.0	274.9   279.2   283.4
8	257.0   259.9   268.8	279.8   284.8   288.4
10	258.6   260.2   272.0	286.9   288.3   288.4


==> figs/haswell.dat <==
Time	bit0	bit1
0	0.00000	0.00000
1	0.00000	0.00000
2	0.00000	0.00000
3	0.00000	0.00000
4	0.00000	0.00000
5	0.00000	0.00000
6	0.00000	0.00000
7	0.00000	0.00000
8	0.00000	0.00000
9	0.00000	0.00000
10	0.00000	0.00000
11	0.00000	0.00000
12	0.00000	0.00000
13	0.00000	0.00000
14	0.00000	0.00000
15	0.00000	0.00000
16	0.00000	0.00000
17	0.00000	0.00000
18	0.00000	0.00000
19	0.00000	0.00000
20	0.00000	0.00000
21	0.00000	0.00000
22	0.00000	0.00000
23	0.00000	0.00000
24	0.00000	0.00000
25	0.00000	0.00000
26	0.00000	0.00000
27	0.00000	0.00000
28	0.00000	0.00000
29	0.00000	0.00000
30	0.00000	0.00000
31	0.00000	0.00000
32	0.00000	0.00000
33	0.00000	0.00000
34	0.00000	0.00000
35	0.00000	0.00000
36	0.00000	0.00000
37	0.00000	0.00000
38	0.00000	0.00000
39	0.00000	0.00000
40	0.00000	0.00000
41	0.00000	0.00000
42	0.00000	0.00000
43	0.00000	0.00000
44	0.00000	0.00000
45	0.00000	0.00000
46	0.00000	0.00000
47	0.00000	0.00000
48	0.00000	0.00000
49	0.00000	0.00000
50	0.00000	0.00000
51	0.00000	0.00000
52	0.00000	0.00000
53	0.00000	0.00000
54	0.00000	0.00000
55	0.00000	0.00000
56	0.00000	0.00000
57	0.00000	0.00000
58	0.00000	0.00000
59	0.00000	0.00000
60	0.00000	0.00000
61	0.00000	0.00000
62	0.00000	0.00000
63	0.00000	0.00000
64	0.00000	0.00000
65	0.00000	0.00000
66	0.00000	0.00000
67	0.00000	0.00000
68	0.00000	0.00000
69	0.00000	0.00000
70	0.00000	0.00000
71	0.00000	0.00000
72	0.00000	0.00000
73	0.00000	0.00000
74	0.00000	0.00000
75	0.00000	0.00000
76	0.00000	0.00000
77	0.00000	0.00000
78	0.00000	0.00000
79	0.00000	0.00000
80	0.00000	0.00000
81	0.00000	0.00000
82	0.00000	0.00000
83	0.00000	0.00000
84	0.00000	0.00000
85	0.00000	0.00000
86	0.00000	0.00000
87	0.00000	0.00000
88	0.00000	0.00000
89	0.00000	0.00000
90	0.00000	0.00000
91	0.00000	0.00000
92	0.00000	0.00000
93	0.00000	0.00000
94	0.00000	0.00000
95	0.00000	0.00000
96	0.00000	0.00000
97	0.00000	0.00000
98	0.00000	0.00000
99	0.00000	0.00000
100	0.00000	0.00000
101	0.00000	0.00000
102	0.00000	0.00000
103	0.00000	0.00000
104	0.00000	0.00000
105	0.00000	0.00000
106	0.00000	0.00000
107	0.00000	0.00000
108	0.00000	0.00000
109	0.00000	0.00000
110	0.00000	0.00000
111	0.00000	0.00000
112	0.00000	0.00000
113	0.00000	0.00000
114	0.00000	0.00000
115	0.00000	0.00000
116	0.00000	0.00000
117	0.00000	0.00000
118	0.00000	0.00000
119	0.00000	0.00000
120	0.00000	0.00000
121	0.00000	0.00000
122	0.00000	0.00000
123	0.00000	0.00000
124	0.00000	0.00000
125	0.00000	0.00000
126	0.00000	0.00000
127	0.00000	0.00000
128	0.00000	0.00000
129	0.00000	0.00000
130	0.00000	0.00000
131	0.00000	0.00000
132	0.00000	0.00000
133	0.00000	0.00000
134	0.00000	0.00000
135	0.00000	0.00000
136	0.00000	0.00000
137	0.00000	0.00000
138	0.00000	0.00000
139	0.00000	0.00000
140	0.00000	0.00000
141	0.00000	0.00000
142	0.00000	0.00000
143	0.00000	0.00000
144	0.00000	0.00000
145	0.00000	0.00000
146	0.00000	0.00000
147	0.00000	0.00000
148	0.00000	0.00000
149	0.00000	0.00000
150	0.00000	0.00000
151	0.00000	0.00000
152	0.00000	0.00000
153	0.00000	0.00000
154	0.00000	0.00000
155	0.00000	0.00000
156	0.00000	0.00000
157	0.00000	0.00000
158	0.00000	0.00000
159	0.00000	0.00000
160	0.00000	0.00000
161	0.00000	0.00000
162	0.00000	0.00000
163	0.00000	0.00000
164	0.00000	0.00000
165	0.00000	0.00000
166	0.00000	0.00000
167	0.00000	0.00000
168	0.00000	0.00000
169	0.00000	0.00000
170	0.00000	0.00000
171	0.00000	0.00000
172	0.00000	0.00000
173	0.00000	0.00000
174	0.00000	0.00000
175	0.00000	0.00000
176	0.00000	0.00000
177	0.00000	0.00000
178	0.00000	0.00000
179	0.00000	0.00000
180	0.00000	0.00000
181	0.00000	0.00000
182	0.00000	0.00000
183	0.00000	0.00000
184	0.00000	0.00000
185	0.00000	0.00000
186	0.00000	0.00000
187	0.00000	0.00000
188	0.00000	0.00000
189	0.00000	0.00000
190	0.00000	0.00000
191	0.00000	0.00000
192	0.00000	0.00000
193	0.00000	0.00000
194	0.00000	0.00000
195	0.00000	0.00000
196	0.00000	0.00000
197	0.00000	0.00000
198	0.00000	0.00000
199	0.00000	0.00000
200	0.00000	0.00000
201	0.00000	0.00000
202	0.00000	0.00000
203	0.00000	0.00000
204	0.00000	0.00000
205	0.00000	0.00000
206	0.00000	0.00000
207	0.00000	0.00000
208	0.00000	0.00000
209	0.00000	0.00000
210	0.00000	0.00000
211	0.00000	0.00000
212	0.00000	0.00000
213	0.00000	0.00000
214	0.00000	0.00000
215	0.00000	0.00000
216	0.00000	0.00000
217	0.00000	0.00000
218	0.00000	0.00000
219	0.00000	0.00000
220	0.00000	0.00000
221	0.00000	0.00000
222	0.00000	0.00000
223	0.00000	0.00000
224	0.00000	0.00000
225	0.00000	0.00000
226	0.00000	0.00000
227	0.00000	0.00000
228	0.00000	0.00000
229	0.00000	0.00000
230	0.00000	0.00000
231	0.00000	0.00000
232	0.00000	0.00000
233	0.00000	0.00000
234	0.00000	0.00000
235	0.00000	0.00000
236	0.00000	0.00000
237	0.00000	0.00000
238	0.00000	0.00000
239	0.00000	0.00000
240	0.00000	0.00000
241	0.00000	0.00000
242	0.00000	0.00000
243	0.00000	0.00000
244	0.00000	0.00000
245	0.00000	0.00000
246	0.00000	0.00000
247	0.00000	0.00000
248	0.00000	0.00000
249	0.00000	0.00000
250	0.00000	0.00000
251	0.00001	0.00000
252	0.00005	0.00000
253	0.00000	0.00000
254	0.07248	0.00000
255	0.65482	0.00000
256	0.00000	0.00000
257	0.01567	0.00000
258	0.25490	0.00000
259	0.00000	0.00000
260	0.00000	0.00000
261	0.00000	0.00000
262	0.00000	0.00000
263	0.00000	0.00000
264	0.00000	0.00000
265	0.00000	0.00000
266	0.00000	0.00000
267	0.00000	0.00001
268	0.00000	0.00000
269	0.00000	0.00000
270	0.00000	0.20849
271	0.00000	0.01215
272	0.00000	0.00000
273	0.00082	0.70841
274	0.00000	0.06889
275	0.00000	0.00000
276	0.00022	0.00000
277	0.00000	0.00000
278	0.00000	0.00000
279	0.00000	0.00000
280	0.00009	0.00000
281	0.00000	0.00000
282	0.00007	0.00000
283	0.00003	0.00000
284	0.00000	0.00000
285	0.00002	0.00000
286	0.00000	0.00000
287	0.00006	0.00000
288	0.00000	0.00029
289	0.00000	0.00000
290	0.00002	0.00000
291	0.00007	0.00049
292	0.00000	0.00000
293	0.00000	0.00000
294	0.00002	0.00000
295	0.00000	0.00013
296	0.00000	0.00000
297	0.00000	0.00001
298	0.00000	0.00025
299	0.00000	0.00000
300	0.00000	0.00001
301	0.00000	0.00000
302	0.00000	0.00005
303	0.00000	0.00000
304	0.00003	0.00000
305	0.00000	0.00011
306	0.00000	0.00002
307	0.00001	0.00000
308	0.00000	0.00000
309	0.00000	0.00004
310	0.00000	0.00000
311	0.00000	0.00000
312	0.00000	0.00000
313	0.00000	0.00000
314	0.00000	0.00000
315	0.00000	0.00000
316	0.00000	0.00000
317	0.00000	0.00000
318	0.00000	0.00000
319	0.00000	0.00001
320	0.00000	0.00000
321	0.00000	0.00000
322	0.00000	0.00006
323	0.00000	0.00000
324	0.00000	0.00000
325	0.00000	0.00000
326	0.00000	0.00000
327	0.00000	0.00000
328	0.00000	0.00000
329	0.00000	0.00000
330	0.00000	0.00000
331	0.00000	0.00000
332	0.00000	0.00000
333	0.00000	0.00000
334	0.00000	0.00000
335	0.00000	0.00000
336	0.00048	0.00000
337	0.00000	0.00000
338	0.00000	0.00000
339	0.00000	0.00000
340	0.00010	0.00000
341	0.00000	0.00000
342	0.00000	0.00000
343	0.00000	0.00000
344	0.00000	0.00000
345	0.00000	0.00000
346	0.00000	0.00000
347	0.00000	0.00000
348	0.00000	0.00000
349	0.00000	0.00000
350	0.00000	0.00000
351	0.00000	0.00000
352	0.00000	0.00000
353	0.00000	0.00000
354	0.00000	0.00000
355	0.00000	0.00000
356	0.00000	0.00003
357	0.00000	0.00000
358	0.00000	0.00000
359	0.00000	0.00000
360	0.00000	0.00055
361	0.00000	0.00000
362	0.00000	0.00000
363	0.00000	0.00000
364	0.00000	0.00000
365	0.00000	0.00000
366	0.00000	0.00000
367	0.00000	0.00000
368	0.00000	0.00000
369	0.00000	0.00000
370	0.00000	0.00000
371	0.00000	0.00000
372	0.00000	0.00000
373	0.00000	0.00000
374	0.00000	0.00000
375	0.00000	0.00000
376	0.00000	0.00000
377	0.00000	0.00000
378	0.00000	0.00000
379	0.00000	0.00000
380	0.00000	0.00000
381	0.00000	0.00000
382	0.00000	0.00000
383	0.00000	0.00000
384	0.00000	0.00000
385	0.00000	0.00000
386	0.00000	0.00000
387	0.00000	0.00000
388	0.00000	0.00000
389	0.00000	0.00000
390	0.00000	0.00000
391	0.00000	0.00000
392	0.00000	0.00000
393	0.00000	0.00000
394	0.00000	0.00000
395	0.00000	0.00000
396	0.00000	0.00000
397	0.00000	0.00000
398	0.00000	0.00000
399	0.00000	0.00000
400	0.00000	0.00000
401	0.00000	0.00000
402	0.00000	0.00000
403	0.00000	0.00000
404	0.00000	0.00000
405	0.00000	0.00000
406	0.00000	0.00000
407	0.00000	0.00000
408	0.00000	0.00000
409	0.00000	0.00000
410	0.00000	0.00000
411	0.00000	0.00000
412	0.00000	0.00000
413	0.00000	0.00000
414	0.00000	0.00000
415	0.00000	0.00000
416	0.00000	0.00000
417	0.00000	0.00000
418	0.00000	0.00000
419	0.00000	0.00000
420	0.00000	0.00000
421	0.00000	0.00000
422	0.00000	0.00000
423	0.00000	0.00000
424	0.00000	0.00000
425	0.00000	0.00000
426	0.00000	0.00000
427	0.00000	0.00000
428	0.00000	0.00000
429	0.00000	0.00000
430	0.00000	0.00000
431	0.00000	0.00000
432	0.00000	0.00000
433	0.00000	0.00000
434	0.00000	0.00000
435	0.00000	0.00000
436	0.00000	0.00000
437	0.00000	0.00000
438	0.00000	0.00000
439	0.00000	0.00000
440	0.00000	0.00000
441	0.00000	0.00000
442	0.00000	0.00000
443	0.00000	0.00000
444	0.00000	0.00000
445	0.00000	0.00000
446	0.00000	0.00000
447	0.00000	0.00000
448	0.00000	0.00000
449	0.00000	0.00000
450	0.00000	0.00000
451	0.00000	0.00000
452	0.00000	0.00000
453	0.00000	0.00000
454	0.00000	0.00000
455	0.00000	0.00000
456	0.00000	0.00000
457	0.00000	0.00000
458	0.00000	0.00000
459	0.00000	0.00000
460	0.00000	0.00000
461	0.00000	0.00000
462	0.00000	0.00000
463	0.00000	0.00000
464	0.00000	0.00000
465	0.00000	0.00000
466	0.00000	0.00000
467	0.00000	0.00000
468	0.00000	0.00000
469	0.00000	0.00000
470	0.00000	0.00000
471	0.00000	0.00000
472	0.00000	0.00000
473	0.00000	0.00000
474	0.00000	0.00000
475	0.00000	0.00000
476	0.00000	0.00000
477	0.00000	0.00000
478	0.00000	0.00000
479	0.00000	0.00000
480	0.00000	0.00000
481	0.00000	0.00000
482	0.00000	0.00000
483	0.00000	0.00000
484	0.00000	0.00000
485	0.00000	0.00000
486	0.00000	0.00000
487	0.00000	0.00000
488	0.00000	0.00000
489	0.00000	0.00000
490	0.00000	0.00000
491	0.00000	0.00000
492	0.00000	0.00000
493	0.00000	0.00000
494	0.00000	0.00000
495	0.00000	0.00000
496	0.00000	0.00000
497	0.00000	0.00000
498	0.00000	0.00000
499	0.00000	0.00000
500	0.00000	0.00000
501	0.00000	0.00000
502	0.00000	0.00000
503	0.00000	0.00000
504	0.00000	0.00000
505	0.00000	0.00000
506	0.00000	0.00000
507	0.00000	0.00000
508	0.00000	0.00000
509	0.00000	0.00000
510	0.00000	0.00000
511	0.00000	0.00000
512	0.00000	0.00000
513	0.00000	0.00000
514	0.00000	0.00000
515	0.00000	0.00000
516	0.00000	0.00000
517	0.00000	0.00000
518	0.00000	0.00000
519	0.00000	0.00000
520	0.00000	0.00000
521	0.00000	0.00000
522	0.00000	0.00000
523	0.00000	0.00000
524	0.00000	0.00000
525	0.00000	0.00000
526	0.00000	0.00000
527	0.00000	0.00000
528	0.00000	0.00000
529	0.00000	0.00000
530	0.00000	0.00000
531	0.00000	0.00000
532	0.00000	0.00000
533	0.00000	0.00000
534	0.00000	0.00000
535	0.00000	0.00000
536	0.00000	0.00000
537	0.00000	0.00000
538	0.00000	0.00000
539	0.00000	0.00000
540	0.00000	0.00000
541	0.00000	0.00000
542	0.00000	0.00000
543	0.00000	0.00000
544	0.00000	0.00000
545	0.00000	0.00000
546	0.00000	0.00000
547	0.00000	0.00000
548	0.00000	0.00000
549	0.00000	0.00000
550	0.00000	0.00000
551	0.00000	0.00000
552	0.00000	0.00000
553	0.00000	0.00000
554	0.00000	0.00000
555	0.00000	0.00000
556	0.00000	0.00000
557	0.00000	0.00000
558	0.00000	0.00000
559	0.00000	0.00000
560	0.00000	0.00000
561	0.00000	0.00000
562	0.00000	0.00000
563	0.00000	0.00000
564	0.00000	0.00000
565	0.00000	0.00000
566	0.00000	0.00000
567	0.00000	0.00000
568	0.00000	0.00000
569	0.00000	0.00000
570	0.00000	0.00000
571	0.00000	0.00000
572	0.00000	0.00000
573	0.00000	0.00000
574	0.00000	0.00000
575	0.00000	0.00000
576	0.00000	0.00000
577	0.00000	0.00000
578	0.00000	0.00000
579	0.00000	0.00000
580	0.00000	0.00000
581	0.00000	0.00000
582	0.00000	0.00000
583	0.00000	0.00000
584	0.00000	0.00000
585	0.00000	0.00000
586	0.00000	0.00000
587	0.00000	0.00000
588	0.00000	0.00000
589	0.00000	0.00000
590	0.00000	0.00000
591	0.00000	0.00000
592	0.00000	0.00000
593	0.00000	0.00000
594	0.00000	0.00000
595	0.00000	0.00000
596	0.00000	0.00000
597	0.00000	0.00000
598	0.00000	0.00000
599	0.00000	0.00000
600	0.00000	0.00000
601	0.00000	0.00000
602	0.00000	0.00000
603	0.00000	0.00000
604	0.00000	0.00000
605	0.00000	0.00000
606	0.00000	0.00000
607	0.00000	0.00000
608	0.00000	0.00000
609	0.00000	0.00000
610	0.00000	0.00000
611	0.00000	0.00000
612	0.00000	0.00000
613	0.00000	0.00000
614	0.00000	0.00000
615	0.00000	0.00000
616	0.00000	0.00000
617	0.00000	0.00000
618	0.00000	0.00000
619	0.00000	0.00000
620	0.00000	0.00000
621	0.00000	0.00000
622	0.00000	0.00000
623	0.00000	0.00000
624	0.00000	0.00000
625	0.00000	0.00000
626	0.00000	0.00000
627	0.00000	0.00000
628	0.00000	0.00000
629	0.00000	0.00000
630	0.00000	0.00000
631	0.00000	0.00000
632	0.00000	0.00000
633	0.00000	0.00000
634	0.00000	0.00000
635	0.00000	0.00000
636	0.00000	0.00000
637	0.00000	0.00000
638	0.00000	0.00000
639	0.00000	0.00000
640	0.00000	0.00000
641	0.00000	0.00000
642	0.00000	0.00000
643	0.00000	0.00000
644	0.00000	0.00000
645	0.00000	0.00000
646	0.00000	0.00000
647	0.00000	0.00000
648	0.00000	0.00000
649	0.00000	0.00000
650	0.00000	0.00000
651	0.00000	0.00000
652	0.00000	0.00000
653	0.00000	0.00000
654	0.00000	0.00000
655	0.00000	0.00000
656	0.00000	0.00000
657	0.00000	0.00000
658	0.00000	0.00000
659	0.00000	0.00000
660	0.00000	0.00000
661	0.00000	0.00000
662	0.00000	0.00000
663	0.00000	0.00000
664	0.00000	0.00000
665	0.00000	0.00000
666	0.00000	0.00000
667	0.00000	0.00000
668	0.00000	0.00000
669	0.00000	0.00000
670	0.00000	0.00000
671	0.00000	0.00000
672	0.00000	0.00000
673	0.00000	0.00000
674	0.00000	0.00000
675	0.00000	0.00000
676	0.00000	0.00000
677	0.00000	0.00000
678	0.00000	0.00000
679	0.00000	0.00000
680	0.00000	0.00000
681	0.00000	0.00000
682	0.00000	0.00000
683	0.00000	0.00000
684	0.00000	0.00000
685	0.00000	0.00000
686	0.00000	0.00000
687	0.00000	0.00000
688	0.00000	0.00000
689	0.00000	0.00000
690	0.00000	0.00000
691	0.00000	0.00000
692	0.00000	0.00000
693	0.00000	0.00000
694	0.00000	0.00000
695	0.00000	0.00000
696	0.00000	0.00000
697	0.00000	0.00000
698	0.00000	0.00000
699	0.00000	0.00000
700	0.00000	0.00000
701	0.00000	0.00000
702	0.00000	0.00000
703	0.00000	0.00000
704	0.00000	0.00000
705	0.00000	0.00000
706	0.00000	0.00000
707	0.00000	0.00000
708	0.00000	0.00000
709	0.00000	0.00000
710	0.00000	0.00000
711	0.00000	0.00000
712	0.00000	0.00000
713	0.00000	0.00000
714	0.00000	0.00000
715	0.00000	0.00000
716	0.00000	0.00000
717	0.00000	0.00000
718	0.00000	0.00000
719	0.00000	0.00000
720	0.00000	0.00000
721	0.00000	0.00000
722	0.00000	0.00000
723	0.00000	0.00000
724	0.00000	0.00000
725	0.00000	0.00000
726	0.00000	0.00000
727	0.00000	0.00000
728	0.00000	0.00000
729	0.00000	0.00000
730	0.00000	0.00000
731	0.00000	0.00000
732	0.00000	0.00000
733	0.00000	0.00000
734	0.00000	0.00000
735	0.00000	0.00000
736	0.00000	0.00000
737	0.00000	0.00000
738	0.00000	0.00000
739	0.00000	0.00000
740	0.00000	0.00000
741	0.00000	0.00000
742	0.00000	0.00000
743	0.00000	0.00000
744	0.00000	0.00000
745	0.00000	0.00000
746	0.00000	0.00000
747	0.00000	0.00000
748	0.00000	0.00000
749	0.00000	0.00000
750	0.00000	0.00000
751	0.00000	0.00000
752	0.00000	0.00000
753	0.00000	0.00000
754	0.00000	0.00000
755	0.00000	0.00000
756	0.00000	0.00000
757	0.00000	0.00000
758	0.00000	0.00000
759	0.00000	0.00000
760	0.00000	0.00000
761	0.00000	0.00000
762	0.00000	0.00000
763	0.00000	0.00000
764	0.00000	0.00000
765	0.00000	0.00000
766	0.00000	0.00000
767	0.00000	0.00000
768	0.00000	0.00000
769	0.00000	0.00000
770	0.00000	0.00000
771	0.00000	0.00000
772	0.00000	0.00000
773	0.00000	0.00000
774	0.00000	0.00000
775	0.00000	0.00000
776	0.00000	0.00000
777	0.00000	0.00000
778	0.00000	0.00000
779	0.00000	0.00000
780	0.00000	0.00000
781	0.00000	0.00000
782	0.00000	0.00000
783	0.00000	0.00000
784	0.00000	0.00000
785	0.00000	0.00000
786	0.00000	0.00000
787	0.00000	0.00000
788	0.00000	0.00000
789	0.00000	0.00000
790	0.00000	0.00000
791	0.00000	0.00000
792	0.00000	0.00000
793	0.00000	0.00000
794	0.00000	0.00000
795	0.00000	0.00000
796	0.00000	0.00000
797	0.00000	0.00000
798	0.00000	0.00000
799	0.00000	0.00000
800	0.00000	0.00000
801	0.00000	0.00000
802	0.00000	0.00000
803	0.00000	0.00000
804	0.00000	0.00000
805	0.00000	0.00000
806	0.00000	0.00000
807	0.00000	0.00000
808	0.00000	0.00000
809	0.00000	0.00000
810	0.00000	0.00000
811	0.00000	0.00000
812	0.00000	0.00000
813	0.00000	0.00000
814	0.00000	0.00000
815	0.00000	0.00000
816	0.00000	0.00000
817	0.00000	0.00000
818	0.00000	0.00000
819	0.00000	0.00000
820	0.00000	0.00000
821	0.00000	0.00000
822	0.00000	0.00000
823	0.00000	0.00000
824	0.00000	0.00000
825	0.00000	0.00000
826	0.00000	0.00000
827	0.00000	0.00000
828	0.00000	0.00000
829	0.00000	0.00000
830	0.00000	0.00000
831	0.00000	0.00000
832	0.00000	0.00000
833	0.00000	0.00000
834	0.00000	0.00000
835	0.00000	0.00000
836	0.00000	0.00000
837	0.00000	0.00000
838	0.00000	0.00000
839	0.00000	0.00000
840	0.00000	0.00000
841	0.00000	0.00000
842	0.00000	0.00000
843	0.00000	0.00000
844	0.00000	0.00000
845	0.00000	0.00000
846	0.00000	0.00000
847	0.00000	0.00000
848	0.00000	0.00000
849	0.00000	0.00000
850	0.00000	0.00000
851	0.00000	0.00000
852	0.00000	0.00000
853	0.00000	0.00000
854	0.00000	0.00000
855	0.00000	0.00000
856	0.00000	0.00000
857	0.00000	0.00000
858	0.00000	0.00000
859	0.00000	0.00000
860	0.00000	0.00000
861	0.00000	0.00000
862	0.00000	0.00000
863	0.00000	0.00000
864	0.00000	0.00000
865	0.00000	0.00000
866	0.00000	0.00000
867	0.00000	0.00000
868	0.00000	0.00000
869	0.00000	0.00000
870	0.00000	0.00000
871	0.00000	0.00000
872	0.00000	0.00000
873	0.00000	0.00000
874	0.00000	0.00000
875	0.00000	0.00000
876	0.00000	0.00000
877	0.00000	0.00000
878	0.00000	0.00000
879	0.00000	0.00000
880	0.00000	0.00000
881	0.00000	0.00000
882	0.00000	0.00000
883	0.00000	0.00000
884	0.00000	0.00000
885	0.00000	0.00000
886	0.00000	0.00000
887	0.00000	0.00000
888	0.00000	0.00000
889	0.00000	0.00000
890	0.00000	0.00000
891	0.00000	0.00000
892	0.00000	0.00000
893	0.00000	0.00000
894	0.00000	0.00000
895	0.00000	0.00000
896	0.00000	0.00000
897	0.00000	0.00000
898	0.00000	0.00000
899	0.00000	0.00000
900	0.00000	0.00000
901	0.00000	0.00000
902	0.00000	0.00000
903	0.00000	0.00000
904	0.00000	0.00000
905	0.00000	0.00000
906	0.00000	0.00000
907	0.00000	0.00000
908	0.00000	0.00000
909	0.00000	0.00000
910	0.00000	0.00000
911	0.00000	0.00000
912	0.00000	0.00000
913	0.00000	0.00000
914	0.00000	0.00000
915	0.00000	0.00000
916	0.00000	0.00000
917	0.00000	0.00000
918	0.00000	0.00000
919	0.00000	0.00000
920	0.00000	0.00000
921	0.00000	0.00000
922	0.00000	0.00000
923	0.00000	0.00000
924	0.00000	0.00000
925	0.00000	0.00000
926	0.00000	0.00000
927	0.00000	0.00000
928	0.00000	0.00000
929	0.00000	0.00000
930	0.00000	0.00000
931	0.00000	0.00000
932	0.00000	0.00000
933	0.00000	0.00000
934	0.00000	0.00000
935	0.00000	0.00000
936	0.00000	0.00000
937	0.00000	0.00000
938	0.00000	0.00000
939	0.00000	0.00000
940	0.00000	0.00000
941	0.00000	0.00000
942	0.00000	0.00000
943	0.00000	0.00000
944	0.00000	0.00000
945	0.00000	0.00000
946	0.00000	0.00000
947	0.00000	0.00000
948	0.00000	0.00000
949	0.00000	0.00000
950	0.00000	0.00000
951	0.00000	0.00000
952	0.00000	0.00000
953	0.00000	0.00000
954	0.00000	0.00000
955	0.00000	0.00000
956	0.00000	0.00000
957	0.00000	0.00000
958	0.00000	0.00000
959	0.00000	0.00000
960	0.00000	0.00000
961	0.00000	0.00000
962	0.00000	0.00000
963	0.00000	0.00000
964	0.00000	0.00000
965	0.00000	0.00000
966	0.00000	0.00000
967	0.00000	0.00000
968	0.00000	0.00000
969	0.00000	0.00000
970	0.00000	0.00000
971	0.00000	0.00000
972	0.00000	0.00000
973	0.00000	0.00000
974	0.00000	0.00000
975	0.00000	0.00000
976	0.00000	0.00000
977	0.00000	0.00000
978	0.00000	0.00000
979	0.00000	0.00000
980	0.00000	0.00000
981	0.00000	0.00000
982	0.00000	0.00000
983	0.00000	0.00000
984	0.00000	0.00000
985	0.00000	0.00000
986	0.00000	0.00000
987	0.00000	0.00000
988	0.00000	0.00000
989	0.00000	0.00000
990	0.00000	0.00000
991	0.00000	0.00000
992	0.00000	0.00000
993	0.00000	0.00000
994	0.00000	0.00000
995	0.00000	0.00000
996	0.00000	0.00000
997	0.00000	0.00000
998	0.00000	0.00000
999	0.00000	0.00000
1000	0.00000	0.00000
1001	0.00000	0.00000
1002	0.00000	0.00000
1003	0.00000	0.00000
1004	0.00000	0.00000
1005	0.00000	0.00000
1006	0.00000	0.00000
1007	0.00000	0.00000
1008	0.00000	0.00000
1009	0.00000	0.00000
1010	0.00000	0.00000
1011	0.00000	0.00000
1012	0.00000	0.00000
1013	0.00000	0.00000
1014	0.00000	0.00000
1015	0.00000	0.00000
1016	0.00000	0.00000
1017	0.00000	0.00000
1018	0.00000	0.00000
1019	0.00000	0.00000
1020	0.00000	0.00000
1021	0.00000	0.00000
1022	0.00000	0.00000
1023	0.00000	0.00000


==> figs/info.dat <==
Time	bit0	bit1
0	0	0
1	0	0
2	0	0
3	0	0
4	1	0
5	0	0
6	0	0
7	0	0
8	0	0
9	0	0
10	0	0
11	0	0
12	0	0
13	0	0
14	0	0
15	0	0
16	0	0
17	0	0
18	0	0
19	0	0
20	0	0
21	0	0
22	0	0
23	0	0
24	1	0
25	0	0
26	0	0
27	0	0
28	0	0
29	0	0
30	0	0
31	0	0
32	0	0
33	0	0
34	0	0
35	0	0
36	0	0
37	1	0
38	0	0
39	0	0
40	0	0
41	0	0
42	0	0
43	0	0
44	0	0
45	0	0
46	0	0
47	0	0
48	0	0
49	0	0
50	0	0
51	0	0
52	0	0
53	0	0
54	0	0
55	0	0
56	0	0
57	0	0
58	0	0
59	0	1
60	2	0
61	0	1
62	0	0
63	0	0
64	0	0
65	1	0
66	0	0
67	0	0
68	2	0
69	0	0
70	0	0
71	1	1
72	0	0
73	1	0
74	2	2
75	1	0
76	0	1
77	0	1
78	0	0
79	0	0
80	1	0
81	1	0
82	1	0
83	1	1
84	2	0
85	0	0
86	1	0
87	0	0
88	1	1
89	0	1
90	0	1
91	1	0
92	1	0
93	0	0
94	1	1
95	1	0
96	0	0
97	0	0
98	1	1
99	0	0
100	1	0
101	0	0
102	1	0
103	0	0
104	1	0
105	0	0
106	0	0
107	0	0
108	1	0
109	0	0
110	1	0
111	2	0
112	2	0
113	0	0
114	0	0
115	0	0
116	1	0
117	0	1
118	0	0
119	0	0
120	0	0
121	0	0
122	1	0
123	2	0
124	0	0
125	0	0
126	0	0
127	0	0
128	0	1
129	0	2
130	2	0
131	0	0
132	0	1
133	1	0
134	0	0
135	0	2
136	0	1
137	1	0
138	0	0
139	1	0
140	0	0
141	0	2
142	0	1
143	0	0
144	0	0
145	0	0
146	1	0
147	0	1
148	0	0
149	1	0
150	0	0
151	1	1
152	1	1
153	0	1
154	0	1
155	0	0
156	0	0
157	2	0
158	3	0
159	0	0
160	3	1
161	0	0
162	1	4
163	0	0
164	0	0
165	1	0
166	0	1
167	2	1
168	31	3
169	158	1
170	190	1
171	118	0
172	115	5
173	24	30
174	25	104
175	13	149
176	2	224
177	3	84
178	2	62
179	1	18
180	0	3
181	5	5
182	4	2
183	3	1
184	1	2
185	2	3
186	3	0
187	2	3
188	6	6
189	9	6
190	8	3
191	12	9
192	9	8
193	8	13
194	10	13
195	15	15
196	23	19
197	19	11
198	26	9
199	41	14
200	40	15
201	76	10
202	100	13
203	131	13
204	176	12
205	223	18
206	302	24
207	348	43
208	407	51
209	387	53
210	346	89
211	309	134
212	311	209
213	310	240
214	324	290
215	361	378
216	358	365
217	373	386
218	391	369
219	373	380
220	328	325
221	308	311
222	296	367
223	240	370
224	204	369
225	150	327
226	140	381
227	103	360
228	75	327
229	65	282
230	52	240
231	35	230
232	35	173
233	33	140
234	24	117
235	13	93
236	13	75
237	12	56
238	13	49
239	6	39
240	7	20
241	5	37
242	10	20
243	0	13
244	6	12
245	4	11
246	2	10
247	3	7
248	3	4
249	3	5
250	2	4
251	2	5
252	1	2
253	1	1
254	0	2
255	1	1
256	1	3
257	1	1
258	1	1
259	0	0
260	0	3
261	1	2
262	0	1
263	1	2
264	0	0
265	0	2
266	0	0
267	0	0
268	0	0
269	0	1
270	1	0
271	0	1
272	0	0
273	0	0
274	0	0
275	0	1
276	0	0
277	0	0
278	0	0
279	2	0
280	0	1
281	0	0
282	0	0
283	0	1
284	0	0
285	0	0
286	0	1
287	0	0
288	0	0
289	0	1
290	1	0
291	0	0
292	1	0
293	1	0
294	0	0
295	0	0
296	0	0
297	0	0
298	0	0
299	0	0
300	0	1
301	1	0
302	0	0
303	0	0
304	0	0
305	0	0
306	0	0
307	0	0
308	0	0
309	0	0
310	2	0
311	1	1
312	0	0
313	0	0
314	0	0
315	0	0
316	0	0
317	0	0
318	0	0
319	1	0
320	0	0
321	0	0
322	2	1
323	0	0
324	0	0
325	0	0
326	0	2
327	0	0
328	0	0
329	0	0
330	0	1
331	1	0
332	0	0
333	0	0
334	0	2
335	0	0
336	0	0
337	1	0
338	0	0
339	0	1
340	0	1
341	0	0
342	0	0
343	0	2
344	0	0
345	0	0
346	0	0
347	0	0
348	1	0
349	0	2
350	1	0
351	0	0
352	2	0
353	1	0
354	0	0
355	1	0
356	1	1
357	1	4
358	0	3
359	1	150
360	5	63
361	3	165
362	2	105
363	3	64
364	1	83
365	0	78
366	1	6
367	0	7
368	0	3
369	1	5
370	2	4
371	1	2
372	1	1
373	2	0
374	1	1
375	2	2
376	1	0
377	0	1
378	1	2
379	1	1
380	1	2
381	1	1
382	0	3
383	2	2
384	3	2
385	4	2
386	5	0
387	6	0
388	5	0
389	8	1
390	9	2
391	18	1
392	50	2
393	39	2
394	81	3
395	273	1
396	207	1
397	643	4
398	518	1
399	14240	3
400	10387	3
401	94963	8
402	90963	4
403	42260	6
404	10614	12
405	12405	9
406	3828	8
407	5461	17
408	650	26
409	286	70
410	196	120
411	161	337
412	88	261
413	81	804
414	64	536
415	60	7758
416	31	28973
417	26	57647
418	33	120982
419	20	38198
420	14	10921
421	26	8676
422	20	9486
423	19	1740
424	21	377
425	15	301
426	13	154
427	15	176
428	10	75
429	10	92
430	8	45
431	9	48
432	4	25
433	13	30
434	4	16
435	4	26
436	3	26
437	0	18
438	2	14
439	3	22
440	2	13
441	1	13
442	3	13
443	1	15
444	1	7
445	5	8
446	2	5
447	1	8
448	0	9
449	3	10
450	2	2
451	1	2
452	1	3
453	1	5
454	3	2
455	1	2
456	0	2
457	0	2
458	0	6
459	0	0
460	2	1
461	0	4
462	0	1
463	1	1
464	0	1
465	0	3
466	1	0
467	0	0
468	1	0
469	0	0
470	0	0
471	0	1
472	0	0
473	0	1
474	1	2
475	0	1
476	0	2
477	0	1
478	0	0
479	0	1
480	1	0
481	0	0
482	1	0
483	0	0
484	0	0
485	1	0
486	0	0
487	0	1
488	0	0
489	0	0
490	0	0
491	0	0
492	0	0
493	0	0
494	0	0
495	1	0
496	0	1
497	0	0
498	0	2
499	0	0
500	0	1
501	0	2
502	0	0
503	0	0
504	0	0
505	0	1
506	0	0
507	0	0
508	0	1
509	0	0
510	0	0
511	1	0
512	0	0
513	0	0
514	1	0
515	0	0
516	0	0
517	0	0
518	0	0
519	0	0
520	0	1
521	2	0
522	0	1
523	0	0
524	0	0
525	0	0
526	0	0
527	0	2
528	0	0
529	0	0
530	0	1
531	0	0
532	0	0
533	0	0
534	1	0
535	0	1
536	0	0
537	0	0
538	0	0
539	0	0
540	1	0
541	1	0
542	0	0
543	0	1
544	0	0
545	0	0
546	0	0
547	0	0
548	1	0
549	1	0
550	0	1
551	2	0
552	0	0
553	0	0
554	1	0
555	0	0
556	1	0
557	0	1
558	0	1
559	0	0
560	2	0
561	1	0
562	1	1
563	2	2
564	0	0
565	0	0
566	2	0
567	0	0
568	1	1
569	1	1
570	0	3
571	1	2
572	0	0
573	0	1
574	0	0
575	0	0
576	0	1
577	0	2
578	0	0
579	0	2
580	0	0
581	0	0
582	0	1
583	0	1
584	0	1
585	0	2
586	0	1
587	0	0
588	0	1
589	0	0
590	0	0
591	1	0
592	0	1
593	0	0
594	0	1
595	0	1
596	0	0
597	0	0
598	0	0
599	0	0
600	0	0
601	0	0
602	0	0
603	0	0
604	0	0
605	0	0
606	0	0
607	0	0
608	0	0
609	1	0
610	0	0
611	0	0
612	0	0
613	0	0
614	0	0
615	1	0
616	0	1
617	0	1
618	0	0
619	0	0
620	0	0
621	1	0
622	0	0
623	0	0
624	0	0
625	1	0
626	0	1
627	0	1
628	0	1
629	0	0
630	0	0
631	0	2
632	1	0
633	0	0
634	0	0
635	0	0
636	1	0
637	0	1
638	0	0
639	0	1
640	0	0
641	0	0
642	0	0
643	0	0
644	0	0
645	0	0
646	0	0
647	0	0
648	0	0
649	0	1
650	0	0
651	0	0
652	0	0
653	1	1
654	0	0
655	0	0
656	0	0
657	0	0
658	0	0
659	0	2
660	0	0
661	0	1
662	0	0
663	0	0
664	0	0
665	0	0
666	0	0
667	0	0
668	0	0
669	1	0
670	0	0
671	0	0
672	0	0
673	0	0
674	0	0
675	0	0
676	0	0
677	0	0
678	0	0
679	0	0
680	0	0
681	1	0
682	0	0
683	0	0
684	0	0
685	0	0
686	0	0
687	0	0
688	0	0
689	0	0
690	0	0
691	0	0
692	0	1
693	0	0
694	1	0
695	0	1
696	0	0
697	1	0
698	1	1
699	1	0
700	0	0
701	0	0
702	0	1
703	0	0
704	1	1
705	0	0
706	0	0
707	0	3
708	0	0
709	1	0
710	0	0
711	2	0
712	0	0
713	1	1
714	0	1
715	2	0
716	0	1
717	0	0
718	0	0
719	0	0
720	0	0
721	0	0
722	1	0
723	0	0
724	0	0
725	0	1
726	0	0
727	0	0
728	0	0
729	0	1
730	0	0
731	1	0
732	0	0
733	0	0
734	0	0
735	0	0
736	0	1
737	0	0
738	0	0
739	0	0
740	0	0
741	0	2
742	0	0
743	0	0
744	0	0
745	0	0
746	0	0
747	1	1
748	0	0
749	0	0
750	0	0
751	1	0
752	0	0
753	0	0
754	0	0
755	0	0
756	0	0
757	0	1
758	0	0
759	0	1
760	0	1
761	0	0
762	0	0
763	0	1
764	1	0
765	0	0
766	0	0
767	0	0
768	0	0
769	0	0
770	0	0
771	0	0
772	0	1
773	0	1
774	0	0
775	0	0
776	0	0
777	0	0
778	0	0
779	0	0
780	0	0
781	0	0
782	0	0
783	0	0
784	0	0
785	0	0
786	0	0
787	0	0
788	0	0
789	0	0
790	0	0
791	0	0
792	0	0
793	0	0
794	1	0
795	0	0
796	0	0
797	0	0
798	0	0
799	0	0
800	0	1
801	0	0
802	0	0
803	0	0
804	0	0
805	0	0
806	0	0
807	0	0
808	0	0
809	0	0
810	0	0
811	0	0
812	0	0
813	0	0
814	0	0
815	0	0
816	0	0
817	0	0
818	0	0
819	0	0
820	0	0
821	0	0
822	0	0
823	0	0
824	0	0
825	0	0
826	0	0
827	0	0
828	0	1
829	0	0
830	0	0
831	0	0
832	0	0
833	0	0
834	0	0
835	0	0
836	0	0
837	0	0
838	0	0
839	0	0
840	0	0
841	0	0
842	0	0
843	0	0
844	0	0
845	0	0
846	0	0
847	0	0
848	0	0
849	0	0
850	0	0
851	0	0
852	0	0
853	0	0
854	0	0
855	0	0
856	0	0
857	0	0
858	0	0
859	0	0
860	0	0
861	0	0
862	0	0
863	0	0
864	0	0
865	0	0
866	0	0
867	0	0
868	0	0
869	0	0
870	0	0
871	0	0
872	0	0
873	0	0
874	0	0
875	0	0
876	0	0
877	0	0
878	0	0
879	0	0
880	0	0
881	0	0
882	0	0
883	0	0
884	0	0
885	0	0
886	0	0
887	0	0
888	0	0
889	0	0
890	0	0
891	0	0
892	0	0
893	0	0
894	0	0
895	0	0
896	0	0
897	0	0
898	0	0
899	0	1
900	0	0
901	0	0
902	0	0
903	0	0
904	0	0
905	0	0
906	0	0
907	0	0
908	0	0
909	0	0
910	0	0
911	0	0
912	0	0
913	0	0
914	0	0
915	0	0
916	0	0
917	1	0
918	0	0
919	0	0
920	0	0
921	0	0
922	0	0
923	0	0
924	0	0
925	0	0
926	0	0
927	0	0
928	0	0
929	0	0
930	0	0
931	0	0
932	0	0
933	0	0
934	0	0
935	0	0
936	0	0
937	0	0
938	0	0
939	0	0
940	0	0
941	0	0
942	0	0
943	0	0
944	0	0
945	0	0
946	0	0
947	0	0
948	0	0
949	0	0
950	0	0
951	0	0
952	0	0
953	0	0
954	0	0
955	0	0
956	0	0
957	0	0
958	0	0
959	0	0
960	0	0
961	0	0
962	0	0
963	0	0
964	0	0
965	0	0
966	0	0
967	0	0
968	0	0
969	0	0
970	0	0
971	0	0
972	0	0
973	0	0
974	0	0
975	0	0
976	0	0
977	0	0
978	0	1
979	0	0
980	0	0
981	0	0
982	0	0
983	0	0
984	0	0
985	0	0
986	0	0
987	0	0
988	0	0
989	0	0
990	0	0
991	0	0
992	0	0
993	0	0
994	0	0
995	0	0
996	0	0
997	1	0
998	0	0
999	0	0
1000	0	0
1001	0	0
1002	0	0
1003	0	0
1004	0	1
1005	0	0
1006	0	0
1007	0	0
1008	0	0
1009	0	0
1010	0	0
1011	0	0
1012	0	0
1013	0	0
1014	0	0
1015	0	0
1016	0	0
1017	0	0
1018	0	0
1019	0	0
1020	0	0
1021	0	0
1022	0	0
1023	0	0


==> figs/kaby.dat <==
Time	bit0	bit1
0	0.00000	0.00000
1	0.00000	0.00000
2	0.00000	0.00000
3	0.00000	0.00000
4	0.00000	0.00000
5	0.00000	0.00000
6	0.00000	0.00000
7	0.00000	0.00000
8	0.00000	0.00000
9	0.00000	0.00000
10	0.00000	0.00000
11	0.00000	0.00000
12	0.00000	0.00000
13	0.00000	0.00000
14	0.00000	0.00000
15	0.00000	0.00000
16	0.00000	0.00000
17	0.00000	0.00000
18	0.00000	0.00000
19	0.00000	0.00000
20	0.00000	0.00000
21	0.00000	0.00000
22	0.00000	0.00000
23	0.00000	0.00000
24	0.00000	0.00000
25	0.00000	0.00000
26	0.00000	0.00000
27	0.00000	0.00000
28	0.00000	0.00000
29	0.00000	0.00000
30	0.00000	0.00000
31	0.00000	0.00000
32	0.00000	0.00000
33	0.00000	0.00000
34	0.00000	0.00000
35	0.00000	0.00000
36	0.00000	0.00000
37	0.00000	0.00000
38	0.00000	0.00000
39	0.00000	0.00000
40	0.00000	0.00000
41	0.00000	0.00000
42	0.00000	0.00000
43	0.00000	0.00000
44	0.00000	0.00000
45	0.00000	0.00000
46	0.00000	0.00000
47	0.00000	0.00000
48	0.00000	0.00000
49	0.00000	0.00000
50	0.00000	0.00000
51	0.00000	0.00000
52	0.00000	0.00000
53	0.00000	0.00000
54	0.00000	0.00000
55	0.00000	0.00000
56	0.00000	0.00000
57	0.00000	0.00000
58	0.00000	0.00000
59	0.00000	0.00000
60	0.00000	0.00000
61	0.00000	0.00000
62	0.00000	0.00000
63	0.00000	0.00000
64	0.00000	0.00000
65	0.00000	0.00000
66	0.00000	0.00000
67	0.00000	0.00000
68	0.00000	0.00000
69	0.00000	0.00000
70	0.00000	0.00000
71	0.00000	0.00000
72	0.00000	0.00000
73	0.00000	0.00000
74	0.00000	0.00000
75	0.00000	0.00000
76	0.00000	0.00000
77	0.00000	0.00000
78	0.00000	0.00000
79	0.00000	0.00000
80	0.00000	0.00000
81	0.00000	0.00000
82	0.00000	0.00000
83	0.00000	0.00000
84	0.00000	0.00000
85	0.00000	0.00000
86	0.00000	0.00000
87	0.00000	0.00000
88	0.00000	0.00000
89	0.00000	0.00000
90	0.00000	0.00000
91	0.00000	0.00000
92	0.00000	0.00000
93	0.00000	0.00000
94	0.00000	0.00000
95	0.00000	0.00000
96	0.00000	0.00000
97	0.00000	0.00000
98	0.00000	0.00000
99	0.00000	0.00000
100	0.00000	0.00000
101	0.00000	0.00000
102	0.00000	0.00000
103	0.00000	0.00000
104	0.00000	0.00000
105	0.00000	0.00000
106	0.00000	0.00000
107	0.00000	0.00000
108	0.00000	0.00000
109	0.00000	0.00000
110	0.00000	0.00000
111	0.00000	0.00000
112	0.00000	0.00000
113	0.00000	0.00000
114	0.00000	0.00000
115	0.00000	0.00000
116	0.00000	0.00000
117	0.00000	0.00000
118	0.00000	0.00000
119	0.00000	0.00000
120	0.00000	0.00000
121	0.00000	0.00000
122	0.00000	0.00000
123	0.00000	0.00000
124	0.00000	0.00000
125	0.00000	0.00000
126	0.00000	0.00000
127	0.00000	0.00000
128	0.00000	0.00000
129	0.00000	0.00000
130	0.00000	0.00000
131	0.00000	0.00000
132	0.00594	0.00000
133	0.01031	0.00000
134	0.14159	0.00000
135	0.07227	0.00000
136	0.35388	0.00000
137	0.04653	0.00000
138	0.09236	0.00000
139	0.01242	0.00000
140	0.03289	0.00000
141	0.00313	0.00000
142	0.01768	0.00755
143	0.00291	0.00147
144	0.04455	0.15866
145	0.00276	0.02246
146	0.02256	0.40252
147	0.00112	0.01483
148	0.04161	0.11883
149	0.00065	0.00166
150	0.03607	0.03680
151	0.00017	0.00028
152	0.01262	0.01815
153	0.00099	0.00124
154	0.02521	0.03323
155	0.00132	0.00283
156	0.01153	0.03521
157	0.00033	0.00200
158	0.00156	0.01905
159	0.00015	0.00468
160	0.00098	0.04325
161	0.00009	0.00517
162	0.00023	0.01457
163	0.00003	0.00243
164	0.00016	0.01446
165	0.00007	0.00495
166	0.00024	0.01940
167	0.00004	0.00324
168	0.00008	0.00488
169	0.00001	0.00041
170	0.00004	0.00077
171	0.00002	0.00032
172	0.00007	0.00068
173	0.00003	0.00016
174	0.00001	0.00022
175	0.00000	0.00005
176	0.00002	0.00013
177	0.00003	0.00011
178	0.00009	0.00019
179	0.00005	0.00007
180	0.00004	0.00006
181	0.00001	0.00002
182	0.00001	0.00002
183	0.00003	0.00003
184	0.00008	0.00005
185	0.00011	0.00004
186	0.00012	0.00002
187	0.00007	0.00001
188	0.00002	0.00000
189	0.00005	0.00001
190	0.00009	0.00003
191	0.00026	0.00005
192	0.00034	0.00006
193	0.00035	0.00006
194	0.00017	0.00001
195	0.00019	0.00001
196	0.00005	0.00002
197	0.00004	0.00005
198	0.00002	0.00006
199	0.00004	0.00018
200	0.00003	0.00006
201	0.00009	0.00006
202	0.00004	0.00002
203	0.00010	0.00005
204	0.00003	0.00006
205	0.00004	0.00027
206	0.00001	0.00016
207	0.00001	0.00058
208	0.00000	0.00010
209	0.00001	0.00026
210	0.00000	0.00004
211	0.00000	0.00005
212	0.00000	0.00001
213	0.00000	0.00004
214	0.00000	0.00001
215	0.00000	0.00007
216	0.00000	0.00001
217	0.00000	0.00012
218	0.00000	0.00001
219	0.00000	0.00008
220	0.00000	0.00000
221	0.00000	0.00001
222	0.00000	0.00000
223	0.00000	0.00001
224	0.00000	0.00000
225	0.00000	0.00001
226	0.00000	0.00000
227	0.00000	0.00000
228	0.00000	0.00000
229	0.00000	0.00000
230	0.00000	0.00000
231	0.00000	0.00000
232	0.00000	0.00000
233	0.00000	0.00000
234	0.00000	0.00000
235	0.00000	0.00000
236	0.00000	0.00000
237	0.00000	0.00000
238	0.00000	0.00000
239	0.00000	0.00000
240	0.00000	0.00000
241	0.00000	0.00000
242	0.00000	0.00000
243	0.00000	0.00000
244	0.00000	0.00000
245	0.00000	0.00000
246	0.00000	0.00000
247	0.00000	0.00000
248	0.00000	0.00000
249	0.00000	0.00000
250	0.00000	0.00000
251	0.00000	0.00000
252	0.00000	0.00000
253	0.00000	0.00000
254	0.00000	0.00000
255	0.00000	0.00000
256	0.00000	0.00000
257	0.00000	0.00000
258	0.00000	0.00000
259	0.00000	0.00000
260	0.00000	0.00000
261	0.00000	0.00000
262	0.00000	0.00000
263	0.00000	0.00000
264	0.00000	0.00000
265	0.00000	0.00000
266	0.00000	0.00000
267	0.00000	0.00000
268	0.00000	0.00000
269	0.00000	0.00000
270	0.00000	0.00000
271	0.00000	0.00000
272	0.00000	0.00000
273	0.00000	0.00000
274	0.00000	0.00000
275	0.00000	0.00000
276	0.00000	0.00000
277	0.00000	0.00000
278	0.00000	0.00000
279	0.00000	0.00000
280	0.00000	0.00000
281	0.00000	0.00000
282	0.00000	0.00000
283	0.00000	0.00000
284	0.00000	0.00000
285	0.00000	0.00000
286	0.00000	0.00000
287	0.00000	0.00000
288	0.00000	0.00000
289	0.00000	0.00000
290	0.00000	0.00000
291	0.00000	0.00000
292	0.00000	0.00000
293	0.00000	0.00000
294	0.00000	0.00000
295	0.00000	0.00000
296	0.00000	0.00000
297	0.00000	0.00000
298	0.00000	0.00000
299	0.00000	0.00000
300	0.00000	0.00000
301	0.00000	0.00000
302	0.00000	0.00000
303	0.00000	0.00000
304	0.00000	0.00000
305	0.00000	0.00000
306	0.00000	0.00000
307	0.00000	0.00000
308	0.00000	0.00000
309	0.00000	0.00000
310	0.00000	0.00000
311	0.00000	0.00000
312	0.00000	0.00000
313	0.00000	0.00000
314	0.00000	0.00000
315	0.00000	0.00000
316	0.00000	0.00000
317	0.00000	0.00000
318	0.00000	0.00000
319	0.00000	0.00000
320	0.00000	0.00000
321	0.00000	0.00000
322	0.00000	0.00000
323	0.00000	0.00000
324	0.00000	0.00000
325	0.00000	0.00000
326	0.00000	0.00000
327	0.00000	0.00000
328	0.00000	0.00000
329	0.00000	0.00000
330	0.00000	0.00000
331	0.00000	0.00000
332	0.00000	0.00000
333	0.00000	0.00000
334	0.00000	0.00000
335	0.00000	0.00000
336	0.00000	0.00000
337	0.00000	0.00000
338	0.00000	0.00000
339	0.00000	0.00000
340	0.00000	0.00000
341	0.00000	0.00000
342	0.00000	0.00000
343	0.00000	0.00000
344	0.00000	0.00000
345	0.00000	0.00000
346	0.00000	0.00000
347	0.00000	0.00000
348	0.00000	0.00000
349	0.00000	0.00000
350	0.00000	0.00000
351	0.00000	0.00000
352	0.00000	0.00000
353	0.00000	0.00000
354	0.00000	0.00000
355	0.00000	0.00000
356	0.00000	0.00000
357	0.00000	0.00000
358	0.00000	0.00000
359	0.00000	0.00000
360	0.00000	0.00000
361	0.00000	0.00000
362	0.00000	0.00000
363	0.00000	0.00000
364	0.00000	0.00000
365	0.00000	0.00000
366	0.00000	0.00000
367	0.00000	0.00000
368	0.00000	0.00000
369	0.00000	0.00000
370	0.00000	0.00000
371	0.00000	0.00000
372	0.00000	0.00000
373	0.00000	0.00000
374	0.00000	0.00000
375	0.00000	0.00000
376	0.00000	0.00000
377	0.00000	0.00000
378	0.00000	0.00000
379	0.00000	0.00000
380	0.00000	0.00000
381	0.00000	0.00000
382	0.00000	0.00000
383	0.00000	0.00000
384	0.00000	0.00000
385	0.00000	0.00000
386	0.00000	0.00000
387	0.00000	0.00000
388	0.00000	0.00000
389	0.00000	0.00000
390	0.00000	0.00000
391	0.00000	0.00000
392	0.00000	0.00000
393	0.00000	0.00000
394	0.00000	0.00000
395	0.00000	0.00000
396	0.00000	0.00000
397	0.00000	0.00000
398	0.00000	0.00000
399	0.00000	0.00000
400	0.00000	0.00000
401	0.00000	0.00000
402	0.00000	0.00000
403	0.00000	0.00000
404	0.00000	0.00000
405	0.00000	0.00000
406	0.00000	0.00000
407	0.00000	0.00000
408	0.00000	0.00000
409	0.00000	0.00000
410	0.00000	0.00000
411	0.00000	0.00000
412	0.00000	0.00000
413	0.00000	0.00000
414	0.00000	0.00000
415	0.00000	0.00000
416	0.00000	0.00000
417	0.00000	0.00000
418	0.00000	0.00000
419	0.00000	0.00000
420	0.00000	0.00000
421	0.00000	0.00000
422	0.00000	0.00000
423	0.00000	0.00000
424	0.00000	0.00000
425	0.00000	0.00000
426	0.00000	0.00000
427	0.00000	0.00000
428	0.00000	0.00000
429	0.00000	0.00000
430	0.00000	0.00000
431	0.00000	0.00000
432	0.00000	0.00000
433	0.00000	0.00000
434	0.00000	0.00000
435	0.00000	0.00000
436	0.00000	0.00000
437	0.00000	0.00000
438	0.00000	0.00000
439	0.00000	0.00000
440	0.00000	0.00000
441	0.00000	0.00000
442	0.00000	0.00000
443	0.00000	0.00000
444	0.00000	0.00000
445	0.00000	0.00000
446	0.00000	0.00000
447	0.00000	0.00000
448	0.00000	0.00000
449	0.00000	0.00000
450	0.00000	0.00000
451	0.00000	0.00000
452	0.00000	0.00000
453	0.00000	0.00000
454	0.00000	0.00000
455	0.00000	0.00000
456	0.00000	0.00000
457	0.00000	0.00000
458	0.00000	0.00000
459	0.00000	0.00000
460	0.00000	0.00000
461	0.00000	0.00000
462	0.00000	0.00000
463	0.00000	0.00000
464	0.00000	0.00000
465	0.00000	0.00000
466	0.00000	0.00000
467	0.00000	0.00000
468	0.00000	0.00000
469	0.00000	0.00000
470	0.00000	0.00000
471	0.00000	0.00000
472	0.00000	0.00000
473	0.00000	0.00000
474	0.00000	0.00000
475	0.00000	0.00000
476	0.00000	0.00000
477	0.00000	0.00000
478	0.00000	0.00000
479	0.00000	0.00000
480	0.00000	0.00000
481	0.00000	0.00000
482	0.00000	0.00000
483	0.00000	0.00000
484	0.00000	0.00000
485	0.00000	0.00000
486	0.00000	0.00000
487	0.00000	0.00000
488	0.00000	0.00000
489	0.00000	0.00000
490	0.00000	0.00000
491	0.00000	0.00000
492	0.00000	0.00000
493	0.00000	0.00000
494	0.00000	0.00000
495	0.00000	0.00000
496	0.00000	0.00000
497	0.00000	0.00000
498	0.00000	0.00000
499	0.00000	0.00000
500	0.00000	0.00000
501	0.00000	0.00000
502	0.00000	0.00000
503	0.00000	0.00000
504	0.00000	0.00000
505	0.00000	0.00000
506	0.00000	0.00000
507	0.00000	0.00000
508	0.00000	0.00000
509	0.00000	0.00000
510	0.00000	0.00000
511	0.00000	0.00000
512	0.00000	0.00000
513	0.00000	0.00000
514	0.00000	0.00000
515	0.00000	0.00000
516	0.00000	0.00000
517	0.00000	0.00000
518	0.00000	0.00000
519	0.00000	0.00000
520	0.00000	0.00000
521	0.00000	0.00000
522	0.00000	0.00000
523	0.00000	0.00000
524	0.00000	0.00000
525	0.00000	0.00000
526	0.00000	0.00000
527	0.00000	0.00000
528	0.00000	0.00000
529	0.00000	0.00000
530	0.00000	0.00000
531	0.00000	0.00000
532	0.00000	0.00000
533	0.00000	0.00000
534	0.00000	0.00000
535	0.00000	0.00000
536	0.00000	0.00000
537	0.00000	0.00000
538	0.00000	0.00000
539	0.00000	0.00000
540	0.00000	0.00000
541	0.00000	0.00000
542	0.00000	0.00000
543	0.00000	0.00000
544	0.00000	0.00000
545	0.00000	0.00000
546	0.00000	0.00000
547	0.00000	0.00000
548	0.00000	0.00000
549	0.00000	0.00000
550	0.00000	0.00000
551	0.00000	0.00000
552	0.00000	0.00000
553	0.00000	0.00000
554	0.00000	0.00000
555	0.00000	0.00000
556	0.00000	0.00000
557	0.00000	0.00000
558	0.00000	0.00000
559	0.00000	0.00000
560	0.00000	0.00000
561	0.00000	0.00000
562	0.00000	0.00000
563	0.00000	0.00000
564	0.00000	0.00000
565	0.00000	0.00000
566	0.00000	0.00000
567	0.00000	0.00000
568	0.00000	0.00000
569	0.00000	0.00000
570	0.00000	0.00000
571	0.00000	0.00000
572	0.00000	0.00000
573	0.00000	0.00000
574	0.00001	0.00000
575	0.00000	0.00000
576	0.00000	0.00000
577	0.00000	0.00000
578	0.00002	0.00000
579	0.00001	0.00000
580	0.00001	0.00000
581	0.00000	0.00000
582	0.00001	0.00000
583	0.00000	0.00000
584	0.00000	0.00000
585	0.00000	0.00000
586	0.00001	0.00000
587	0.00001	0.00000
588	0.00000	0.00000
589	0.00000	0.00000
590	0.00000	0.00000
591	0.00000	0.00000
592	0.00000	0.00000
593	0.00000	0.00000
594	0.00000	0.00000
595	0.00000	0.00000
596	0.00000	0.00000
597	0.00000	0.00000
598	0.00000	0.00000
599	0.00000	0.00000
600	0.00000	0.00000
601	0.00000	0.00000
602	0.00000	0.00000
603	0.00000	0.00000
604	0.00000	0.00000
605	0.00000	0.00000
606	0.00000	0.00000
607	0.00000	0.00000
608	0.00000	0.00000
609	0.00000	0.00000
610	0.00000	0.00000
611	0.00000	0.00000
612	0.00000	0.00000
613	0.00000	0.00000
614	0.00000	0.00000
615	0.00000	0.00000
616	0.00000	0.00000
617	0.00000	0.00000
618	0.00000	0.00000
619	0.00000	0.00000
620	0.00000	0.00001
621	0.00000	0.00000
622	0.00000	0.00002
623	0.00000	0.00001
624	0.00000	0.00001
625	0.00000	0.00000
626	0.00000	0.00001
627	0.00000	0.00001
628	0.00000	0.00001
629	0.00000	0.00000
630	0.00000	0.00001
631	0.00000	0.00000
632	0.00000	0.00000
633	0.00000	0.00000
634	0.00000	0.00000
635	0.00000	0.00000
636	0.00000	0.00000
637	0.00000	0.00000
638	0.00000	0.00000
639	0.00000	0.00000
640	0.00000	0.00000
641	0.00000	0.00000
642	0.00000	0.00000
643	0.00000	0.00000
644	0.00000	0.00000
645	0.00000	0.00000
646	0.00000	0.00000
647	0.00000	0.00000
648	0.00000	0.00000
649	0.00000	0.00000
650	0.00000	0.00000
651	0.00000	0.00000
652	0.00000	0.00000
653	0.00000	0.00000
654	0.00000	0.00000
655	0.00000	0.00000
656	0.00000	0.00000
657	0.00000	0.00000
658	0.00000	0.00000
659	0.00000	0.00000
660	0.00000	0.00000
661	0.00000	0.00000
662	0.00000	0.00000
663	0.00000	0.00000
664	0.00000	0.00000
665	0.00000	0.00000
666	0.00000	0.00000
667	0.00000	0.00000
668	0.00000	0.00000
669	0.00000	0.00000
670	0.00000	0.00000
671	0.00000	0.00000
672	0.00000	0.00000
673	0.00000	0.00000
674	0.00000	0.00000
675	0.00000	0.00000
676	0.00000	0.00000
677	0.00000	0.00000
678	0.00000	0.00000
679	0.00000	0.00000
680	0.00000	0.00000
681	0.00000	0.00000
682	0.00000	0.00000
683	0.00000	0.00000
684	0.00000	0.00000
685	0.00000	0.00000
686	0.00000	0.00000
687	0.00000	0.00000
688	0.00000	0.00000
689	0.00000	0.00000
690	0.00000	0.00000
691	0.00000	0.00000
692	0.00000	0.00000
693	0.00000	0.00000
694	0.00000	0.00000
695	0.00000	0.00000
696	0.00000	0.00000
697	0.00000	0.00000
698	0.00000	0.00000
699	0.00000	0.00000
700	0.00000	0.00000
701	0.00000	0.00000
702	0.00000	0.00000
703	0.00000	0.00000
704	0.00000	0.00000
705	0.00000	0.00000
706	0.00000	0.00000
707	0.00000	0.00000
708	0.00000	0.00000
709	0.00000	0.00000
710	0.00000	0.00000
711	0.00000	0.00000
712	0.00000	0.00000
713	0.00000	0.00000
714	0.00000	0.00000
715	0.00000	0.00000
716	0.00000	0.00000
717	0.00000	0.00000
718	0.00000	0.00000
719	0.00000	0.00000
720	0.00000	0.00000
721	0.00000	0.00000
722	0.00000	0.00000
723	0.00000	0.00000
724	0.00000	0.00000
725	0.00000	0.00000
726	0.00000	0.00000
727	0.00000	0.00000
728	0.00000	0.00000
729	0.00000	0.00000
730	0.00000	0.00000
731	0.00000	0.00000
732	0.00000	0.00000
733	0.00000	0.00000
734	0.00000	0.00000
735	0.00000	0.00000
736	0.00000	0.00000
737	0.00000	0.00000
738	0.00000	0.00000
739	0.00000	0.00000
740	0.00000	0.00000
741	0.00000	0.00000
742	0.00000	0.00000
743	0.00000	0.00000
744	0.00000	0.00000
745	0.00000	0.00000
746	0.00000	0.00000
747	0.00000	0.00000
748	0.00000	0.00000
749	0.00000	0.00000
750	0.00000	0.00000
751	0.00000	0.00000
752	0.00000	0.00000
753	0.00000	0.00000
754	0.00000	0.00000
755	0.00000	0.00000
756	0.00000	0.00000
757	0.00000	0.00000
758	0.00000	0.00000
759	0.00000	0.00000
760	0.00000	0.00000
761	0.00000	0.00000
762	0.00000	0.00000
763	0.00000	0.00000
764	0.00000	0.00000
765	0.00000	0.00000
766	0.00000	0.00000
767	0.00000	0.00000
768	0.00000	0.00000
769	0.00000	0.00000
770	0.00000	0.00000
771	0.00000	0.00000
772	0.00000	0.00000
773	0.00000	0.00000
774	0.00000	0.00000
775	0.00000	0.00000
776	0.00000	0.00000
777	0.00000	0.00000
778	0.00000	0.00000
779	0.00000	0.00000
780	0.00000	0.00000
781	0.00000	0.00000
782	0.00000	0.00000
783	0.00000	0.00000
784	0.00000	0.00000
785	0.00000	0.00000
786	0.00000	0.00000
787	0.00000	0.00000
788	0.00000	0.00000
789	0.00000	0.00000
790	0.00000	0.00000
791	0.00000	0.00000
792	0.00000	0.00000
793	0.00000	0.00000
794	0.00000	0.00000
795	0.00000	0.00000
796	0.00000	0.00000
797	0.00000	0.00000
798	0.00000	0.00000
799	0.00000	0.00000
800	0.00000	0.00000
801	0.00000	0.00000
802	0.00000	0.00000
803	0.00000	0.00000
804	0.00000	0.00000
805	0.00000	0.00000
806	0.00000	0.00000
807	0.00000	0.00000
808	0.00000	0.00000
809	0.00000	0.00000
810	0.00000	0.00000
811	0.00000	0.00000
812	0.00000	0.00000
813	0.00000	0.00000
814	0.00000	0.00000
815	0.00000	0.00000
816	0.00000	0.00000
817	0.00000	0.00000
818	0.00000	0.00000
819	0.00000	0.00000
820	0.00000	0.00000
821	0.00000	0.00000
822	0.00000	0.00000
823	0.00000	0.00000
824	0.00000	0.00000
825	0.00000	0.00000
826	0.00000	0.00000
827	0.00000	0.00000
828	0.00000	0.00000
829	0.00000	0.00000
830	0.00000	0.00000
831	0.00000	0.00000
832	0.00000	0.00000
833	0.00000	0.00000
834	0.00000	0.00000
835	0.00000	0.00000
836	0.00000	0.00000
837	0.00000	0.00000
838	0.00000	0.00000
839	0.00000	0.00000
840	0.00000	0.00000
841	0.00000	0.00000
842	0.00000	0.00000
843	0.00000	0.00000
844	0.00000	0.00000
845	0.00000	0.00000
846	0.00000	0.00000
847	0.00000	0.00000
848	0.00000	0.00000
849	0.00000	0.00000
850	0.00000	0.00000
851	0.00000	0.00000
852	0.00000	0.00000
853	0.00000	0.00000
854	0.00000	0.00000
855	0.00000	0.00000
856	0.00000	0.00000
857	0.00000	0.00000
858	0.00000	0.00000
859	0.00000	0.00000
860	0.00000	0.00000
861	0.00000	0.00000
862	0.00000	0.00000
863	0.00000	0.00000
864	0.00000	0.00000
865	0.00000	0.00000
866	0.00000	0.00000
867	0.00000	0.00000
868	0.00000	0.00000
869	0.00000	0.00000
870	0.00000	0.00000
871	0.00000	0.00000
872	0.00000	0.00000
873	0.00000	0.00000
874	0.00000	0.00000
875	0.00000	0.00000
876	0.00000	0.00000
877	0.00000	0.00000
878	0.00000	0.00000
879	0.00000	0.00000
880	0.00000	0.00000
881	0.00000	0.00000
882	0.00000	0.00000
883	0.00000	0.00000
884	0.00000	0.00000
885	0.00000	0.00000
886	0.00000	0.00000
887	0.00000	0.00000
888	0.00000	0.00000
889	0.00000	0.00000
890	0.00000	0.00000
891	0.00000	0.00000
892	0.00000	0.00000
893	0.00000	0.00000
894	0.00000	0.00000
895	0.00000	0.00000
896	0.00000	0.00000
897	0.00000	0.00000
898	0.00000	0.00000
899	0.00000	0.00000
900	0.00000	0.00000
901	0.00000	0.00000
902	0.00000	0.00000
903	0.00000	0.00000
904	0.00000	0.00000
905	0.00000	0.00000
906	0.00000	0.00000
907	0.00000	0.00000
908	0.00000	0.00000
909	0.00000	0.00000
910	0.00000	0.00000
911	0.00000	0.00000
912	0.00000	0.00000
913	0.00000	0.00000
914	0.00000	0.00000
915	0.00000	0.00000
916	0.00000	0.00000
917	0.00000	0.00000
918	0.00000	0.00000
919	0.00000	0.00000
920	0.00000	0.00000
921	0.00000	0.00000
922	0.00000	0.00000
923	0.00000	0.00000
924	0.00000	0.00000
925	0.00000	0.00000
926	0.00000	0.00000
927	0.00000	0.00000
928	0.00000	0.00000
929	0.00000	0.00000
930	0.00000	0.00000
931	0.00000	0.00000
932	0.00000	0.00000
933	0.00000	0.00000
934	0.00000	0.00000
935	0.00000	0.00000
936	0.00000	0.00000
937	0.00000	0.00000
938	0.00000	0.00000
939	0.00000	0.00000
940	0.00000	0.00000
941	0.00000	0.00000
942	0.00000	0.00000
943	0.00000	0.00000
944	0.00000	0.00000
945	0.00000	0.00000
946	0.00000	0.00000
947	0.00000	0.00000
948	0.00000	0.00000
949	0.00000	0.00000
950	0.00000	0.00000
951	0.00000	0.00000
952	0.00000	0.00000
953	0.00000	0.00000
954	0.00000	0.00000
955	0.00000	0.00000
956	0.00000	0.00000
957	0.00000	0.00000
958	0.00000	0.00000
959	0.00000	0.00000
960	0.00000	0.00000
961	0.00000	0.00000
962	0.00000	0.00000
963	0.00000	0.00000
964	0.00000	0.00000
965	0.00000	0.00000
966	0.00000	0.00000
967	0.00000	0.00000
968	0.00000	0.00000
969	0.00000	0.00000
970	0.00000	0.00000
971	0.00000	0.00000
972	0.00000	0.00000
973	0.00000	0.00000
974	0.00000	0.00000
975	0.00000	0.00000
976	0.00000	0.00000
977	0.00000	0.00000
978	0.00000	0.00000
979	0.00000	0.00000
980	0.00000	0.00000
981	0.00000	0.00000
982	0.00000	0.00000
983	0.00000	0.00000
984	0.00000	0.00000
985	0.00000	0.00000
986	0.00000	0.00000
987	0.00000	0.00000
988	0.00000	0.00000
989	0.00000	0.00000
990	0.00000	0.00000
991	0.00000	0.00000
992	0.00000	0.00000
993	0.00000	0.00000
994	0.00000	0.00000
995	0.00000	0.00000
996	0.00000	0.00000
997	0.00000	0.00000
998	0.00000	0.00000
999	0.00000	0.00000
1000	0.00000	0.00000
1001	0.00000	0.00000
1002	0.00000	0.00000
1003	0.00000	0.00000
1004	0.00000	0.00000
1005	0.00000	0.00000
1006	0.00000	0.00000
1007	0.00000	0.00000
1008	0.00000	0.00000
1009	0.00000	0.00000
1010	0.00000	0.00000
1011	0.00000	0.00000
1012	0.00000	0.00000
1013	0.00000	0.00000
1014	0.00000	0.00000
1015	0.00000	0.00000
1016	0.00000	0.00000
1017	0.00000	0.00000
1018	0.00000	0.00000
1019	0.00000	0.00000
1020	0.00000	0.00000
1021	0.00000	0.00000
1022	0.00000	0.00000
1023	0.00000	0.00000


==> figs/kaby/kaby_1-267.dat <==
Time	"zero 1-267"	"one 1-267"
0	0.00000	0.00000
1	0.00000	0.00000
2	0.00000	0.00000
3	0.00000	0.00000
4	0.00000	0.00000
5	0.00000	0.00000
6	0.00000	0.00000
7	0.00000	0.00000
8	0.00000	0.00000
9	0.00000	0.00000
10	0.00000	0.00000
11	0.00000	0.00000
12	0.00000	0.00000
13	0.00000	0.00000
14	0.00000	0.00000
15	0.00000	0.00000
16	0.00000	0.00000
17	0.00000	0.00000
18	0.00000	0.00000
19	0.00000	0.00000
20	0.00000	0.00000
21	0.00000	0.00000
22	0.00000	0.00000
23	0.00000	0.00000
24	0.00000	0.00000
25	0.00000	0.00000
26	0.00000	0.00000
27	0.00000	0.00000
28	0.00000	0.00000
29	0.00000	0.00000
30	0.00000	0.00000
31	0.00000	0.00000
32	0.00000	0.00000
33	0.00000	0.00000
34	0.00000	0.00000
35	0.00000	0.00000
36	0.00000	0.00000
37	0.00000	0.00000
38	0.00000	0.00000
39	0.00000	0.00000
40	0.00000	0.00000
41	0.00000	0.00000
42	0.00000	0.00000
43	0.00000	0.00000
44	0.00000	0.00000
45	0.00000	0.00000
46	0.00000	0.00000
47	0.00000	0.00000
48	0.00000	0.00000
49	0.00000	0.00000
50	0.00000	0.00000
51	0.00000	0.00000
52	0.00000	0.00000
53	0.00000	0.00000
54	0.00000	0.00000
55	0.00000	0.00000
56	0.00000	0.00000
57	0.00000	0.00000
58	0.00000	0.00000
59	0.00000	0.00000
60	0.00000	0.00000
61	0.00000	0.00000
62	0.00000	0.00000
63	0.00000	0.00000
64	0.00000	0.00000
65	0.00000	0.00000
66	0.00000	0.00000
67	0.00000	0.00000
68	0.00000	0.00000
69	0.00000	0.00000
70	0.00000	0.00000
71	0.00000	0.00000
72	0.00000	0.00000
73	0.00000	0.00000
74	0.00000	0.00000
75	0.00000	0.00000
76	0.00000	0.00000
77	0.00000	0.00000
78	0.00000	0.00000
79	0.00000	0.00000
80	0.00000	0.00000
81	0.00000	0.00000
82	0.00000	0.00000
83	0.00000	0.00000
84	0.00000	0.00000
85	0.00000	0.00000
86	0.00000	0.00000
87	0.00000	0.00000
88	0.00000	0.00000
89	0.00000	0.00000
90	0.00000	0.00000
91	0.00000	0.00000
92	0.00000	0.00000
93	0.00000	0.00000
94	0.00000	0.00000
95	0.00000	0.00000
96	0.00000	0.00000
97	0.00000	0.00000
98	0.00000	0.00000
99	0.00000	0.00000
100	0.00000	0.00000
101	0.00000	0.00000
102	0.00000	0.00000
103	0.00000	0.00000
104	0.00000	0.00000
105	0.00000	0.00000
106	0.00000	0.00000
107	0.00000	0.00000
108	0.00000	0.00000
109	0.00000	0.00000
110	0.00000	0.00000
111	0.00000	0.00000
112	0.00000	0.00000
113	0.00000	0.00000
114	0.00000	0.00000
115	0.00000	0.00000
116	0.00000	0.00000
117	0.00000	0.00000
118	0.00000	0.00000
119	0.00000	0.00000
120	0.00000	0.00000
121	0.00000	0.00000
122	0.00000	0.00000
123	0.00000	0.00000
124	0.00000	0.00000
125	0.00000	0.00000
126	0.00000	0.00000
127	0.00000	0.00000
128	0.00000	0.00000
129	0.00000	0.00000
130	0.00000	0.00000
131	0.00000	0.00000
132	0.00000	0.00000
133	0.00000	0.00000
134	0.00000	0.00000
135	0.00000	0.00000
136	0.00000	0.00000
137	0.00000	0.00000
138	0.00000	0.00000
139	0.00000	0.00000
140	0.00000	0.00000
141	0.00000	0.00000
142	0.00000	0.00000
143	0.00000	0.00000
144	0.00000	0.00000
145	0.00000	0.00000
146	0.00000	0.00000
147	0.00000	0.00000
148	0.00000	0.00000
149	0.00000	0.00000
150	0.00000	0.00000
151	0.00000	0.00000
152	0.00000	0.00000
153	0.00000	0.00000
154	0.00000	0.00000
155	0.00000	0.00000
156	0.00000	0.00000
157	0.00000	0.00000
158	0.00000	0.00000
159	0.00000	0.00000
160	0.00000	0.00000
161	0.00000	0.00000
162	0.00000	0.00000
163	0.00000	0.00000
164	0.00000	0.00000
165	0.00000	0.00000
166	0.00000	0.00000
167	0.00000	0.00000
168	0.00000	0.00000
169	0.00000	0.00000
170	0.00000	0.00000
171	0.00000	0.00000
172	0.00000	0.00000
173	0.00000	0.00000
174	0.00000	0.00000
175	0.00000	0.00000
176	0.00000	0.00000
177	0.00000	0.00000
178	0.00000	0.00000
179	0.00000	0.00000
180	0.00000	0.00000
181	0.00000	0.00000
182	0.00000	0.00000
183	0.00000	0.00000
184	0.00000	0.00000
185	0.00000	0.00000
186	0.00000	0.00000
187	0.00000	0.00000
188	0.00000	0.00000
189	0.00000	0.00000
190	0.00000	0.00000
191	0.00000	0.00000
192	0.00000	0.00000
193	0.00000	0.00000
194	0.00000	0.00000
195	0.00000	0.00000
196	0.00000	0.00000
197	0.00000	0.00000
198	0.00000	0.00000
199	0.00000	0.00000
200	0.00000	0.00000
201	0.00000	0.00000
202	0.00000	0.00000
203	0.00000	0.00000
204	0.00000	0.00000
205	0.00000	0.00000
206	0.00000	0.00000
207	0.00000	0.00000
208	0.00000	0.00000
209	0.00000	0.00000
210	0.00000	0.00000
211	0.00000	0.00000
212	0.00000	0.00000
213	0.00000	0.00000
214	0.00000	0.00000
215	0.00000	0.00000
216	0.00000	0.00000
217	0.00000	0.00000
218	0.00000	0.00000
219	0.00000	0.00000
220	0.00000	0.00000
221	0.00000	0.00000
222	0.00000	0.00000
223	0.00000	0.00000
224	0.00000	0.00000
225	0.00000	0.00000
226	0.00000	0.00000
227	0.00000	0.00000
228	0.00000	0.00000
229	0.00000	0.00000
230	0.00000	0.00000
231	0.00000	0.00000
232	0.00000	0.00000
233	0.00000	0.00000
234	0.00000	0.00000
235	0.00000	0.00000
236	0.00000	0.00000
237	0.00000	0.00000
238	0.00000	0.00000
239	0.00000	0.00000
240	0.00000	0.00000
241	0.00000	0.00000
242	0.00000	0.00000
243	0.00000	0.00000
244	0.00000	0.00000
245	0.00000	0.00000
246	0.00000	0.00000
247	0.00000	0.00000
248	0.00000	0.00000
249	0.00000	0.00000
250	0.00000	0.00000
251	0.00000	0.00000
252	0.00000	0.00000
253	0.00000	0.00000
254	0.00000	0.00000
255	0.00000	0.00000
256	0.00000	0.00000
257	0.00000	0.00000
258	0.00000	0.00000
259	0.00000	0.00000
260	0.00000	0.00000
261	0.00000	0.00000
262	0.00000	0.00000
263	0.00000	0.00000
264	0.00000	0.00000
265	0.00000	0.00000
266	0.00000	0.00000
267	0.00000	0.00000
268	0.00000	0.00000
269	0.00000	0.00000
270	0.00000	0.00000
271	0.00000	0.00000
272	0.00000	0.00000
273	0.00000	0.00000
274	0.00000	0.00000
275	0.00000	0.00000
276	0.00000	0.00000
277	0.00000	0.00000
278	0.00000	0.00000
279	0.00000	0.00000
280	0.00000	0.00000
281	0.00000	0.00000
282	0.00000	0.00000
283	0.00000	0.00000
284	0.00000	0.00000
285	0.00000	0.00000
286	0.00000	0.00000
287	0.00000	0.00000
288	0.00000	0.00000
289	0.00000	0.00000
290	0.00000	0.00000
291	0.00000	0.00000
292	0.00000	0.00000
293	0.00000	0.00000
294	0.00000	0.00000
295	0.00000	0.00000
296	0.00000	0.00000
297	0.00000	0.00000
298	0.00000	0.00000
299	0.00000	0.00000
300	0.00000	0.00000
301	0.00000	0.00000
302	0.00000	0.00000
303	0.00000	0.00000
304	0.00000	0.00000
305	0.00000	0.00000
306	0.00000	0.00000
307	0.00000	0.00000
308	0.00000	0.00000
309	0.00000	0.00000
310	0.00000	0.00000
311	0.00000	0.00000
312	0.00000	0.00000
313	0.00000	0.00000
314	0.00000	0.00000
315	0.00000	0.00000
316	0.00000	0.00000
317	0.00000	0.00000
318	0.00000	0.00000
319	0.00000	0.00000
320	0.00000	0.00000
321	0.00000	0.00000
322	0.00000	0.00000
323	0.00000	0.00000
324	0.00000	0.00000
325	0.00000	0.00000
326	0.00000	0.00000
327	0.00000	0.00000
328	0.00000	0.00000
329	0.00000	0.00000
330	0.00000	0.00000
331	0.00000	0.00000
332	0.00000	0.00000
333	0.00000	0.00000
334	0.00000	0.00000
335	0.00000	0.00000
336	0.00000	0.00000
337	0.00000	0.00000
338	0.00000	0.00000
339	0.00000	0.00000
340	0.00000	0.00000
341	0.00000	0.00000
342	0.00000	0.00000
343	0.00000	0.00000
344	0.00000	0.00000
345	0.00000	0.00000
346	0.00000	0.00000
347	0.00000	0.00000
348	0.00000	0.00000
349	0.00000	0.00000
350	0.00000	0.00000
351	0.00000	0.00000
352	0.00000	0.00000
353	0.00000	0.00000
354	0.00000	0.00000
355	0.00000	0.00000
356	0.00000	0.00000
357	0.00000	0.00000
358	0.00000	0.00000
359	0.00000	0.00000
360	0.00000	0.00000
361	0.00000	0.00000
362	0.00000	0.00000
363	0.00000	0.00000
364	0.00000	0.00000
365	0.00000	0.00000
366	0.00000	0.00000
367	0.00000	0.00000
368	0.00000	0.00000
369	0.00000	0.00000
370	0.00000	0.00000
371	0.00000	0.00000
372	0.00000	0.00000
373	0.00000	0.00000
374	0.00000	0.00000
375	0.00000	0.00000
376	0.00000	0.00000
377	0.00000	0.00000
378	0.00000	0.00000
379	0.00000	0.00000
380	0.00000	0.00000
381	0.00000	0.00000
382	0.00000	0.00000
383	0.00000	0.00000
384	0.00000	0.00000
385	0.00000	0.00000
386	0.00000	0.00000
387	0.00000	0.00000
388	0.00000	0.00000
389	0.00000	0.00000
390	0.00000	0.00000
391	0.00000	0.00000
392	0.00000	0.00000
393	0.00000	0.00000
394	0.00000	0.00000
395	0.00000	0.00000
396	0.00000	0.00000
397	0.00000	0.00000
398	0.00000	0.00000
399	0.00000	0.00000
400	0.00000	0.00000
401	0.00000	0.00000
402	0.00000	0.00000
403	0.00000	0.00000
404	0.00000	0.00000
405	0.00000	0.00000
406	0.00000	0.00000
407	0.00000	0.00000
408	0.00000	0.00000
409	0.00000	0.00000
410	0.00000	0.00000
411	0.00000	0.00000
412	0.00000	0.00000
413	0.00000	0.00000
414	0.00000	0.00000
415	0.00000	0.00000
416	0.00000	0.00000
417	0.00000	0.00000
418	0.00000	0.00000
419	0.00000	0.00000
420	0.00000	0.00000
421	0.00000	0.00000
422	0.00000	0.00000
423	0.00000	0.00000
424	0.00000	0.00000
425	0.00000	0.00000
426	0.00000	0.00000
427	0.00000	0.00000
428	0.00000	0.00000
429	0.00000	0.00000
430	0.00000	0.00000
431	0.00000	0.00000
432	0.00000	0.00000
433	0.00000	0.00000
434	0.00000	0.00000
435	0.00000	0.00000
436	0.00000	0.00000
437	0.00000	0.00000
438	0.00000	0.00000
439	0.00000	0.00000
440	0.00000	0.00000
441	0.00000	0.00000
442	0.00000	0.00000
443	0.00000	0.00000
444	0.00000	0.00000
445	0.00000	0.00000
446	0.00000	0.00000
447	0.00000	0.00000
448	0.00000	0.00000
449	0.00000	0.00000
450	0.00000	0.00000
451	0.00000	0.00000
452	0.00000	0.00000
453	0.00000	0.00000
454	0.00000	0.00000
455	0.00000	0.00000
456	0.00000	0.00000
457	0.00000	0.00000
458	0.00000	0.00000
459	0.00000	0.00000
460	0.00000	0.00000
461	0.00000	0.00000
462	0.00000	0.00000
463	0.00000	0.00000
464	0.00000	0.00000
465	0.00000	0.00000
466	0.00000	0.00000
467	0.00000	0.00000
468	0.00000	0.00000
469	0.00000	0.00000
470	0.00000	0.00000
471	0.00000	0.00000
472	0.00000	0.00000
473	0.00000	0.00000
474	0.00000	0.00000
475	0.00000	0.00000
476	0.00000	0.00000
477	0.00000	0.00000
478	0.00000	0.00000
479	0.00000	0.00000
480	0.00000	0.00000
481	0.00000	0.00000
482	0.00000	0.00000
483	0.00000	0.00000
484	0.00000	0.00000
485	0.00000	0.00000
486	0.00000	0.00000
487	0.00000	0.00000
488	0.00000	0.00000
489	0.00000	0.00000
490	0.00000	0.00000
491	0.00000	0.00000
492	0.00000	0.00000
493	0.00000	0.00000
494	0.00000	0.00000
495	0.00000	0.00000
496	0.00000	0.00000
497	0.00000	0.00000
498	0.00000	0.00000
499	0.00000	0.00000
500	0.00000	0.00000
501	0.00000	0.00000
502	0.00000	0.00000
503	0.00000	0.00000
504	0.00000	0.00000
505	0.00000	0.00000
506	0.00000	0.00000
507	0.00000	0.00000
508	0.00000	0.00000
509	0.00000	0.00000
510	0.00000	0.00000
511	0.00000	0.00000
512	0.00000	0.00000
513	0.00000	0.00000
514	0.00000	0.00000
515	0.00000	0.00000
516	0.00000	0.00000
517	0.00000	0.00000
518	0.00000	0.00000
519	0.00000	0.00000
520	0.00000	0.00000
521	0.00000	0.00000
522	0.00000	0.00000
523	0.00000	0.00000
524	0.00000	0.00000
525	0.00000	0.00000
526	0.00000	0.00000
527	0.00000	0.00000
528	0.00000	0.00000
529	0.00000	0.00000
530	0.00000	0.00000
531	0.00000	0.00000
532	0.00000	0.00000
533	0.00000	0.00000
534	0.00000	0.00000
535	0.00000	0.00000
536	0.00000	0.00000
537	0.00000	0.00000
538	0.00000	0.00000
539	0.00000	0.00000
540	0.00000	0.00000
541	0.00000	0.00000
542	0.00000	0.00000
543	0.00000	0.00000
544	0.00000	0.00000
545	0.00000	0.00000
546	0.00000	0.00000
547	0.00000	0.00000
548	0.00000	0.00000
549	0.00000	0.00000
550	0.00000	0.00000
551	0.00000	0.00000
552	0.00000	0.00000
553	0.00000	0.00000
554	0.00000	0.00000
555	0.00000	0.00000
556	0.00000	0.00000
557	0.00000	0.00000
558	0.00000	0.00000
559	0.00000	0.00000
560	0.00000	0.00000
561	0.02247	0.00000
562	0.01498	0.00000
563	0.00000	0.00000
564	0.01498	0.00000
565	0.05243	0.00000
566	0.12734	0.00000
567	0.03371	0.00000
568	0.11610	0.00000
569	0.07491	0.00000
570	0.09738	0.00000
571	0.02622	0.00000
572	0.05993	0.00000
573	0.14232	0.00000
574	0.07116	0.00000
575	0.00375	0.00000
576	0.04120	0.00000
577	0.02996	0.00000
578	0.02247	0.00000
579	0.00000	0.00000
580	0.00749	0.00000
581	0.02996	0.00000
582	0.00749	0.00000
583	0.00000	0.00000
584	0.00375	0.00000
585	0.00000	0.00000
586	0.00000	0.00000
587	0.00000	0.00000
588	0.00000	0.00000
589	0.00000	0.00000
590	0.00000	0.00000
591	0.00000	0.00000
592	0.00000	0.00000
593	0.00000	0.00000
594	0.00000	0.00000
595	0.00000	0.00000
596	0.00000	0.00000
597	0.00000	0.00000
598	0.00000	0.00375
599	0.00000	0.00000
600	0.00000	0.01498
601	0.00000	0.01498
602	0.00000	0.00375
603	0.00000	0.00000
604	0.00000	0.05618
605	0.00000	0.01873
606	0.00000	0.06742
607	0.00000	0.00000
608	0.00000	0.11610
609	0.00000	0.07865
610	0.00000	0.19476
611	0.00000	0.00000
612	0.00000	0.16854
613	0.00000	0.02247
614	0.00000	0.08614
615	0.00000	0.00000
616	0.00000	0.04494
617	0.00000	0.02622
618	0.00000	0.02996
619	0.00000	0.00749
620	0.00000	0.02247
621	0.00000	0.00000
622	0.00000	0.00375
623	0.00000	0.00000
624	0.00000	0.00000
625	0.00000	0.00000
626	0.00000	0.00375
627	0.00000	0.00000
628	0.00000	0.00000
629	0.00000	0.00000
630	0.00000	0.00000
631	0.00000	0.00000
632	0.00000	0.00000
633	0.00000	0.00000
634	0.00000	0.00000
635	0.00000	0.00000
636	0.00000	0.00375
637	0.00000	0.00000
638	0.00000	0.00000
639	0.00000	0.00000
640	0.00000	0.00000
641	0.00000	0.00000
642	0.00000	0.00000
643	0.00000	0.00000
644	0.00000	0.00000
645	0.00000	0.00000
646	0.00000	0.00375
647	0.00000	0.00000
648	0.00000	0.00000
649	0.00000	0.00000
650	0.00000	0.00000
651	0.00000	0.00000
652	0.00000	0.00000
653	0.00000	0.00000
654	0.00000	0.00000
655	0.00000	0.00000
656	0.00000	0.00000
657	0.00000	0.00000
658	0.00000	0.00000
659	0.00000	0.00000
660	0.00000	0.00000
661	0.00000	0.00000
662	0.00000	0.00000
663	0.00000	0.00000
664	0.00000	0.00000
665	0.00000	0.00000
666	0.00000	0.00000
667	0.00000	0.00000
668	0.00000	0.00000
669	0.00000	0.00000
670	0.00000	0.00000
671	0.00000	0.00000
672	0.00000	0.00000
673	0.00000	0.00000
674	0.00000	0.00000
675	0.00000	0.00000
676	0.00000	0.00000
677	0.00000	0.00000
678	0.00000	0.00000
679	0.00000	0.00000
680	0.00000	0.00000
681	0.00000	0.00000
682	0.00000	0.00000
683	0.00000	0.00000
684	0.00000	0.00000
685	0.00000	0.00000
686	0.00000	0.00000
687	0.00000	0.00000
688	0.00000	0.00000
689	0.00000	0.00000
690	0.00000	0.00000
691	0.00000	0.00000
692	0.00000	0.00000
693	0.00000	0.00000
694	0.00000	0.00000
695	0.00000	0.00000
696	0.00000	0.00000
697	0.00000	0.00000
698	0.00000	0.00000
699	0.00000	0.00000
700	0.00000	0.00000
701	0.00000	0.00000
702	0.00000	0.00000
703	0.00000	0.00000
704	0.00000	0.00000
705	0.00000	0.00000
706	0.00000	0.00000
707	0.00000	0.00000
708	0.00000	0.00000
709	0.00000	0.00000
710	0.00000	0.00000
711	0.00000	0.00000
712	0.00000	0.00000
713	0.00000	0.00000
714	0.00000	0.00000
715	0.00000	0.00000
716	0.00000	0.00000
717	0.00000	0.00000
718	0.00000	0.00375
719	0.00000	0.00000
720	0.00000	0.00000
721	0.00000	0.00000
722	0.00000	0.00000
723	0.00000	0.00000
724	0.00000	0.00000
725	0.00000	0.00000
726	0.00000	0.00000
727	0.00000	0.00000
728	0.00000	0.00375
729	0.00000	0.00000
730	0.00000	0.00000
731	0.00000	0.00000
732	0.00000	0.00000
733	0.00000	0.00000
734	0.00000	0.00000
735	0.00000	0.00000
736	0.00000	0.00000
737	0.00000	0.00000
738	0.00000	0.00000
739	0.00000	0.00000
740	0.00000	0.00000
741	0.00000	0.00000
742	0.00000	0.00000
743	0.00000	0.00000
744	0.00000	0.00000
745	0.00000	0.00000
746	0.00000	0.00000
747	0.00000	0.00000
748	0.00000	0.00000
749	0.00000	0.00000
750	0.00000	0.00000
751	0.00000	0.00000
752	0.00000	0.00000
753	0.00000	0.00000
754	0.00000	0.00000
755	0.00000	0.00000
756	0.00000	0.00000
757	0.00000	0.00000
758	0.00000	0.00000
759	0.00000	0.00000
760	0.00000	0.00000
761	0.00000	0.00000
762	0.00000	0.00000
763	0.00000	0.00000
764	0.00000	0.00000
765	0.00000	0.00000
766	0.00000	0.00000
767	0.00000	0.00000
768	0.00000	0.00000
769	0.00000	0.00000
770	0.00000	0.00000
771	0.00000	0.00000
772	0.00000	0.00000
773	0.00000	0.00000
774	0.00000	0.00000
775	0.00000	0.00000
776	0.00000	0.00000
777	0.00000	0.00000
778	0.00000	0.00000
779	0.00000	0.00000
780	0.00000	0.00000
781	0.00000	0.00000
782	0.00000	0.00000
783	0.00000	0.00000
784	0.00000	0.00000
785	0.00000	0.00000
786	0.00000	0.00000
787	0.00000	0.00000
788	0.00000	0.00000
789	0.00000	0.00000
790	0.00000	0.00000
791	0.00000	0.00000
792	0.00000	0.00000
793	0.00000	0.00000
794	0.00000	0.00000
795	0.00000	0.00000
796	0.00000	0.00000
797	0.00000	0.00000
798	0.00000	0.00000
799	0.00000	0.00000
800	0.00000	0.00000
801	0.00000	0.00000
802	0.00000	0.00000
803	0.00000	0.00000
804	0.00000	0.00000
805	0.00000	0.00000
806	0.00000	0.00000
807	0.00000	0.00000
808	0.00000	0.00000
809	0.00000	0.00000
810	0.00000	0.00000
811	0.00000	0.00000
812	0.00000	0.00000
813	0.00000	0.00000
814	0.00000	0.00000
815	0.00000	0.00000
816	0.00000	0.00000
817	0.00000	0.00000
818	0.00000	0.00000
819	0.00000	0.00000
820	0.00000	0.00000
821	0.00000	0.00000
822	0.00000	0.00000
823	0.00000	0.00000
824	0.00000	0.00000
825	0.00000	0.00000
826	0.00000	0.00000
827	0.00000	0.00000
828	0.00000	0.00000
829	0.00000	0.00000
830	0.00000	0.00000
831	0.00000	0.00000
832	0.00000	0.00000
833	0.00000	0.00000
834	0.00000	0.00000
835	0.00000	0.00000
836	0.00000	0.00000
837	0.00000	0.00000
838	0.00000	0.00000
839	0.00000	0.00000
840	0.00000	0.00000
841	0.00000	0.00000
842	0.00000	0.00000
843	0.00000	0.00000
844	0.00000	0.00000
845	0.00000	0.00000
846	0.00000	0.00000
847	0.00000	0.00000
848	0.00000	0.00000
849	0.00000	0.00000
850	0.00000	0.00000
851	0.00000	0.00000
852	0.00000	0.00000
853	0.00000	0.00000
854	0.00000	0.00000
855	0.00000	0.00000
856	0.00000	0.00000
857	0.00000	0.00000
858	0.00000	0.00000
859	0.00000	0.00000
860	0.00000	0.00000
861	0.00000	0.00000
862	0.00000	0.00000
863	0.00000	0.00000
864	0.00000	0.00000
865	0.00000	0.00000
866	0.00000	0.00000
867	0.00000	0.00000
868	0.00000	0.00000
869	0.00000	0.00000
870	0.00000	0.00000
871	0.00000	0.00000
872	0.00000	0.00000
873	0.00000	0.00000
874	0.00000	0.00000
875	0.00000	0.00000
876	0.00000	0.00000
877	0.00000	0.00000
878	0.00000	0.00000
879	0.00000	0.00000
880	0.00000	0.00000
881	0.00000	0.00000
882	0.00000	0.00000
883	0.00000	0.00000
884	0.00000	0.00000
885	0.00000	0.00000
886	0.00000	0.00000
887	0.00000	0.00000
888	0.00000	0.00000
889	0.00000	0.00000
890	0.00000	0.00000
891	0.00000	0.00000
892	0.00000	0.00000
893	0.00000	0.00000
894	0.00000	0.00000
895	0.00000	0.00000
896	0.00000	0.00000
897	0.00000	0.00000
898	0.00000	0.00000
899	0.00000	0.00000
900	0.00000	0.00000
901	0.00000	0.00000
902	0.00000	0.00000
903	0.00000	0.00000
904	0.00000	0.00000
905	0.00000	0.00000
906	0.00000	0.00000
907	0.00000	0.00000
908	0.00000	0.00000
909	0.00000	0.00000
910	0.00000	0.00000
911	0.00000	0.00000
912	0.00000	0.00000
913	0.00000	0.00000
914	0.00000	0.00000
915	0.00000	0.00000
916	0.00000	0.00000
917	0.00000	0.00000
918	0.00000	0.00000
919	0.00000	0.00000
920	0.00000	0.00000
921	0.00000	0.00000
922	0.00000	0.00000
923	0.00000	0.00000
924	0.00000	0.00000
925	0.00000	0.00000
926	0.00000	0.00000
927	0.00000	0.00000
928	0.00000	0.00000
929	0.00000	0.00000
930	0.00000	0.00000
931	0.00000	0.00000
932	0.00000	0.00000
933	0.00000	0.00000
934	0.00000	0.00000
935	0.00000	0.00000
936	0.00000	0.00000
937	0.00000	0.00000
938	0.00000	0.00000
939	0.00000	0.00000
940	0.00000	0.00000
941	0.00000	0.00000
942	0.00000	0.00000
943	0.00000	0.00000
944	0.00000	0.00000
945	0.00000	0.00000
946	0.00000	0.00000
947	0.00000	0.00000
948	0.00000	0.00000
949	0.00000	0.00000
950	0.00000	0.00000
951	0.00000	0.00000
952	0.00000	0.00000
953	0.00000	0.00000
954	0.00000	0.00000
955	0.00000	0.00000
956	0.00000	0.00000
957	0.00000	0.00000
958	0.00000	0.00000
959	0.00000	0.00000
960	0.00000	0.00000
961	0.00000	0.00000
962	0.00000	0.00000
963	0.00000	0.00000
964	0.00000	0.00000
965	0.00000	0.00000
966	0.00000	0.00000
967	0.00000	0.00000
968	0.00000	0.00000
969	0.00000	0.00000
970	0.00000	0.00000
971	0.00000	0.00000
972	0.00000	0.00000
973	0.00000	0.00000
974	0.00000	0.00000
975	0.00000	0.00000
976	0.00000	0.00000
977	0.00000	0.00000
978	0.00000	0.00000
979	0.00000	0.00000
980	0.00000	0.00000
981	0.00000	0.00000
982	0.00000	0.00000
983	0.00000	0.00000
984	0.00000	0.00000
985	0.00000	0.00000
986	0.00000	0.00000
987	0.00000	0.00000
988	0.00000	0.00000
989	0.00000	0.00000
990	0.00000	0.00000
991	0.00000	0.00000
992	0.00000	0.00000
993	0.00000	0.00000
994	0.00000	0.00000
995	0.00000	0.00000
996	0.00000	0.00000
997	0.00000	0.00000
998	0.00000	0.00000
999	0.00000	0.00000
1000	0.00000	0.00000
1001	0.00000	0.00000
1002	0.00000	0.00000
1003	0.00000	0.00000
1004	0.00000	0.00000
1005	0.00000	0.00000
1006	0.00000	0.00000
1007	0.00000	0.00000
1008	0.00000	0.00000
1009	0.00000	0.00000
1010	0.00000	0.00000
1011	0.00000	0.00000
1012	0.00000	0.00000
1013	0.00000	0.00000
1014	0.00000	0.00000
1015	0.00000	0.00000
1016	0.00000	0.00000
1017	0.00000	0.00000
1018	0.00000	0.00000
1019	0.00000	0.00000
1020	0.00000	0.00000
1021	0.00000	0.00000
1022	0.00000	0.00000
1023	0.00000	0.00000


==> figs/kaby/kaby_1000-2000.dat <==
Time	"zero 1000-2000"	"one 1000-2000"
0	0.00000	0.00000
1	0.00000	0.00000
2	0.00000	0.00000
3	0.00000	0.00000
4	0.00000	0.00000
5	0.00000	0.00000
6	0.00000	0.00000
7	0.00000	0.00000
8	0.00000	0.00000
9	0.00000	0.00000
10	0.00000	0.00000
11	0.00000	0.00000
12	0.00000	0.00000
13	0.00000	0.00000
14	0.00000	0.00000
15	0.00000	0.00000
16	0.00000	0.00000
17	0.00000	0.00000
18	0.00000	0.00000
19	0.00000	0.00000
20	0.00000	0.00000
21	0.00000	0.00000
22	0.00000	0.00000
23	0.00000	0.00000
24	0.00000	0.00000
25	0.00000	0.00000
26	0.00000	0.00000
27	0.00000	0.00000
28	0.00000	0.00000
29	0.00000	0.00000
30	0.00000	0.00000
31	0.00000	0.00000
32	0.00000	0.00000
33	0.00000	0.00000
34	0.00000	0.00000
35	0.00000	0.00000
36	0.00000	0.00000
37	0.00000	0.00000
38	0.00000	0.00000
39	0.00000	0.00000
40	0.00000	0.00000
41	0.00000	0.00000
42	0.00000	0.00000
43	0.00000	0.00000
44	0.00000	0.00000
45	0.00000	0.00000
46	0.00000	0.00000
47	0.00000	0.00000
48	0.00000	0.00000
49	0.00000	0.00000
50	0.00000	0.00000
51	0.00000	0.00000
52	0.00000	0.00000
53	0.00000	0.00000
54	0.00000	0.00000
55	0.00000	0.00000
56	0.00000	0.00000
57	0.00000	0.00000
58	0.00000	0.00000
59	0.00000	0.00000
60	0.00000	0.00000
61	0.00000	0.00000
62	0.00000	0.00000
63	0.00000	0.00000
64	0.00000	0.00000
65	0.00000	0.00000
66	0.00000	0.00000
67	0.00000	0.00000
68	0.00000	0.00000
69	0.00000	0.00000
70	0.00000	0.00000
71	0.00000	0.00000
72	0.00000	0.00000
73	0.00000	0.00000
74	0.00000	0.00000
75	0.00000	0.00000
76	0.00000	0.00000
77	0.00000	0.00000
78	0.00000	0.00000
79	0.00000	0.00000
80	0.00000	0.00000
81	0.00000	0.00000
82	0.00000	0.00000
83	0.00000	0.00000
84	0.00000	0.00000
85	0.00000	0.00000
86	0.00000	0.00000
87	0.00000	0.00000
88	0.00000	0.00000
89	0.00000	0.00000
90	0.00000	0.00000
91	0.00000	0.00000
92	0.00000	0.00000
93	0.00000	0.00000
94	0.00000	0.00000
95	0.00000	0.00000
96	0.00000	0.00000
97	0.00000	0.00000
98	0.00000	0.00000
99	0.00000	0.00000
100	0.00000	0.00000
101	0.00000	0.00000
102	0.00000	0.00000
103	0.00000	0.00000
104	0.00000	0.00000
105	0.00000	0.00000
106	0.00000	0.00000
107	0.00000	0.00000
108	0.00000	0.00000
109	0.00000	0.00000
110	0.00000	0.00000
111	0.00000	0.00000
112	0.00000	0.00000
113	0.00000	0.00000
114	0.00000	0.00000
115	0.00000	0.00000
116	0.00000	0.00000
117	0.00000	0.00000
118	0.00000	0.00000
119	0.00000	0.00000
120	0.00000	0.00000
121	0.00000	0.00000
122	0.00000	0.00000
123	0.00000	0.00000
124	0.00000	0.00000
125	0.00000	0.00000
126	0.00000	0.00000
127	0.00000	0.00000
128	0.00000	0.00000
129	0.00000	0.00000
130	0.00000	0.00000
131	0.00000	0.00000
132	0.00000	0.00000
133	0.00000	0.00000
134	0.00000	0.00000
135	0.00000	0.00000
136	0.00000	0.00000
137	0.00000	0.00000
138	0.00000	0.00000
139	0.00000	0.00000
140	0.00000	0.00000
141	0.00000	0.00000
142	0.00000	0.00000
143	0.00000	0.00000
144	0.00000	0.00000
145	0.00000	0.00000
146	0.00000	0.00000
147	0.00000	0.00000
148	0.00000	0.00000
149	0.00000	0.00000
150	0.00000	0.00000
151	0.00000	0.00000
152	0.00000	0.00000
153	0.00000	0.00000
154	0.00000	0.00000
155	0.00000	0.00000
156	0.00000	0.00000
157	0.00000	0.00000
158	0.00000	0.00000
159	0.00000	0.00000
160	0.00000	0.00000
161	0.00000	0.00000
162	0.00000	0.00000
163	0.00000	0.00000
164	0.00000	0.00000
165	0.00000	0.00000
166	0.00000	0.00000
167	0.00000	0.00000
168	0.00000	0.00000
169	0.00000	0.00000
170	0.00000	0.00000
171	0.00000	0.00000
172	0.00000	0.00000
173	0.00000	0.00000
174	0.00000	0.00000
175	0.00000	0.00000
176	0.00000	0.00000
177	0.00000	0.00000
178	0.00000	0.00000
179	0.00000	0.00000
180	0.00000	0.00000
181	0.00000	0.00000
182	0.00000	0.00000
183	0.00000	0.00000
184	0.00000	0.00000
185	0.00000	0.00000
186	0.00000	0.00000
187	0.00000	0.00000
188	0.00100	0.00000
189	0.04700	0.00000
190	0.11200	0.00000
191	0.23100	0.00000
192	0.24600	0.00000
193	0.22700	0.00000
194	0.06200	0.00000
195	0.05600	0.00000
196	0.00800	0.00100
197	0.00200	0.00000
198	0.00000	0.00000
199	0.00000	0.00000
200	0.00000	0.00000
201	0.00100	0.02300
202	0.00000	0.06100
203	0.00000	0.26600
204	0.00000	0.16200
205	0.00100	0.33500
206	0.00000	0.04000
207	0.00100	0.09000
208	0.00000	0.01200
209	0.00000	0.00400
210	0.00000	0.00000
211	0.00000	0.00100
212	0.00000	0.00000
213	0.00000	0.00100
214	0.00000	0.00000
215	0.00000	0.00100
216	0.00000	0.00000
217	0.00000	0.00100
218	0.00000	0.00000
219	0.00000	0.00000
220	0.00000	0.00000
221	0.00000	0.00000
222	0.00000	0.00000
223	0.00000	0.00000
224	0.00000	0.00000
225	0.00000	0.00000
226	0.00000	0.00000
227	0.00000	0.00000
228	0.00000	0.00000
229	0.00000	0.00000
230	0.00000	0.00000
231	0.00000	0.00000
232	0.00000	0.00000
233	0.00000	0.00000
234	0.00000	0.00000
235	0.00000	0.00000
236	0.00000	0.00000
237	0.00000	0.00000
238	0.00000	0.00000
239	0.00000	0.00000
240	0.00000	0.00000
241	0.00000	0.00000
242	0.00000	0.00000
243	0.00000	0.00000
244	0.00000	0.00000
245	0.00000	0.00000
246	0.00000	0.00000
247	0.00000	0.00000
248	0.00000	0.00000
249	0.00000	0.00000
250	0.00000	0.00000
251	0.00000	0.00000
252	0.00000	0.00000
253	0.00000	0.00000
254	0.00000	0.00000
255	0.00000	0.00000
256	0.00000	0.00000
257	0.00000	0.00000
258	0.00000	0.00000
259	0.00000	0.00000
260	0.00000	0.00000
261	0.00000	0.00000
262	0.00000	0.00000
263	0.00000	0.00000
264	0.00000	0.00000
265	0.00000	0.00000
266	0.00000	0.00000
267	0.00000	0.00000
268	0.00000	0.00000
269	0.00000	0.00000
270	0.00000	0.00000
271	0.00000	0.00000
272	0.00000	0.00000
273	0.00000	0.00000
274	0.00000	0.00000
275	0.00000	0.00000
276	0.00000	0.00000
277	0.00000	0.00000
278	0.00000	0.00000
279	0.00000	0.00000
280	0.00000	0.00000
281	0.00000	0.00000
282	0.00000	0.00000
283	0.00000	0.00000
284	0.00000	0.00000
285	0.00000	0.00000
286	0.00000	0.00000
287	0.00000	0.00000
288	0.00000	0.00000
289	0.00000	0.00000
290	0.00000	0.00000
291	0.00000	0.00000
292	0.00000	0.00000
293	0.00000	0.00000
294	0.00000	0.00000
295	0.00000	0.00000
296	0.00000	0.00000
297	0.00000	0.00000
298	0.00000	0.00000
299	0.00000	0.00000
300	0.00000	0.00000
301	0.00000	0.00000
302	0.00000	0.00000
303	0.00000	0.00000
304	0.00000	0.00000
305	0.00000	0.00000
306	0.00000	0.00000
307	0.00000	0.00000
308	0.00000	0.00000
309	0.00000	0.00000
310	0.00000	0.00000
311	0.00000	0.00000
312	0.00100	0.00000
313	0.00000	0.00000
314	0.00000	0.00000
315	0.00000	0.00000
316	0.00100	0.00000
317	0.00100	0.00000
318	0.00100	0.00000
319	0.00000	0.00000
320	0.00100	0.00000
321	0.00000	0.00000
322	0.00000	0.00000
323	0.00000	0.00000
324	0.00000	0.00000
325	0.00000	0.00100
326	0.00000	0.00000
327	0.00000	0.00000
328	0.00000	0.00000
329	0.00000	0.00000
330	0.00000	0.00000
331	0.00000	0.00000
332	0.00000	0.00000
333	0.00000	0.00000
334	0.00000	0.00100
335	0.00000	0.00000
336	0.00000	0.00000
337	0.00000	0.00000
338	0.00000	0.00000
339	0.00000	0.00000
340	0.00000	0.00000
341	0.00000	0.00000
342	0.00000	0.00000
343	0.00000	0.00000
344	0.00000	0.00000
345	0.00000	0.00000
346	0.00000	0.00000
347	0.00000	0.00000
348	0.00000	0.00000
349	0.00000	0.00000
350	0.00000	0.00000
351	0.00000	0.00000
352	0.00000	0.00000
353	0.00000	0.00000
354	0.00000	0.00000
355	0.00000	0.00000
356	0.00000	0.00000
357	0.00000	0.00000
358	0.00000	0.00000
359	0.00000	0.00000
360	0.00000	0.00000
361	0.00000	0.00000
362	0.00000	0.00000
363	0.00000	0.00000
364	0.00000	0.00000
365	0.00000	0.00000
366	0.00000	0.00000
367	0.00000	0.00000
368	0.00000	0.00000
369	0.00000	0.00000
370	0.00000	0.00000
371	0.00000	0.00000
372	0.00000	0.00000
373	0.00000	0.00000
374	0.00000	0.00000
375	0.00000	0.00000
376	0.00000	0.00000
377	0.00000	0.00000
378	0.00000	0.00000
379	0.00000	0.00000
380	0.00000	0.00000
381	0.00000	0.00000
382	0.00000	0.00000
383	0.00000	0.00000
384	0.00000	0.00000
385	0.00000	0.00000
386	0.00000	0.00000
387	0.00000	0.00000
388	0.00000	0.00000
389	0.00000	0.00000
390	0.00000	0.00000
391	0.00000	0.00000
392	0.00000	0.00000
393	0.00000	0.00000
394	0.00000	0.00000
395	0.00000	0.00000
396	0.00000	0.00000
397	0.00000	0.00000
398	0.00000	0.00000
399	0.00000	0.00000
400	0.00000	0.00000
401	0.00000	0.00000
402	0.00000	0.00000
403	0.00000	0.00000
404	0.00000	0.00000
405	0.00000	0.00000
406	0.00000	0.00000
407	0.00000	0.00000
408	0.00000	0.00000
409	0.00000	0.00000
410	0.00000	0.00000
411	0.00000	0.00000
412	0.00000	0.00000
413	0.00000	0.00000
414	0.00000	0.00000
415	0.00000	0.00000
416	0.00000	0.00000
417	0.00000	0.00000
418	0.00000	0.00000
419	0.00000	0.00000
420	0.00000	0.00000
421	0.00000	0.00000
422	0.00000	0.00000
423	0.00000	0.00000
424	0.00000	0.00000
425	0.00000	0.00000
426	0.00000	0.00000
427	0.00000	0.00000
428	0.00000	0.00000
429	0.00000	0.00000
430	0.00000	0.00000
431	0.00000	0.00000
432	0.00000	0.00000
433	0.00000	0.00000
434	0.00000	0.00000
435	0.00000	0.00000
436	0.00000	0.00000
437	0.00000	0.00000
438	0.00000	0.00000
439	0.00000	0.00000
440	0.00000	0.00000
441	0.00000	0.00000
442	0.00000	0.00000
443	0.00000	0.00000
444	0.00000	0.00000
445	0.00000	0.00000
446	0.00000	0.00000
447	0.00000	0.00000
448	0.00000	0.00000
449	0.00000	0.00000
450	0.00000	0.00000
451	0.00000	0.00000
452	0.00000	0.00000
453	0.00000	0.00000
454	0.00000	0.00000
455	0.00000	0.00000
456	0.00000	0.00000
457	0.00000	0.00000
458	0.00000	0.00000
459	0.00000	0.00000
460	0.00000	0.00000
461	0.00000	0.00000
462	0.00000	0.00000
463	0.00000	0.00000
464	0.00000	0.00000
465	0.00000	0.00000
466	0.00000	0.00000
467	0.00000	0.00000
468	0.00000	0.00000
469	0.00000	0.00000
470	0.00000	0.00000
471	0.00000	0.00000
472	0.00000	0.00000
473	0.00000	0.00000
474	0.00000	0.00000
475	0.00000	0.00000
476	0.00000	0.00000
477	0.00000	0.00000
478	0.00000	0.00000
479	0.00000	0.00000
480	0.00000	0.00000
481	0.00000	0.00000
482	0.00000	0.00000
483	0.00000	0.00000
484	0.00000	0.00000
485	0.00000	0.00000
486	0.00000	0.00000
487	0.00000	0.00000
488	0.00000	0.00000
489	0.00000	0.00000
490	0.00000	0.00000
491	0.00000	0.00000
492	0.00000	0.00000
493	0.00000	0.00000
494	0.00000	0.00000
495	0.00000	0.00000
496	0.00000	0.00000
497	0.00000	0.00000
498	0.00000	0.00000
499	0.00000	0.00000
500	0.00000	0.00000
501	0.00000	0.00000
502	0.00000	0.00000
503	0.00000	0.00000
504	0.00000	0.00000
505	0.00000	0.00000
506	0.00000	0.00000
507	0.00000	0.00000
508	0.00000	0.00000
509	0.00000	0.00000
510	0.00000	0.00000
511	0.00000	0.00000
512	0.00000	0.00000
513	0.00000	0.00000
514	0.00000	0.00000
515	0.00000	0.00000
516	0.00000	0.00000
517	0.00000	0.00000
518	0.00000	0.00000
519	0.00000	0.00000
520	0.00000	0.00000
521	0.00000	0.00000
522	0.00000	0.00000
523	0.00000	0.00000
524	0.00000	0.00000
525	0.00000	0.00000
526	0.00000	0.00000
527	0.00000	0.00000
528	0.00000	0.00000
529	0.00000	0.00000
530	0.00000	0.00000
531	0.00000	0.00000
532	0.00000	0.00000
533	0.00000	0.00000
534	0.00000	0.00000
535	0.00000	0.00000
536	0.00000	0.00000
537	0.00000	0.00000
538	0.00000	0.00000
539	0.00000	0.00000
540	0.00000	0.00000
541	0.00000	0.00000
542	0.00000	0.00000
543	0.00000	0.00000
544	0.00000	0.00000
545	0.00000	0.00000
546	0.00000	0.00000
547	0.00000	0.00000
548	0.00000	0.00000
549	0.00000	0.00000
550	0.00000	0.00000
551	0.00000	0.00000
552	0.00000	0.00000
553	0.00000	0.00000
554	0.00000	0.00000
555	0.00000	0.00000
556	0.00000	0.00000
557	0.00000	0.00000
558	0.00000	0.00000
559	0.00000	0.00000
560	0.00000	0.00000
561	0.00000	0.00000
562	0.00000	0.00000
563	0.00000	0.00000
564	0.00000	0.00000
565	0.00000	0.00000
566	0.00000	0.00000
567	0.00000	0.00000
568	0.00000	0.00000
569	0.00000	0.00000
570	0.00000	0.00000
571	0.00000	0.00000
572	0.00000	0.00000
573	0.00000	0.00000
574	0.00000	0.00000
575	0.00000	0.00000
576	0.00000	0.00000
577	0.00000	0.00000
578	0.00000	0.00000
579	0.00000	0.00000
580	0.00000	0.00000
581	0.00000	0.00000
582	0.00000	0.00000
583	0.00000	0.00000
584	0.00000	0.00000
585	0.00000	0.00000
586	0.00000	0.00000
587	0.00000	0.00000
588	0.00000	0.00000
589	0.00000	0.00000
590	0.00000	0.00000
591	0.00000	0.00000
592	0.00000	0.00000
593	0.00000	0.00000
594	0.00000	0.00000
595	0.00000	0.00000
596	0.00000	0.00000
597	0.00000	0.00000
598	0.00000	0.00000
599	0.00000	0.00000
600	0.00000	0.00000
601	0.00000	0.00000
602	0.00000	0.00000
603	0.00000	0.00000
604	0.00000	0.00000
605	0.00000	0.00000
606	0.00000	0.00000
607	0.00000	0.00000
608	0.00000	0.00000
609	0.00000	0.00000
610	0.00000	0.00000
611	0.00000	0.00000
612	0.00000	0.00000
613	0.00000	0.00000
614	0.00000	0.00000
615	0.00000	0.00000
616	0.00000	0.00000
617	0.00000	0.00000
618	0.00000	0.00000
619	0.00000	0.00000
620	0.00000	0.00000
621	0.00000	0.00000
622	0.00000	0.00000
623	0.00000	0.00000
624	0.00000	0.00000
625	0.00000	0.00000
626	0.00000	0.00000
627	0.00000	0.00000
628	0.00000	0.00000
629	0.00000	0.00000
630	0.00000	0.00000
631	0.00000	0.00000
632	0.00000	0.00000
633	0.00000	0.00000
634	0.00000	0.00000
635	0.00000	0.00000
636	0.00000	0.00000
637	0.00000	0.00000
638	0.00000	0.00000
639	0.00000	0.00000
640	0.00000	0.00000
641	0.00000	0.00000
642	0.00000	0.00000
643	0.00000	0.00000
644	0.00000	0.00000
645	0.00000	0.00000
646	0.00000	0.00000
647	0.00000	0.00000
648	0.00000	0.00000
649	0.00000	0.00000
650	0.00000	0.00000
651	0.00000	0.00000
652	0.00000	0.00000
653	0.00000	0.00000
654	0.00000	0.00000
655	0.00000	0.00000
656	0.00000	0.00000
657	0.00000	0.00000
658	0.00000	0.00000
659	0.00000	0.00000
660	0.00000	0.00000
661	0.00000	0.00000
662	0.00000	0.00000
663	0.00000	0.00000
664	0.00000	0.00000
665	0.00000	0.00000
666	0.00000	0.00000
667	0.00000	0.00000
668	0.00000	0.00000
669	0.00000	0.00000
670	0.00000	0.00000
671	0.00000	0.00000
672	0.00000	0.00000
673	0.00000	0.00000
674	0.00000	0.00000
675	0.00000	0.00000
676	0.00000	0.00000
677	0.00000	0.00000
678	0.00000	0.00000
679	0.00000	0.00000
680	0.00000	0.00000
681	0.00000	0.00000
682	0.00000	0.00000
683	0.00000	0.00000
684	0.00000	0.00000
685	0.00000	0.00000
686	0.00000	0.00000
687	0.00000	0.00000
688	0.00000	0.00000
689	0.00000	0.00000
690	0.00000	0.00000
691	0.00000	0.00000
692	0.00000	0.00000
693	0.00000	0.00000
694	0.00000	0.00000
695	0.00000	0.00000
696	0.00000	0.00000
697	0.00000	0.00000
698	0.00000	0.00000
699	0.00000	0.00000
700	0.00000	0.00000
701	0.00000	0.00000
702	0.00000	0.00000
703	0.00000	0.00000
704	0.00000	0.00000
705	0.00000	0.00000
706	0.00000	0.00000
707	0.00000	0.00000
708	0.00000	0.00000
709	0.00000	0.00000
710	0.00000	0.00000
711	0.00000	0.00000
712	0.00000	0.00000
713	0.00000	0.00000
714	0.00000	0.00000
715	0.00000	0.00000
716	0.00000	0.00000
717	0.00000	0.00000
718	0.00000	0.00000
719	0.00000	0.00000
720	0.00000	0.00000
721	0.00000	0.00000
722	0.00000	0.00000
723	0.00000	0.00000
724	0.00000	0.00000
725	0.00000	0.00000
726	0.00000	0.00000
727	0.00000	0.00000
728	0.00000	0.00000
729	0.00000	0.00000
730	0.00000	0.00000
731	0.00000	0.00000
732	0.00000	0.00000
733	0.00000	0.00000
734	0.00000	0.00000
735	0.00000	0.00000
736	0.00000	0.00000
737	0.00000	0.00000
738	0.00000	0.00000
739	0.00000	0.00000
740	0.00000	0.00000
741	0.00000	0.00000
742	0.00000	0.00000
743	0.00000	0.00000
744	0.00000	0.00000
745	0.00000	0.00000
746	0.00000	0.00000
747	0.00000	0.00000
748	0.00000	0.00000
749	0.00000	0.00000
750	0.00000	0.00000
751	0.00000	0.00000
752	0.00000	0.00000
753	0.00000	0.00000
754	0.00000	0.00000
755	0.00000	0.00000
756	0.00000	0.00000
757	0.00000	0.00000
758	0.00000	0.00000
759	0.00000	0.00000
760	0.00000	0.00000
761	0.00000	0.00000
762	0.00000	0.00000
763	0.00000	0.00000
764	0.00000	0.00000
765	0.00000	0.00000
766	0.00000	0.00000
767	0.00000	0.00000
768	0.00000	0.00000
769	0.00000	0.00000
770	0.00000	0.00000
771	0.00000	0.00000
772	0.00000	0.00000
773	0.00000	0.00000
774	0.00000	0.00000
775	0.00000	0.00000
776	0.00000	0.00000
777	0.00000	0.00000
778	0.00000	0.00000
779	0.00000	0.00000
780	0.00000	0.00000
781	0.00000	0.00000
782	0.00000	0.00000
783	0.00000	0.00000
784	0.00000	0.00000
785	0.00000	0.00000
786	0.00000	0.00000
787	0.00000	0.00000
788	0.00000	0.00000
789	0.00000	0.00000
790	0.00000	0.00000
791	0.00000	0.00000
792	0.00000	0.00000
793	0.00000	0.00000
794	0.00000	0.00000
795	0.00000	0.00000
796	0.00000	0.00000
797	0.00000	0.00000
798	0.00000	0.00000
799	0.00000	0.00000
800	0.00000	0.00000
801	0.00000	0.00000
802	0.00000	0.00000
803	0.00000	0.00000
804	0.00000	0.00000
805	0.00000	0.00000
806	0.00000	0.00000
807	0.00000	0.00000
808	0.00000	0.00000
809	0.00000	0.00000
810	0.00000	0.00000
811	0.00000	0.00000
812	0.00000	0.00000
813	0.00000	0.00000
814	0.00000	0.00000
815	0.00000	0.00000
816	0.00000	0.00000
817	0.00000	0.00000
818	0.00000	0.00000
819	0.00000	0.00000
820	0.00000	0.00000
821	0.00000	0.00000
822	0.00000	0.00000
823	0.00000	0.00000
824	0.00000	0.00000
825	0.00000	0.00000
826	0.00000	0.00000
827	0.00000	0.00000
828	0.00000	0.00000
829	0.00000	0.00000
830	0.00000	0.00000
831	0.00000	0.00000
832	0.00000	0.00000
833	0.00000	0.00000
834	0.00000	0.00000
835	0.00000	0.00000
836	0.00000	0.00000
837	0.00000	0.00000
838	0.00000	0.00000
839	0.00000	0.00000
840	0.00000	0.00000
841	0.00000	0.00000
842	0.00000	0.00000
843	0.00000	0.00000
844	0.00000	0.00000
845	0.00000	0.00000
846	0.00000	0.00000
847	0.00000	0.00000
848	0.00000	0.00000
849	0.00000	0.00000
850	0.00000	0.00000
851	0.00000	0.00000
852	0.00000	0.00000
853	0.00000	0.00000
854	0.00000	0.00000
855	0.00000	0.00000
856	0.00000	0.00000
857	0.00000	0.00000
858	0.00000	0.00000
859	0.00000	0.00000
860	0.00000	0.00000
861	0.00000	0.00000
862	0.00000	0.00000
863	0.00000	0.00000
864	0.00000	0.00000
865	0.00000	0.00000
866	0.00000	0.00000
867	0.00000	0.00000
868	0.00000	0.00000
869	0.00000	0.00000
870	0.00000	0.00000
871	0.00000	0.00000
872	0.00000	0.00000
873	0.00000	0.00000
874	0.00000	0.00000
875	0.00000	0.00000
876	0.00000	0.00000
877	0.00000	0.00000
878	0.00000	0.00000
879	0.00000	0.00000
880	0.00000	0.00000
881	0.00000	0.00000
882	0.00000	0.00000
883	0.00000	0.00000
884	0.00000	0.00000
885	0.00000	0.00000
886	0.00000	0.00000
887	0.00000	0.00000
888	0.00000	0.00000
889	0.00000	0.00000
890	0.00000	0.00000
891	0.00000	0.00000
892	0.00000	0.00000
893	0.00000	0.00000
894	0.00000	0.00000
895	0.00000	0.00000
896	0.00000	0.00000
897	0.00000	0.00000
898	0.00000	0.00000
899	0.00000	0.00000
900	0.00000	0.00000
901	0.00000	0.00000
902	0.00000	0.00000
903	0.00000	0.00000
904	0.00000	0.00000
905	0.00000	0.00000
906	0.00000	0.00000
907	0.00000	0.00000
908	0.00000	0.00000
909	0.00000	0.00000
910	0.00000	0.00000
911	0.00000	0.00000
912	0.00000	0.00000
913	0.00000	0.00000
914	0.00000	0.00000
915	0.00000	0.00000
916	0.00000	0.00000
917	0.00000	0.00000
918	0.00000	0.00000
919	0.00000	0.00000
920	0.00000	0.00000
921	0.00000	0.00000
922	0.00000	0.00000
923	0.00000	0.00000
924	0.00000	0.00000
925	0.00000	0.00000
926	0.00000	0.00000
927	0.00000	0.00000
928	0.00000	0.00000
929	0.00000	0.00000
930	0.00000	0.00000
931	0.00000	0.00000
932	0.00000	0.00000
933	0.00000	0.00000
934	0.00000	0.00000
935	0.00000	0.00000
936	0.00000	0.00000
937	0.00000	0.00000
938	0.00000	0.00000
939	0.00000	0.00000
940	0.00000	0.00000
941	0.00000	0.00000
942	0.00000	0.00000
943	0.00000	0.00000
944	0.00000	0.00000
945	0.00000	0.00000
946	0.00000	0.00000
947	0.00000	0.00000
948	0.00000	0.00000
949	0.00000	0.00000
950	0.00000	0.00000
951	0.00000	0.00000
952	0.00000	0.00000
953	0.00000	0.00000
954	0.00000	0.00000
955	0.00000	0.00000
956	0.00000	0.00000
957	0.00000	0.00000
958	0.00000	0.00000
959	0.00000	0.00000
960	0.00000	0.00000
961	0.00000	0.00000
962	0.00000	0.00000
963	0.00000	0.00000
964	0.00000	0.00000
965	0.00000	0.00000
966	0.00000	0.00000
967	0.00000	0.00000
968	0.00000	0.00000
969	0.00000	0.00000
970	0.00000	0.00000
971	0.00000	0.00000
972	0.00000	0.00000
973	0.00000	0.00000
974	0.00000	0.00000
975	0.00000	0.00000
976	0.00000	0.00000
977	0.00000	0.00000
978	0.00000	0.00000
979	0.00000	0.00000
980	0.00000	0.00000
981	0.00000	0.00000
982	0.00000	0.00000
983	0.00000	0.00000
984	0.00000	0.00000
985	0.00000	0.00000
986	0.00000	0.00000
987	0.00000	0.00000
988	0.00000	0.00000
989	0.00000	0.00000
990	0.00000	0.00000
991	0.00000	0.00000
992	0.00000	0.00000
993	0.00000	0.00000
994	0.00000	0.00000
995	0.00000	0.00000
996	0.00000	0.00000
997	0.00000	0.00000
998	0.00000	0.00000
999	0.00000	0.00000
1000	0.00000	0.00000
1001	0.00000	0.00000
1002	0.00000	0.00000
1003	0.00000	0.00000
1004	0.00000	0.00000
1005	0.00000	0.00000
1006	0.00000	0.00000
1007	0.00000	0.00000
1008	0.00000	0.00000
1009	0.00000	0.00000
1010	0.00000	0.00000
1011	0.00000	0.00000
1012	0.00000	0.00000
1013	0.00000	0.00000
1014	0.00000	0.00000
1015	0.00000	0.00000
1016	0.00000	0.00000
1017	0.00000	0.00000
1018	0.00000	0.00000
1019	0.00000	0.00000
1020	0.00000	0.00000
1021	0.00000	0.00000
1022	0.00000	0.00000
1023	0.00000	0.00000


==> figs/kaby/kaby_10000-11000.dat <==
Time	"zero 10000-11000"	"one 10000-11000"
0	0.00000	0.00000
1	0.00000	0.00000
2	0.00000	0.00000
3	0.00000	0.00000
4	0.00000	0.00000
5	0.00000	0.00000
6	0.00000	0.00000
7	0.00000	0.00000
8	0.00000	0.00000
9	0.00000	0.00000
10	0.00000	0.00000
11	0.00000	0.00000
12	0.00000	0.00000
13	0.00000	0.00000
14	0.00000	0.00000
15	0.00000	0.00000
16	0.00000	0.00000
17	0.00000	0.00000
18	0.00000	0.00000
19	0.00000	0.00000
20	0.00000	0.00000
21	0.00000	0.00000
22	0.00000	0.00000
23	0.00000	0.00000
24	0.00000	0.00000
25	0.00000	0.00000
26	0.00000	0.00000
27	0.00000	0.00000
28	0.00000	0.00000
29	0.00000	0.00000
30	0.00000	0.00000
31	0.00000	0.00000
32	0.00000	0.00000
33	0.00000	0.00000
34	0.00000	0.00000
35	0.00000	0.00000
36	0.00000	0.00000
37	0.00000	0.00000
38	0.00000	0.00000
39	0.00000	0.00000
40	0.00000	0.00000
41	0.00000	0.00000
42	0.00000	0.00000
43	0.00000	0.00000
44	0.00000	0.00000
45	0.00000	0.00000
46	0.00000	0.00000
47	0.00000	0.00000
48	0.00000	0.00000
49	0.00000	0.00000
50	0.00000	0.00000
51	0.00000	0.00000
52	0.00000	0.00000
53	0.00000	0.00000
54	0.00000	0.00000
55	0.00000	0.00000
56	0.00000	0.00000
57	0.00000	0.00000
58	0.00000	0.00000
59	0.00000	0.00000
60	0.00000	0.00000
61	0.00000	0.00000
62	0.00000	0.00000
63	0.00000	0.00000
64	0.00000	0.00000
65	0.00000	0.00000
66	0.00000	0.00000
67	0.00000	0.00000
68	0.00000	0.00000
69	0.00000	0.00000
70	0.00000	0.00000
71	0.00000	0.00000
72	0.00000	0.00000
73	0.00000	0.00000
74	0.00000	0.00000
75	0.00000	0.00000
76	0.00000	0.00000
77	0.00000	0.00000
78	0.00000	0.00000
79	0.00000	0.00000
80	0.00000	0.00000
81	0.00000	0.00000
82	0.00000	0.00000
83	0.00000	0.00000
84	0.00000	0.00000
85	0.00000	0.00000
86	0.00000	0.00000
87	0.00000	0.00000
88	0.00000	0.00000
89	0.00000	0.00000
90	0.00000	0.00000
91	0.00000	0.00000
92	0.00000	0.00000
93	0.00000	0.00000
94	0.00000	0.00000
95	0.00000	0.00000
96	0.00000	0.00000
97	0.00000	0.00000
98	0.00000	0.00000
99	0.00000	0.00000
100	0.00000	0.00000
101	0.00000	0.00000
102	0.00000	0.00000
103	0.00000	0.00000
104	0.00000	0.00000
105	0.00000	0.00000
106	0.00000	0.00000
107	0.00000	0.00000
108	0.00000	0.00000
109	0.00000	0.00000
110	0.00000	0.00000
111	0.00000	0.00000
112	0.00000	0.00000
113	0.00000	0.00000
114	0.00000	0.00000
115	0.00000	0.00000
116	0.00000	0.00000
117	0.00000	0.00000
118	0.00000	0.00000
119	0.00000	0.00000
120	0.00000	0.00000
121	0.00000	0.00000
122	0.00000	0.00000
123	0.00000	0.00000
124	0.00000	0.00000
125	0.00000	0.00000
126	0.00000	0.00000
127	0.00000	0.00000
128	0.00000	0.00000
129	0.00000	0.00000
130	0.00000	0.00000
131	0.00000	0.00000
132	0.00000	0.00000
133	0.00000	0.00000
134	0.00000	0.00000
135	0.00000	0.00000
136	0.00000	0.00000
137	0.00000	0.00000
138	0.00000	0.00000
139	0.00000	0.00000
140	0.00000	0.00000
141	0.00000	0.00000
142	0.00000	0.00000
143	0.00000	0.00000
144	0.00000	0.00000
145	0.00000	0.00000
146	0.00000	0.00000
147	0.00000	0.00000
148	0.00000	0.00000
149	0.00000	0.00000
150	0.00000	0.00000
151	0.00000	0.00000
152	0.00000	0.00000
153	0.00000	0.00000
154	0.01300	0.00000
155	0.01400	0.00000
156	0.34700	0.00000
157	0.05000	0.00000
158	0.44300	0.00000
159	0.02900	0.00000
160	0.09800	0.00000
161	0.00400	0.00000
162	0.00200	0.00000
163	0.00000	0.00000
164	0.00000	0.00100
165	0.00000	0.00200
166	0.00000	0.14500
167	0.00000	0.09400
168	0.00000	0.37400
169	0.00000	0.12600
170	0.00000	0.22200
171	0.00000	0.02800
172	0.00000	0.00700
173	0.00000	0.00000
174	0.00000	0.00100
175	0.00000	0.00000
176	0.00000	0.00000
177	0.00000	0.00000
178	0.00000	0.00000
179	0.00000	0.00000
180	0.00000	0.00000
181	0.00000	0.00000
182	0.00000	0.00000
183	0.00000	0.00000
184	0.00000	0.00000
185	0.00000	0.00000
186	0.00000	0.00000
187	0.00000	0.00000
188	0.00000	0.00000
189	0.00000	0.00000
190	0.00000	0.00000
191	0.00000	0.00000
192	0.00000	0.00000
193	0.00000	0.00000
194	0.00000	0.00000
195	0.00000	0.00000
196	0.00000	0.00000
197	0.00000	0.00000
198	0.00000	0.00000
199	0.00000	0.00000
200	0.00000	0.00000
201	0.00000	0.00000
202	0.00000	0.00000
203	0.00000	0.00000
204	0.00000	0.00000
205	0.00000	0.00000
206	0.00000	0.00000
207	0.00000	0.00000
208	0.00000	0.00000
209	0.00000	0.00000
210	0.00000	0.00000
211	0.00000	0.00000
212	0.00000	0.00000
213	0.00000	0.00000
214	0.00000	0.00000
215	0.00000	0.00000
216	0.00000	0.00000
217	0.00000	0.00000
218	0.00000	0.00000
219	0.00000	0.00000
220	0.00000	0.00000
221	0.00000	0.00000
222	0.00000	0.00000
223	0.00000	0.00000
224	0.00000	0.00000
225	0.00000	0.00000
226	0.00000	0.00000
227	0.00000	0.00000
228	0.00000	0.00000
229	0.00000	0.00000
230	0.00000	0.00000
231	0.00000	0.00000
232	0.00000	0.00000
233	0.00000	0.00000
234	0.00000	0.00000
235	0.00000	0.00000
236	0.00000	0.00000
237	0.00000	0.00000
238	0.00000	0.00000
239	0.00000	0.00000
240	0.00000	0.00000
241	0.00000	0.00000
242	0.00000	0.00000
243	0.00000	0.00000
244	0.00000	0.00000
245	0.00000	0.00000
246	0.00000	0.00000
247	0.00000	0.00000
248	0.00000	0.00000
249	0.00000	0.00000
250	0.00000	0.00000
251	0.00000	0.00000
252	0.00000	0.00000
253	0.00000	0.00000
254	0.00000	0.00000
255	0.00000	0.00000
256	0.00000	0.00000
257	0.00000	0.00000
258	0.00000	0.00000
259	0.00000	0.00000
260	0.00000	0.00000
261	0.00000	0.00000
262	0.00000	0.00000
263	0.00000	0.00000
264	0.00000	0.00000
265	0.00000	0.00000
266	0.00000	0.00000
267	0.00000	0.00000
268	0.00000	0.00000
269	0.00000	0.00000
270	0.00000	0.00000
271	0.00000	0.00000
272	0.00000	0.00000
273	0.00000	0.00000
274	0.00000	0.00000
275	0.00000	0.00000
276	0.00000	0.00000
277	0.00000	0.00000
278	0.00000	0.00000
279	0.00000	0.00000
280	0.00000	0.00000
281	0.00000	0.00000
282	0.00000	0.00000
283	0.00000	0.00000
284	0.00000	0.00000
285	0.00000	0.00000
286	0.00000	0.00000
287	0.00000	0.00000
288	0.00000	0.00000
289	0.00000	0.00000
290	0.00000	0.00000
291	0.00000	0.00000
292	0.00000	0.00000
293	0.00000	0.00000
294	0.00000	0.00000
295	0.00000	0.00000
296	0.00000	0.00000
297	0.00000	0.00000
298	0.00000	0.00000
299	0.00000	0.00000
300	0.00000	0.00000
301	0.00000	0.00000
302	0.00000	0.00000
303	0.00000	0.00000
304	0.00000	0.00000
305	0.00000	0.00000
306	0.00000	0.00000
307	0.00000	0.00000
308	0.00000	0.00000
309	0.00000	0.00000
310	0.00000	0.00000
311	0.00000	0.00000
312	0.00000	0.00000
313	0.00000	0.00000
314	0.00000	0.00000
315	0.00000	0.00000
316	0.00000	0.00000
317	0.00000	0.00000
318	0.00000	0.00000
319	0.00000	0.00000
320	0.00000	0.00000
321	0.00000	0.00000
322	0.00000	0.00000
323	0.00000	0.00000
324	0.00000	0.00000
325	0.00000	0.00000
326	0.00000	0.00000
327	0.00000	0.00000
328	0.00000	0.00000
329	0.00000	0.00000
330	0.00000	0.00000
331	0.00000	0.00000
332	0.00000	0.00000
333	0.00000	0.00000
334	0.00000	0.00000
335	0.00000	0.00000
336	0.00000	0.00000
337	0.00000	0.00000
338	0.00000	0.00000
339	0.00000	0.00000
340	0.00000	0.00000
341	0.00000	0.00000
342	0.00000	0.00000
343	0.00000	0.00000
344	0.00000	0.00000
345	0.00000	0.00000
346	0.00000	0.00000
347	0.00000	0.00000
348	0.00000	0.00000
349	0.00000	0.00000
350	0.00000	0.00000
351	0.00000	0.00000
352	0.00000	0.00000
353	0.00000	0.00000
354	0.00000	0.00000
355	0.00000	0.00000
356	0.00000	0.00000
357	0.00000	0.00000
358	0.00000	0.00000
359	0.00000	0.00000
360	0.00000	0.00000
361	0.00000	0.00000
362	0.00000	0.00000
363	0.00000	0.00000
364	0.00000	0.00000
365	0.00000	0.00000
366	0.00000	0.00000
367	0.00000	0.00000
368	0.00000	0.00000
369	0.00000	0.00000
370	0.00000	0.00000
371	0.00000	0.00000
372	0.00000	0.00000
373	0.00000	0.00000
374	0.00000	0.00000
375	0.00000	0.00000
376	0.00000	0.00000
377	0.00000	0.00000
378	0.00000	0.00000
379	0.00000	0.00000
380	0.00000	0.00000
381	0.00000	0.00000
382	0.00000	0.00000
383	0.00000	0.00000
384	0.00000	0.00000
385	0.00000	0.00000
386	0.00000	0.00000
387	0.00000	0.00000
388	0.00000	0.00000
389	0.00000	0.00000
390	0.00000	0.00000
391	0.00000	0.00000
392	0.00000	0.00000
393	0.00000	0.00000
394	0.00000	0.00000
395	0.00000	0.00000
396	0.00000	0.00000
397	0.00000	0.00000
398	0.00000	0.00000
399	0.00000	0.00000
400	0.00000	0.00000
401	0.00000	0.00000
402	0.00000	0.00000
403	0.00000	0.00000
404	0.00000	0.00000
405	0.00000	0.00000
406	0.00000	0.00000
407	0.00000	0.00000
408	0.00000	0.00000
409	0.00000	0.00000
410	0.00000	0.00000
411	0.00000	0.00000
412	0.00000	0.00000
413	0.00000	0.00000
414	0.00000	0.00000
415	0.00000	0.00000
416	0.00000	0.00000
417	0.00000	0.00000
418	0.00000	0.00000
419	0.00000	0.00000
420	0.00000	0.00000
421	0.00000	0.00000
422	0.00000	0.00000
423	0.00000	0.00000
424	0.00000	0.00000
425	0.00000	0.00000
426	0.00000	0.00000
427	0.00000	0.00000
428	0.00000	0.00000
429	0.00000	0.00000
430	0.00000	0.00000
431	0.00000	0.00000
432	0.00000	0.00000
433	0.00000	0.00000
434	0.00000	0.00000
435	0.00000	0.00000
436	0.00000	0.00000
437	0.00000	0.00000
438	0.00000	0.00000
439	0.00000	0.00000
440	0.00000	0.00000
441	0.00000	0.00000
442	0.00000	0.00000
443	0.00000	0.00000
444	0.00000	0.00000
445	0.00000	0.00000
446	0.00000	0.00000
447	0.00000	0.00000
448	0.00000	0.00000
449	0.00000	0.00000
450	0.00000	0.00000
451	0.00000	0.00000
452	0.00000	0.00000
453	0.00000	0.00000
454	0.00000	0.00000
455	0.00000	0.00000
456	0.00000	0.00000
457	0.00000	0.00000
458	0.00000	0.00000
459	0.00000	0.00000
460	0.00000	0.00000
461	0.00000	0.00000
462	0.00000	0.00000
463	0.00000	0.00000
464	0.00000	0.00000
465	0.00000	0.00000
466	0.00000	0.00000
467	0.00000	0.00000
468	0.00000	0.00000
469	0.00000	0.00000
470	0.00000	0.00000
471	0.00000	0.00000
472	0.00000	0.00000
473	0.00000	0.00000
474	0.00000	0.00000
475	0.00000	0.00000
476	0.00000	0.00000
477	0.00000	0.00000
478	0.00000	0.00000
479	0.00000	0.00000
480	0.00000	0.00000
481	0.00000	0.00000
482	0.00000	0.00000
483	0.00000	0.00000
484	0.00000	0.00000
485	0.00000	0.00000
486	0.00000	0.00000
487	0.00000	0.00000
488	0.00000	0.00000
489	0.00000	0.00000
490	0.00000	0.00000
491	0.00000	0.00000
492	0.00000	0.00000
493	0.00000	0.00000
494	0.00000	0.00000
495	0.00000	0.00000
496	0.00000	0.00000
497	0.00000	0.00000
498	0.00000	0.00000
499	0.00000	0.00000
500	0.00000	0.00000
501	0.00000	0.00000
502	0.00000	0.00000
503	0.00000	0.00000
504	0.00000	0.00000
505	0.00000	0.00000
506	0.00000	0.00000
507	0.00000	0.00000
508	0.00000	0.00000
509	0.00000	0.00000
510	0.00000	0.00000
511	0.00000	0.00000
512	0.00000	0.00000
513	0.00000	0.00000
514	0.00000	0.00000
515	0.00000	0.00000
516	0.00000	0.00000
517	0.00000	0.00000
518	0.00000	0.00000
519	0.00000	0.00000
520	0.00000	0.00000
521	0.00000	0.00000
522	0.00000	0.00000
523	0.00000	0.00000
524	0.00000	0.00000
525	0.00000	0.00000
526	0.00000	0.00000
527	0.00000	0.00000
528	0.00000	0.00000
529	0.00000	0.00000
530	0.00000	0.00000
531	0.00000	0.00000
532	0.00000	0.00000
533	0.00000	0.00000
534	0.00000	0.00000
535	0.00000	0.00000
536	0.00000	0.00000
537	0.00000	0.00000
538	0.00000	0.00000
539	0.00000	0.00000
540	0.00000	0.00000
541	0.00000	0.00000
542	0.00000	0.00000
543	0.00000	0.00000
544	0.00000	0.00000
545	0.00000	0.00000
546	0.00000	0.00000
547	0.00000	0.00000
548	0.00000	0.00000
549	0.00000	0.00000
550	0.00000	0.00000
551	0.00000	0.00000
552	0.00000	0.00000
553	0.00000	0.00000
554	0.00000	0.00000
555	0.00000	0.00000
556	0.00000	0.00000
557	0.00000	0.00000
558	0.00000	0.00000
559	0.00000	0.00000
560	0.00000	0.00000
561	0.00000	0.00000
562	0.00000	0.00000
563	0.00000	0.00000
564	0.00000	0.00000
565	0.00000	0.00000
566	0.00000	0.00000
567	0.00000	0.00000
568	0.00000	0.00000
569	0.00000	0.00000
570	0.00000	0.00000
571	0.00000	0.00000
572	0.00000	0.00000
573	0.00000	0.00000
574	0.00000	0.00000
575	0.00000	0.00000
576	0.00000	0.00000
577	0.00000	0.00000
578	0.00000	0.00000
579	0.00000	0.00000
580	0.00000	0.00000
581	0.00000	0.00000
582	0.00000	0.00000
583	0.00000	0.00000
584	0.00000	0.00000
585	0.00000	0.00000
586	0.00000	0.00000
587	0.00000	0.00000
588	0.00000	0.00000
589	0.00000	0.00000
590	0.00000	0.00000
591	0.00000	0.00000
592	0.00000	0.00000
593	0.00000	0.00000
594	0.00000	0.00000
595	0.00000	0.00000
596	0.00000	0.00000
597	0.00000	0.00000
598	0.00000	0.00000
599	0.00000	0.00000
600	0.00000	0.00000
601	0.00000	0.00000
602	0.00000	0.00000
603	0.00000	0.00000
604	0.00000	0.00000
605	0.00000	0.00000
606	0.00000	0.00000
607	0.00000	0.00000
608	0.00000	0.00000
609	0.00000	0.00000
610	0.00000	0.00000
611	0.00000	0.00000
612	0.00000	0.00000
613	0.00000	0.00000
614	0.00000	0.00000
615	0.00000	0.00000
616	0.00000	0.00000
617	0.00000	0.00000
618	0.00000	0.00000
619	0.00000	0.00000
620	0.00000	0.00000
621	0.00000	0.00000
622	0.00000	0.00000
623	0.00000	0.00000
624	0.00000	0.00000
625	0.00000	0.00000
626	0.00000	0.00000
627	0.00000	0.00000
628	0.00000	0.00000
629	0.00000	0.00000
630	0.00000	0.00000
631	0.00000	0.00000
632	0.00000	0.00000
633	0.00000	0.00000
634	0.00000	0.00000
635	0.00000	0.00000
636	0.00000	0.00000
637	0.00000	0.00000
638	0.00000	0.00000
639	0.00000	0.00000
640	0.00000	0.00000
641	0.00000	0.00000
642	0.00000	0.00000
643	0.00000	0.00000
644	0.00000	0.00000
645	0.00000	0.00000
646	0.00000	0.00000
647	0.00000	0.00000
648	0.00000	0.00000
649	0.00000	0.00000
650	0.00000	0.00000
651	0.00000	0.00000
652	0.00000	0.00000
653	0.00000	0.00000
654	0.00000	0.00000
655	0.00000	0.00000
656	0.00000	0.00000
657	0.00000	0.00000
658	0.00000	0.00000
659	0.00000	0.00000
660	0.00000	0.00000
661	0.00000	0.00000
662	0.00000	0.00000
663	0.00000	0.00000
664	0.00000	0.00000
665	0.00000	0.00000
666	0.00000	0.00000
667	0.00000	0.00000
668	0.00000	0.00000
669	0.00000	0.00000
670	0.00000	0.00000
671	0.00000	0.00000
672	0.00000	0.00000
673	0.00000	0.00000
674	0.00000	0.00000
675	0.00000	0.00000
676	0.00000	0.00000
677	0.00000	0.00000
678	0.00000	0.00000
679	0.00000	0.00000
680	0.00000	0.00000
681	0.00000	0.00000
682	0.00000	0.00000
683	0.00000	0.00000
684	0.00000	0.00000
685	0.00000	0.00000
686	0.00000	0.00000
687	0.00000	0.00000
688	0.00000	0.00000
689	0.00000	0.00000
690	0.00000	0.00000
691	0.00000	0.00000
692	0.00000	0.00000
693	0.00000	0.00000
694	0.00000	0.00000
695	0.00000	0.00000
696	0.00000	0.00000
697	0.00000	0.00000
698	0.00000	0.00000
699	0.00000	0.00000
700	0.00000	0.00000
701	0.00000	0.00000
702	0.00000	0.00000
703	0.00000	0.00000
704	0.00000	0.00000
705	0.00000	0.00000
706	0.00000	0.00000
707	0.00000	0.00000
708	0.00000	0.00000
709	0.00000	0.00000
710	0.00000	0.00000
711	0.00000	0.00000
712	0.00000	0.00000
713	0.00000	0.00000
714	0.00000	0.00000
715	0.00000	0.00000
716	0.00000	0.00000
717	0.00000	0.00000
718	0.00000	0.00000
719	0.00000	0.00000
720	0.00000	0.00000
721	0.00000	0.00000
722	0.00000	0.00000
723	0.00000	0.00000
724	0.00000	0.00000
725	0.00000	0.00000
726	0.00000	0.00000
727	0.00000	0.00000
728	0.00000	0.00000
729	0.00000	0.00000
730	0.00000	0.00000
731	0.00000	0.00000
732	0.00000	0.00000
733	0.00000	0.00000
734	0.00000	0.00000
735	0.00000	0.00000
736	0.00000	0.00000
737	0.00000	0.00000
738	0.00000	0.00000
739	0.00000	0.00000
740	0.00000	0.00000
741	0.00000	0.00000
742	0.00000	0.00000
743	0.00000	0.00000
744	0.00000	0.00000
745	0.00000	0.00000
746	0.00000	0.00000
747	0.00000	0.00000
748	0.00000	0.00000
749	0.00000	0.00000
750	0.00000	0.00000
751	0.00000	0.00000
752	0.00000	0.00000
753	0.00000	0.00000
754	0.00000	0.00000
755	0.00000	0.00000
756	0.00000	0.00000
757	0.00000	0.00000
758	0.00000	0.00000
759	0.00000	0.00000
760	0.00000	0.00000
761	0.00000	0.00000
762	0.00000	0.00000
763	0.00000	0.00000
764	0.00000	0.00000
765	0.00000	0.00000
766	0.00000	0.00000
767	0.00000	0.00000
768	0.00000	0.00000
769	0.00000	0.00000
770	0.00000	0.00000
771	0.00000	0.00000
772	0.00000	0.00000
773	0.00000	0.00000
774	0.00000	0.00000
775	0.00000	0.00000
776	0.00000	0.00000
777	0.00000	0.00000
778	0.00000	0.00000
779	0.00000	0.00000
780	0.00000	0.00000
781	0.00000	0.00000
782	0.00000	0.00000
783	0.00000	0.00000
784	0.00000	0.00000
785	0.00000	0.00000
786	0.00000	0.00000
787	0.00000	0.00000
788	0.00000	0.00000
789	0.00000	0.00000
790	0.00000	0.00000
791	0.00000	0.00000
792	0.00000	0.00000
793	0.00000	0.00000
794	0.00000	0.00000
795	0.00000	0.00000
796	0.00000	0.00000
797	0.00000	0.00000
798	0.00000	0.00000
799	0.00000	0.00000
800	0.00000	0.00000
801	0.00000	0.00000
802	0.00000	0.00000
803	0.00000	0.00000
804	0.00000	0.00000
805	0.00000	0.00000
806	0.00000	0.00000
807	0.00000	0.00000
808	0.00000	0.00000
809	0.00000	0.00000
810	0.00000	0.00000
811	0.00000	0.00000
812	0.00000	0.00000
813	0.00000	0.00000
814	0.00000	0.00000
815	0.00000	0.00000
816	0.00000	0.00000
817	0.00000	0.00000
818	0.00000	0.00000
819	0.00000	0.00000
820	0.00000	0.00000
821	0.00000	0.00000
822	0.00000	0.00000
823	0.00000	0.00000
824	0.00000	0.00000
825	0.00000	0.00000
826	0.00000	0.00000
827	0.00000	0.00000
828	0.00000	0.00000
829	0.00000	0.00000
830	0.00000	0.00000
831	0.00000	0.00000
832	0.00000	0.00000
833	0.00000	0.00000
834	0.00000	0.00000
835	0.00000	0.00000
836	0.00000	0.00000
837	0.00000	0.00000
838	0.00000	0.00000
839	0.00000	0.00000
840	0.00000	0.00000
841	0.00000	0.00000
842	0.00000	0.00000
843	0.00000	0.00000
844	0.00000	0.00000
845	0.00000	0.00000
846	0.00000	0.00000
847	0.00000	0.00000
848	0.00000	0.00000
849	0.00000	0.00000
850	0.00000	0.00000
851	0.00000	0.00000
852	0.00000	0.00000
853	0.00000	0.00000
854	0.00000	0.00000
855	0.00000	0.00000
856	0.00000	0.00000
857	0.00000	0.00000
858	0.00000	0.00000
859	0.00000	0.00000
860	0.00000	0.00000
861	0.00000	0.00000
862	0.00000	0.00000
863	0.00000	0.00000
864	0.00000	0.00000
865	0.00000	0.00000
866	0.00000	0.00000
867	0.00000	0.00000
868	0.00000	0.00000
869	0.00000	0.00000
870	0.00000	0.00000
871	0.00000	0.00000
872	0.00000	0.00000
873	0.00000	0.00000
874	0.00000	0.00000
875	0.00000	0.00000
876	0.00000	0.00000
877	0.00000	0.00000
878	0.00000	0.00000
879	0.00000	0.00000
880	0.00000	0.00000
881	0.00000	0.00000
882	0.00000	0.00000
883	0.00000	0.00000
884	0.00000	0.00000
885	0.00000	0.00000
886	0.00000	0.00000
887	0.00000	0.00000
888	0.00000	0.00000
889	0.00000	0.00000
890	0.00000	0.00000
891	0.00000	0.00000
892	0.00000	0.00000
893	0.00000	0.00000
894	0.00000	0.00000
895	0.00000	0.00000
896	0.00000	0.00000
897	0.00000	0.00000
898	0.00000	0.00000
899	0.00000	0.00000
900	0.00000	0.00000
901	0.00000	0.00000
902	0.00000	0.00000
903	0.00000	0.00000
904	0.00000	0.00000
905	0.00000	0.00000
906	0.00000	0.00000
907	0.00000	0.00000
908	0.00000	0.00000
909	0.00000	0.00000
910	0.00000	0.00000
911	0.00000	0.00000
912	0.00000	0.00000
913	0.00000	0.00000
914	0.00000	0.00000
915	0.00000	0.00000
916	0.00000	0.00000
917	0.00000	0.00000
918	0.00000	0.00000
919	0.00000	0.00000
920	0.00000	0.00000
921	0.00000	0.00000
922	0.00000	0.00000
923	0.00000	0.00000
924	0.00000	0.00000
925	0.00000	0.00000
926	0.00000	0.00000
927	0.00000	0.00000
928	0.00000	0.00000
929	0.00000	0.00000
930	0.00000	0.00000
931	0.00000	0.00000
932	0.00000	0.00000
933	0.00000	0.00000
934	0.00000	0.00000
935	0.00000	0.00000
936	0.00000	0.00000
937	0.00000	0.00000
938	0.00000	0.00000
939	0.00000	0.00000
940	0.00000	0.00000
941	0.00000	0.00000
942	0.00000	0.00000
943	0.00000	0.00000
944	0.00000	0.00000
945	0.00000	0.00000
946	0.00000	0.00000
947	0.00000	0.00000
948	0.00000	0.00000
949	0.00000	0.00000
950	0.00000	0.00000
951	0.00000	0.00000
952	0.00000	0.00000
953	0.00000	0.00000
954	0.00000	0.00000
955	0.00000	0.00000
956	0.00000	0.00000
957	0.00000	0.00000
958	0.00000	0.00000
959	0.00000	0.00000
960	0.00000	0.00000
961	0.00000	0.00000
962	0.00000	0.00000
963	0.00000	0.00000
964	0.00000	0.00000
965	0.00000	0.00000
966	0.00000	0.00000
967	0.00000	0.00000
968	0.00000	0.00000
969	0.00000	0.00000
970	0.00000	0.00000
971	0.00000	0.00000
972	0.00000	0.00000
973	0.00000	0.00000
974	0.00000	0.00000
975	0.00000	0.00000
976	0.00000	0.00000
977	0.00000	0.00000
978	0.00000	0.00000
979	0.00000	0.00000
980	0.00000	0.00000
981	0.00000	0.00000
982	0.00000	0.00000
983	0.00000	0.00000
984	0.00000	0.00000
985	0.00000	0.00000
986	0.00000	0.00000
987	0.00000	0.00000
988	0.00000	0.00000
989	0.00000	0.00000
990	0.00000	0.00000
991	0.00000	0.00000
992	0.00000	0.00000
993	0.00000	0.00000
994	0.00000	0.00000
995	0.00000	0.00000
996	0.00000	0.00000
997	0.00000	0.00000
998	0.00000	0.00000
999	0.00000	0.00000
1000	0.00000	0.00000
1001	0.00000	0.00000
1002	0.00000	0.00000
1003	0.00000	0.00000
1004	0.00000	0.00000
1005	0.00000	0.00000
1006	0.00000	0.00000
1007	0.00000	0.00000
1008	0.00000	0.00000
1009	0.00000	0.00000
1010	0.00000	0.00000
1011	0.00000	0.00000
1012	0.00000	0.00000
1013	0.00000	0.00000
1014	0.00000	0.00000
1015	0.00000	0.00000
1016	0.00000	0.00000
1017	0.00000	0.00000
1018	0.00000	0.00000
1019	0.00000	0.00000
1020	0.00000	0.00000
1021	0.00000	0.00000
1022	0.00000	0.00000
1023	0.00000	0.00000


==> figs/kaby/kaby_2000000-2001000.dat <==
Time	"zero 2000000-2001000"	"one 2000000-2001000"
0	0.00000	0.00000
1	0.00000	0.00000
2	0.00000	0.00000
3	0.00000	0.00000
4	0.00000	0.00000
5	0.00000	0.00000
6	0.00000	0.00000
7	0.00000	0.00000
8	0.00000	0.00000
9	0.00000	0.00000
10	0.00000	0.00000
11	0.00000	0.00000
12	0.00000	0.00000
13	0.00000	0.00000
14	0.00000	0.00000
15	0.00000	0.00000
16	0.00000	0.00000
17	0.00000	0.00000
18	0.00000	0.00000
19	0.00000	0.00000
20	0.00000	0.00000
21	0.00000	0.00000
22	0.00000	0.00000
23	0.00000	0.00000
24	0.00000	0.00000
25	0.00000	0.00000
26	0.00000	0.00000
27	0.00000	0.00000
28	0.00000	0.00000
29	0.00000	0.00000
30	0.00000	0.00000
31	0.00000	0.00000
32	0.00000	0.00000
33	0.00000	0.00000
34	0.00000	0.00000
35	0.00000	0.00000
36	0.00000	0.00000
37	0.00000	0.00000
38	0.00000	0.00000
39	0.00000	0.00000
40	0.00000	0.00000
41	0.00000	0.00000
42	0.00000	0.00000
43	0.00000	0.00000
44	0.00000	0.00000
45	0.00000	0.00000
46	0.00000	0.00000
47	0.00000	0.00000
48	0.00000	0.00000
49	0.00000	0.00000
50	0.00000	0.00000
51	0.00000	0.00000
52	0.00000	0.00000
53	0.00000	0.00000
54	0.00000	0.00000
55	0.00000	0.00000
56	0.00000	0.00000
57	0.00000	0.00000
58	0.00000	0.00000
59	0.00000	0.00000
60	0.00000	0.00000
61	0.00000	0.00000
62	0.00000	0.00000
63	0.00000	0.00000
64	0.00000	0.00000
65	0.00000	0.00000
66	0.00000	0.00000
67	0.00000	0.00000
68	0.00000	0.00000
69	0.00000	0.00000
70	0.00000	0.00000
71	0.00000	0.00000
72	0.00000	0.00000
73	0.00000	0.00000
74	0.00000	0.00000
75	0.00000	0.00000
76	0.00000	0.00000
77	0.00000	0.00000
78	0.00000	0.00000
79	0.00000	0.00000
80	0.00000	0.00000
81	0.00000	0.00000
82	0.00000	0.00000
83	0.00000	0.00000
84	0.00000	0.00000
85	0.00000	0.00000
86	0.00000	0.00000
87	0.00000	0.00000
88	0.00000	0.00000
89	0.00000	0.00000
90	0.00000	0.00000
91	0.00000	0.00000
92	0.00000	0.00000
93	0.00000	0.00000
94	0.00000	0.00000
95	0.00000	0.00000
96	0.00000	0.00000
97	0.00000	0.00000
98	0.00000	0.00000
99	0.00000	0.00000
100	0.00000	0.00000
101	0.00000	0.00000
102	0.00000	0.00000
103	0.00000	0.00000
104	0.00000	0.00000
105	0.00000	0.00000
106	0.00000	0.00000
107	0.00000	0.00000
108	0.00000	0.00000
109	0.00000	0.00000
110	0.00000	0.00000
111	0.00000	0.00000
112	0.00000	0.00000
113	0.00000	0.00000
114	0.00000	0.00000
115	0.00000	0.00000
116	0.00000	0.00000
117	0.00000	0.00000
118	0.00000	0.00000
119	0.00000	0.00000
120	0.00000	0.00000
121	0.00000	0.00000
122	0.00000	0.00000
123	0.00000	0.00000
124	0.00000	0.00000
125	0.00000	0.00000
126	0.00000	0.00000
127	0.00000	0.00000
128	0.00000	0.00000
129	0.00000	0.00000
130	0.00000	0.00000
131	0.00000	0.00000
132	0.07200	0.00000
133	0.08300	0.00000
134	0.44200	0.00000
135	0.09300	0.00000
136	0.26700	0.00000
137	0.03200	0.00000
138	0.00700	0.00000
139	0.00400	0.00000
140	0.00000	0.02000
141	0.00000	0.00100
142	0.00000	0.30900
143	0.00000	0.05800
144	0.00000	0.51500
145	0.00000	0.03500
146	0.00000	0.05700
147	0.00000	0.00400
148	0.00000	0.00100
149	0.00000	0.00000
150	0.00000	0.00000
151	0.00000	0.00000
152	0.00000	0.00000
153	0.00000	0.00000
154	0.00000	0.00000
155	0.00000	0.00000
156	0.00000	0.00000
157	0.00000	0.00000
158	0.00000	0.00000
159	0.00000	0.00000
160	0.00000	0.00000
161	0.00000	0.00000
162	0.00000	0.00000
163	0.00000	0.00000
164	0.00000	0.00000
165	0.00000	0.00000
166	0.00000	0.00000
167	0.00000	0.00000
168	0.00000	0.00000
169	0.00000	0.00000
170	0.00000	0.00000
171	0.00000	0.00000
172	0.00000	0.00000
173	0.00000	0.00000
174	0.00000	0.00000
175	0.00000	0.00000
176	0.00000	0.00000
177	0.00000	0.00000
178	0.00000	0.00000
179	0.00000	0.00000
180	0.00000	0.00000
181	0.00000	0.00000
182	0.00000	0.00000
183	0.00000	0.00000
184	0.00000	0.00000
185	0.00000	0.00000
186	0.00000	0.00000
187	0.00000	0.00000
188	0.00000	0.00000
189	0.00000	0.00000
190	0.00000	0.00000
191	0.00000	0.00000
192	0.00000	0.00000
193	0.00000	0.00000
194	0.00000	0.00000
195	0.00000	0.00000
196	0.00000	0.00000
197	0.00000	0.00000
198	0.00000	0.00000
199	0.00000	0.00000
200	0.00000	0.00000
201	0.00000	0.00000
202	0.00000	0.00000
203	0.00000	0.00000
204	0.00000	0.00000
205	0.00000	0.00000
206	0.00000	0.00000
207	0.00000	0.00000
208	0.00000	0.00000
209	0.00000	0.00000
210	0.00000	0.00000
211	0.00000	0.00000
212	0.00000	0.00000
213	0.00000	0.00000
214	0.00000	0.00000
215	0.00000	0.00000
216	0.00000	0.00000
217	0.00000	0.00000
218	0.00000	0.00000
219	0.00000	0.00000
220	0.00000	0.00000
221	0.00000	0.00000
222	0.00000	0.00000
223	0.00000	0.00000
224	0.00000	0.00000
225	0.00000	0.00000
226	0.00000	0.00000
227	0.00000	0.00000
228	0.00000	0.00000
229	0.00000	0.00000
230	0.00000	0.00000
231	0.00000	0.00000
232	0.00000	0.00000
233	0.00000	0.00000
234	0.00000	0.00000
235	0.00000	0.00000
236	0.00000	0.00000
237	0.00000	0.00000
238	0.00000	0.00000
239	0.00000	0.00000
240	0.00000	0.00000
241	0.00000	0.00000
242	0.00000	0.00000
243	0.00000	0.00000
244	0.00000	0.00000
245	0.00000	0.00000
246	0.00000	0.00000
247	0.00000	0.00000
248	0.00000	0.00000
249	0.00000	0.00000
250	0.00000	0.00000
251	0.00000	0.00000
252	0.00000	0.00000
253	0.00000	0.00000
254	0.00000	0.00000
255	0.00000	0.00000
256	0.00000	0.00000
257	0.00000	0.00000
258	0.00000	0.00000
259	0.00000	0.00000
260	0.00000	0.00000
261	0.00000	0.00000
262	0.00000	0.00000
263	0.00000	0.00000
264	0.00000	0.00000
265	0.00000	0.00000
266	0.00000	0.00000
267	0.00000	0.00000
268	0.00000	0.00000
269	0.00000	0.00000
270	0.00000	0.00000
271	0.00000	0.00000
272	0.00000	0.00000
273	0.00000	0.00000
274	0.00000	0.00000
275	0.00000	0.00000
276	0.00000	0.00000
277	0.00000	0.00000
278	0.00000	0.00000
279	0.00000	0.00000
280	0.00000	0.00000
281	0.00000	0.00000
282	0.00000	0.00000
283	0.00000	0.00000
284	0.00000	0.00000
285	0.00000	0.00000
286	0.00000	0.00000
287	0.00000	0.00000
288	0.00000	0.00000
289	0.00000	0.00000
290	0.00000	0.00000
291	0.00000	0.00000
292	0.00000	0.00000
293	0.00000	0.00000
294	0.00000	0.00000
295	0.00000	0.00000
296	0.00000	0.00000
297	0.00000	0.00000
298	0.00000	0.00000
299	0.00000	0.00000
300	0.00000	0.00000
301	0.00000	0.00000
302	0.00000	0.00000
303	0.00000	0.00000
304	0.00000	0.00000
305	0.00000	0.00000
306	0.00000	0.00000
307	0.00000	0.00000
308	0.00000	0.00000
309	0.00000	0.00000
310	0.00000	0.00000
311	0.00000	0.00000
312	0.00000	0.00000
313	0.00000	0.00000
314	0.00000	0.00000
315	0.00000	0.00000
316	0.00000	0.00000
317	0.00000	0.00000
318	0.00000	0.00000
319	0.00000	0.00000
320	0.00000	0.00000
321	0.00000	0.00000
322	0.00000	0.00000
323	0.00000	0.00000
324	0.00000	0.00000
325	0.00000	0.00000
326	0.00000	0.00000
327	0.00000	0.00000
328	0.00000	0.00000
329	0.00000	0.00000
330	0.00000	0.00000
331	0.00000	0.00000
332	0.00000	0.00000
333	0.00000	0.00000
334	0.00000	0.00000
335	0.00000	0.00000
336	0.00000	0.00000
337	0.00000	0.00000
338	0.00000	0.00000
339	0.00000	0.00000
340	0.00000	0.00000
341	0.00000	0.00000
342	0.00000	0.00000
343	0.00000	0.00000
344	0.00000	0.00000
345	0.00000	0.00000
346	0.00000	0.00000
347	0.00000	0.00000
348	0.00000	0.00000
349	0.00000	0.00000
350	0.00000	0.00000
351	0.00000	0.00000
352	0.00000	0.00000
353	0.00000	0.00000
354	0.00000	0.00000
355	0.00000	0.00000
356	0.00000	0.00000
357	0.00000	0.00000
358	0.00000	0.00000
359	0.00000	0.00000
360	0.00000	0.00000
361	0.00000	0.00000
362	0.00000	0.00000
363	0.00000	0.00000
364	0.00000	0.00000
365	0.00000	0.00000
366	0.00000	0.00000
367	0.00000	0.00000
368	0.00000	0.00000
369	0.00000	0.00000
370	0.00000	0.00000
371	0.00000	0.00000
372	0.00000	0.00000
373	0.00000	0.00000
374	0.00000	0.00000
375	0.00000	0.00000
376	0.00000	0.00000
377	0.00000	0.00000
378	0.00000	0.00000
379	0.00000	0.00000
380	0.00000	0.00000
381	0.00000	0.00000
382	0.00000	0.00000
383	0.00000	0.00000
384	0.00000	0.00000
385	0.00000	0.00000
386	0.00000	0.00000
387	0.00000	0.00000
388	0.00000	0.00000
389	0.00000	0.00000
390	0.00000	0.00000
391	0.00000	0.00000
392	0.00000	0.00000
393	0.00000	0.00000
394	0.00000	0.00000
395	0.00000	0.00000
396	0.00000	0.00000
397	0.00000	0.00000
398	0.00000	0.00000
399	0.00000	0.00000
400	0.00000	0.00000
401	0.00000	0.00000
402	0.00000	0.00000
403	0.00000	0.00000
404	0.00000	0.00000
405	0.00000	0.00000
406	0.00000	0.00000
407	0.00000	0.00000
408	0.00000	0.00000
409	0.00000	0.00000
410	0.00000	0.00000
411	0.00000	0.00000
412	0.00000	0.00000
413	0.00000	0.00000
414	0.00000	0.00000
415	0.00000	0.00000
416	0.00000	0.00000
417	0.00000	0.00000
418	0.00000	0.00000
419	0.00000	0.00000
420	0.00000	0.00000
421	0.00000	0.00000
422	0.00000	0.00000
423	0.00000	0.00000
424	0.00000	0.00000
425	0.00000	0.00000
426	0.00000	0.00000
427	0.00000	0.00000
428	0.00000	0.00000
429	0.00000	0.00000
430	0.00000	0.00000
431	0.00000	0.00000
432	0.00000	0.00000
433	0.00000	0.00000
434	0.00000	0.00000
435	0.00000	0.00000
436	0.00000	0.00000
437	0.00000	0.00000
438	0.00000	0.00000
439	0.00000	0.00000
440	0.00000	0.00000
441	0.00000	0.00000
442	0.00000	0.00000
443	0.00000	0.00000
444	0.00000	0.00000
445	0.00000	0.00000
446	0.00000	0.00000
447	0.00000	0.00000
448	0.00000	0.00000
449	0.00000	0.00000
450	0.00000	0.00000
451	0.00000	0.00000
452	0.00000	0.00000
453	0.00000	0.00000
454	0.00000	0.00000
455	0.00000	0.00000
456	0.00000	0.00000
457	0.00000	0.00000
458	0.00000	0.00000
459	0.00000	0.00000
460	0.00000	0.00000
461	0.00000	0.00000
462	0.00000	0.00000
463	0.00000	0.00000
464	0.00000	0.00000
465	0.00000	0.00000
466	0.00000	0.00000
467	0.00000	0.00000
468	0.00000	0.00000
469	0.00000	0.00000
470	0.00000	0.00000
471	0.00000	0.00000
472	0.00000	0.00000
473	0.00000	0.00000
474	0.00000	0.00000
475	0.00000	0.00000
476	0.00000	0.00000
477	0.00000	0.00000
478	0.00000	0.00000
479	0.00000	0.00000
480	0.00000	0.00000
481	0.00000	0.00000
482	0.00000	0.00000
483	0.00000	0.00000
484	0.00000	0.00000
485	0.00000	0.00000
486	0.00000	0.00000
487	0.00000	0.00000
488	0.00000	0.00000
489	0.00000	0.00000
490	0.00000	0.00000
491	0.00000	0.00000
492	0.00000	0.00000
493	0.00000	0.00000
494	0.00000	0.00000
495	0.00000	0.00000
496	0.00000	0.00000
497	0.00000	0.00000
498	0.00000	0.00000
499	0.00000	0.00000
500	0.00000	0.00000
501	0.00000	0.00000
502	0.00000	0.00000
503	0.00000	0.00000
504	0.00000	0.00000
505	0.00000	0.00000
506	0.00000	0.00000
507	0.00000	0.00000
508	0.00000	0.00000
509	0.00000	0.00000
510	0.00000	0.00000
511	0.00000	0.00000
512	0.00000	0.00000
513	0.00000	0.00000
514	0.00000	0.00000
515	0.00000	0.00000
516	0.00000	0.00000
517	0.00000	0.00000
518	0.00000	0.00000
519	0.00000	0.00000
520	0.00000	0.00000
521	0.00000	0.00000
522	0.00000	0.00000
523	0.00000	0.00000
524	0.00000	0.00000
525	0.00000	0.00000
526	0.00000	0.00000
527	0.00000	0.00000
528	0.00000	0.00000
529	0.00000	0.00000
530	0.00000	0.00000
531	0.00000	0.00000
532	0.00000	0.00000
533	0.00000	0.00000
534	0.00000	0.00000
535	0.00000	0.00000
536	0.00000	0.00000
537	0.00000	0.00000
538	0.00000	0.00000
539	0.00000	0.00000
540	0.00000	0.00000
541	0.00000	0.00000
542	0.00000	0.00000
543	0.00000	0.00000
544	0.00000	0.00000
545	0.00000	0.00000
546	0.00000	0.00000
547	0.00000	0.00000
548	0.00000	0.00000
549	0.00000	0.00000
550	0.00000	0.00000
551	0.00000	0.00000
552	0.00000	0.00000
553	0.00000	0.00000
554	0.00000	0.00000
555	0.00000	0.00000
556	0.00000	0.00000
557	0.00000	0.00000
558	0.00000	0.00000
559	0.00000	0.00000
560	0.00000	0.00000
561	0.00000	0.00000
562	0.00000	0.00000
563	0.00000	0.00000
564	0.00000	0.00000
565	0.00000	0.00000
566	0.00000	0.00000
567	0.00000	0.00000
568	0.00000	0.00000
569	0.00000	0.00000
570	0.00000	0.00000
571	0.00000	0.00000
572	0.00000	0.00000
573	0.00000	0.00000
574	0.00000	0.00000
575	0.00000	0.00000
576	0.00000	0.00000
577	0.00000	0.00000
578	0.00000	0.00000
579	0.00000	0.00000
580	0.00000	0.00000
581	0.00000	0.00000
582	0.00000	0.00000
583	0.00000	0.00000
584	0.00000	0.00000
585	0.00000	0.00000
586	0.00000	0.00000
587	0.00000	0.00000
588	0.00000	0.00000
589	0.00000	0.00000
590	0.00000	0.00000
591	0.00000	0.00000
592	0.00000	0.00000
593	0.00000	0.00000
594	0.00000	0.00000
595	0.00000	0.00000
596	0.00000	0.00000
597	0.00000	0.00000
598	0.00000	0.00000
599	0.00000	0.00000
600	0.00000	0.00000
601	0.00000	0.00000
602	0.00000	0.00000
603	0.00000	0.00000
604	0.00000	0.00000
605	0.00000	0.00000
606	0.00000	0.00000
607	0.00000	0.00000
608	0.00000	0.00000
609	0.00000	0.00000
610	0.00000	0.00000
611	0.00000	0.00000
612	0.00000	0.00000
613	0.00000	0.00000
614	0.00000	0.00000
615	0.00000	0.00000
616	0.00000	0.00000
617	0.00000	0.00000
618	0.00000	0.00000
619	0.00000	0.00000
620	0.00000	0.00000
621	0.00000	0.00000
622	0.00000	0.00000
623	0.00000	0.00000
624	0.00000	0.00000
625	0.00000	0.00000
626	0.00000	0.00000
627	0.00000	0.00000
628	0.00000	0.00000
629	0.00000	0.00000
630	0.00000	0.00000
631	0.00000	0.00000
632	0.00000	0.00000
633	0.00000	0.00000
634	0.00000	0.00000
635	0.00000	0.00000
636	0.00000	0.00000
637	0.00000	0.00000
638	0.00000	0.00000
639	0.00000	0.00000
640	0.00000	0.00000
641	0.00000	0.00000
642	0.00000	0.00000
643	0.00000	0.00000
644	0.00000	0.00000
645	0.00000	0.00000
646	0.00000	0.00000
647	0.00000	0.00000
648	0.00000	0.00000
649	0.00000	0.00000
650	0.00000	0.00000
651	0.00000	0.00000
652	0.00000	0.00000
653	0.00000	0.00000
654	0.00000	0.00000
655	0.00000	0.00000
656	0.00000	0.00000
657	0.00000	0.00000
658	0.00000	0.00000
659	0.00000	0.00000
660	0.00000	0.00000
661	0.00000	0.00000
662	0.00000	0.00000
663	0.00000	0.00000
664	0.00000	0.00000
665	0.00000	0.00000
666	0.00000	0.00000
667	0.00000	0.00000
668	0.00000	0.00000
669	0.00000	0.00000
670	0.00000	0.00000
671	0.00000	0.00000
672	0.00000	0.00000
673	0.00000	0.00000
674	0.00000	0.00000
675	0.00000	0.00000
676	0.00000	0.00000
677	0.00000	0.00000
678	0.00000	0.00000
679	0.00000	0.00000
680	0.00000	0.00000
681	0.00000	0.00000
682	0.00000	0.00000
683	0.00000	0.00000
684	0.00000	0.00000
685	0.00000	0.00000
686	0.00000	0.00000
687	0.00000	0.00000
688	0.00000	0.00000
689	0.00000	0.00000
690	0.00000	0.00000
691	0.00000	0.00000
692	0.00000	0.00000
693	0.00000	0.00000
694	0.00000	0.00000
695	0.00000	0.00000
696	0.00000	0.00000
697	0.00000	0.00000
698	0.00000	0.00000
699	0.00000	0.00000
700	0.00000	0.00000
701	0.00000	0.00000
702	0.00000	0.00000
703	0.00000	0.00000
704	0.00000	0.00000
705	0.00000	0.00000
706	0.00000	0.00000
707	0.00000	0.00000
708	0.00000	0.00000
709	0.00000	0.00000
710	0.00000	0.00000
711	0.00000	0.00000
712	0.00000	0.00000
713	0.00000	0.00000
714	0.00000	0.00000
715	0.00000	0.00000
716	0.00000	0.00000
717	0.00000	0.00000
718	0.00000	0.00000
719	0.00000	0.00000
720	0.00000	0.00000
721	0.00000	0.00000
722	0.00000	0.00000
723	0.00000	0.00000
724	0.00000	0.00000
725	0.00000	0.00000
726	0.00000	0.00000
727	0.00000	0.00000
728	0.00000	0.00000
729	0.00000	0.00000
730	0.00000	0.00000
731	0.00000	0.00000
732	0.00000	0.00000
733	0.00000	0.00000
734	0.00000	0.00000
735	0.00000	0.00000
736	0.00000	0.00000
737	0.00000	0.00000
738	0.00000	0.00000
739	0.00000	0.00000
740	0.00000	0.00000
741	0.00000	0.00000
742	0.00000	0.00000
743	0.00000	0.00000
744	0.00000	0.00000
745	0.00000	0.00000
746	0.00000	0.00000
747	0.00000	0.00000
748	0.00000	0.00000
749	0.00000	0.00000
750	0.00000	0.00000
751	0.00000	0.00000
752	0.00000	0.00000
753	0.00000	0.00000
754	0.00000	0.00000
755	0.00000	0.00000
756	0.00000	0.00000
757	0.00000	0.00000
758	0.00000	0.00000
759	0.00000	0.00000
760	0.00000	0.00000
761	0.00000	0.00000
762	0.00000	0.00000
763	0.00000	0.00000
764	0.00000	0.00000
765	0.00000	0.00000
766	0.00000	0.00000
767	0.00000	0.00000
768	0.00000	0.00000
769	0.00000	0.00000
770	0.00000	0.00000
771	0.00000	0.00000
772	0.00000	0.00000
773	0.00000	0.00000
774	0.00000	0.00000
775	0.00000	0.00000
776	0.00000	0.00000
777	0.00000	0.00000
778	0.00000	0.00000
779	0.00000	0.00000
780	0.00000	0.00000
781	0.00000	0.00000
782	0.00000	0.00000
783	0.00000	0.00000
784	0.00000	0.00000
785	0.00000	0.00000
786	0.00000	0.00000
787	0.00000	0.00000
788	0.00000	0.00000
789	0.00000	0.00000
790	0.00000	0.00000
791	0.00000	0.00000
792	0.00000	0.00000
793	0.00000	0.00000
794	0.00000	0.00000
795	0.00000	0.00000
796	0.00000	0.00000
797	0.00000	0.00000
798	0.00000	0.00000
799	0.00000	0.00000
800	0.00000	0.00000
801	0.00000	0.00000
802	0.00000	0.00000
803	0.00000	0.00000
804	0.00000	0.00000
805	0.00000	0.00000
806	0.00000	0.00000
807	0.00000	0.00000
808	0.00000	0.00000
809	0.00000	0.00000
810	0.00000	0.00000
811	0.00000	0.00000
812	0.00000	0.00000
813	0.00000	0.00000
814	0.00000	0.00000
815	0.00000	0.00000
816	0.00000	0.00000
817	0.00000	0.00000
818	0.00000	0.00000
819	0.00000	0.00000
820	0.00000	0.00000
821	0.00000	0.00000
822	0.00000	0.00000
823	0.00000	0.00000
824	0.00000	0.00000
825	0.00000	0.00000
826	0.00000	0.00000
827	0.00000	0.00000
828	0.00000	0.00000
829	0.00000	0.00000
830	0.00000	0.00000
831	0.00000	0.00000
832	0.00000	0.00000
833	0.00000	0.00000
834	0.00000	0.00000
835	0.00000	0.00000
836	0.00000	0.00000
837	0.00000	0.00000
838	0.00000	0.00000
839	0.00000	0.00000
840	0.00000	0.00000
841	0.00000	0.00000
842	0.00000	0.00000
843	0.00000	0.00000
844	0.00000	0.00000
845	0.00000	0.00000
846	0.00000	0.00000
847	0.00000	0.00000
848	0.00000	0.00000
849	0.00000	0.00000
850	0.00000	0.00000
851	0.00000	0.00000
852	0.00000	0.00000
853	0.00000	0.00000
854	0.00000	0.00000
855	0.00000	0.00000
856	0.00000	0.00000
857	0.00000	0.00000
858	0.00000	0.00000
859	0.00000	0.00000
860	0.00000	0.00000
861	0.00000	0.00000
862	0.00000	0.00000
863	0.00000	0.00000
864	0.00000	0.00000
865	0.00000	0.00000
866	0.00000	0.00000
867	0.00000	0.00000
868	0.00000	0.00000
869	0.00000	0.00000
870	0.00000	0.00000
871	0.00000	0.00000
872	0.00000	0.00000
873	0.00000	0.00000
874	0.00000	0.00000
875	0.00000	0.00000
876	0.00000	0.00000
877	0.00000	0.00000
878	0.00000	0.00000
879	0.00000	0.00000
880	0.00000	0.00000
881	0.00000	0.00000
882	0.00000	0.00000
883	0.00000	0.00000
884	0.00000	0.00000
885	0.00000	0.00000
886	0.00000	0.00000
887	0.00000	0.00000
888	0.00000	0.00000
889	0.00000	0.00000
890	0.00000	0.00000
891	0.00000	0.00000
892	0.00000	0.00000
893	0.00000	0.00000
894	0.00000	0.00000
895	0.00000	0.00000
896	0.00000	0.00000
897	0.00000	0.00000
898	0.00000	0.00000
899	0.00000	0.00000
900	0.00000	0.00000
901	0.00000	0.00000
902	0.00000	0.00000
903	0.00000	0.00000
904	0.00000	0.00000
905	0.00000	0.00000
906	0.00000	0.00000
907	0.00000	0.00000
908	0.00000	0.00000
909	0.00000	0.00000
910	0.00000	0.00000
911	0.00000	0.00000
912	0.00000	0.00000
913	0.00000	0.00000
914	0.00000	0.00000
915	0.00000	0.00000
916	0.00000	0.00000
917	0.00000	0.00000
918	0.00000	0.00000
919	0.00000	0.00000
920	0.00000	0.00000
921	0.00000	0.00000
922	0.00000	0.00000
923	0.00000	0.00000
924	0.00000	0.00000
925	0.00000	0.00000
926	0.00000	0.00000
927	0.00000	0.00000
928	0.00000	0.00000
929	0.00000	0.00000
930	0.00000	0.00000
931	0.00000	0.00000
932	0.00000	0.00000
933	0.00000	0.00000
934	0.00000	0.00000
935	0.00000	0.00000
936	0.00000	0.00000
937	0.00000	0.00000
938	0.00000	0.00000
939	0.00000	0.00000
940	0.00000	0.00000
941	0.00000	0.00000
942	0.00000	0.00000
943	0.00000	0.00000
944	0.00000	0.00000
945	0.00000	0.00000
946	0.00000	0.00000
947	0.00000	0.00000
948	0.00000	0.00000
949	0.00000	0.00000
950	0.00000	0.00000
951	0.00000	0.00000
952	0.00000	0.00000
953	0.00000	0.00000
954	0.00000	0.00000
955	0.00000	0.00000
956	0.00000	0.00000
957	0.00000	0.00000
958	0.00000	0.00000
959	0.00000	0.00000
960	0.00000	0.00000
961	0.00000	0.00000
962	0.00000	0.00000
963	0.00000	0.00000
964	0.00000	0.00000
965	0.00000	0.00000
966	0.00000	0.00000
967	0.00000	0.00000
968	0.00000	0.00000
969	0.00000	0.00000
970	0.00000	0.00000
971	0.00000	0.00000
972	0.00000	0.00000
973	0.00000	0.00000
974	0.00000	0.00000
975	0.00000	0.00000
976	0.00000	0.00000
977	0.00000	0.00000
978	0.00000	0.00000
979	0.00000	0.00000
980	0.00000	0.00000
981	0.00000	0.00000
982	0.00000	0.00000
983	0.00000	0.00000
984	0.00000	0.00000
985	0.00000	0.00000
986	0.00000	0.00000
987	0.00000	0.00000
988	0.00000	0.00000
989	0.00000	0.00000
990	0.00000	0.00000
991	0.00000	0.00000
992	0.00000	0.00000
993	0.00000	0.00000
994	0.00000	0.00000
995	0.00000	0.00000
996	0.00000	0.00000
997	0.00000	0.00000
998	0.00000	0.00000
999	0.00000	0.00000
1000	0.00000	0.00000
1001	0.00000	0.00000
1002	0.00000	0.00000
1003	0.00000	0.00000
1004	0.00000	0.00000
1005	0.00000	0.00000
1006	0.00000	0.00000
1007	0.00000	0.00000
1008	0.00000	0.00000
1009	0.00000	0.00000
1010	0.00000	0.00000
1011	0.00000	0.00000
1012	0.00000	0.00000
1013	0.00000	0.00000
1014	0.00000	0.00000
1015	0.00000	0.00000
1016	0.00000	0.00000
1017	0.00000	0.00000
1018	0.00000	0.00000
1019	0.00000	0.00000
1020	0.00000	0.00000
1021	0.00000	0.00000
1022	0.00000	0.00000
1023	0.00000	0.00000


==> figs/kaby/kaby_268-534.dat <==
Time	"zero 268-534"	"one 268-534"
0	0.00000	0.00000
1	0.00000	0.00000
2	0.00000	0.00000
3	0.00000	0.00000
4	0.00000	0.00000
5	0.00000	0.00000
6	0.00000	0.00000
7	0.00000	0.00000
8	0.00000	0.00000
9	0.00000	0.00000
10	0.00000	0.00000
11	0.00000	0.00000
12	0.00000	0.00000
13	0.00000	0.00000
14	0.00000	0.00000
15	0.00000	0.00000
16	0.00000	0.00000
17	0.00000	0.00000
18	0.00000	0.00000
19	0.00000	0.00000
20	0.00000	0.00000
21	0.00000	0.00000
22	0.00000	0.00000
23	0.00000	0.00000
24	0.00000	0.00000
25	0.00000	0.00000
26	0.00000	0.00000
27	0.00000	0.00000
28	0.00000	0.00000
29	0.00000	0.00000
30	0.00000	0.00000
31	0.00000	0.00000
32	0.00000	0.00000
33	0.00000	0.00000
34	0.00000	0.00000
35	0.00000	0.00000
36	0.00000	0.00000
37	0.00000	0.00000
38	0.00000	0.00000
39	0.00000	0.00000
40	0.00000	0.00000
41	0.00000	0.00000
42	0.00000	0.00000
43	0.00000	0.00000
44	0.00000	0.00000
45	0.00000	0.00000
46	0.00000	0.00000
47	0.00000	0.00000
48	0.00000	0.00000
49	0.00000	0.00000
50	0.00000	0.00000
51	0.00000	0.00000
52	0.00000	0.00000
53	0.00000	0.00000
54	0.00000	0.00000
55	0.00000	0.00000
56	0.00000	0.00000
57	0.00000	0.00000
58	0.00000	0.00000
59	0.00000	0.00000
60	0.00000	0.00000
61	0.00000	0.00000
62	0.00000	0.00000
63	0.00000	0.00000
64	0.00000	0.00000
65	0.00000	0.00000
66	0.00000	0.00000
67	0.00000	0.00000
68	0.00000	0.00000
69	0.00000	0.00000
70	0.00000	0.00000
71	0.00000	0.00000
72	0.00000	0.00000
73	0.00000	0.00000
74	0.00000	0.00000
75	0.00000	0.00000
76	0.00000	0.00000
77	0.00000	0.00000
78	0.00000	0.00000
79	0.00000	0.00000
80	0.00000	0.00000
81	0.00000	0.00000
82	0.00000	0.00000
83	0.00000	0.00000
84	0.00000	0.00000
85	0.00000	0.00000
86	0.00000	0.00000
87	0.00000	0.00000
88	0.00000	0.00000
89	0.00000	0.00000
90	0.00000	0.00000
91	0.00000	0.00000
92	0.00000	0.00000
93	0.00000	0.00000
94	0.00000	0.00000
95	0.00000	0.00000
96	0.00000	0.00000
97	0.00000	0.00000
98	0.00000	0.00000
99	0.00000	0.00000
100	0.00000	0.00000
101	0.00000	0.00000
102	0.00000	0.00000
103	0.00000	0.00000
104	0.00000	0.00000
105	0.00000	0.00000
106	0.00000	0.00000
107	0.00000	0.00000
108	0.00000	0.00000
109	0.00000	0.00000
110	0.00000	0.00000
111	0.00000	0.00000
112	0.00000	0.00000
113	0.00000	0.00000
114	0.00000	0.00000
115	0.00000	0.00000
116	0.00000	0.00000
117	0.00000	0.00000
118	0.00000	0.00000
119	0.00000	0.00000
120	0.00000	0.00000
121	0.00000	0.00000
122	0.00000	0.00000
123	0.00000	0.00000
124	0.00000	0.00000
125	0.00000	0.00000
126	0.00000	0.00000
127	0.00000	0.00000
128	0.00000	0.00000
129	0.00000	0.00000
130	0.00000	0.00000
131	0.00000	0.00000
132	0.00000	0.00000
133	0.00000	0.00000
134	0.00000	0.00000
135	0.00000	0.00000
136	0.00000	0.00000
137	0.00000	0.00000
138	0.00000	0.00000
139	0.00000	0.00000
140	0.00000	0.00000
141	0.00000	0.00000
142	0.00000	0.00000
143	0.00000	0.00000
144	0.00000	0.00000
145	0.00000	0.00000
146	0.00000	0.00000
147	0.00000	0.00000
148	0.00000	0.00000
149	0.00000	0.00000
150	0.00000	0.00000
151	0.00000	0.00000
152	0.00000	0.00000
153	0.00000	0.00000
154	0.00000	0.00000
155	0.00000	0.00000
156	0.00000	0.00000
157	0.00000	0.00000
158	0.00000	0.00000
159	0.00000	0.00000
160	0.00000	0.00000
161	0.00000	0.00000
162	0.00000	0.00000
163	0.00000	0.00000
164	0.00000	0.00000
165	0.00000	0.00000
166	0.00000	0.00000
167	0.00000	0.00000
168	0.00000	0.00000
169	0.00000	0.00000
170	0.00000	0.00000
171	0.00000	0.00000
172	0.00000	0.00000
173	0.00000	0.00000
174	0.00000	0.00000
175	0.00000	0.00000
176	0.00000	0.00000
177	0.00000	0.00000
178	0.00000	0.00000
179	0.00000	0.00000
180	0.00000	0.00000
181	0.00000	0.00000
182	0.00000	0.00000
183	0.00000	0.00000
184	0.00000	0.00000
185	0.00000	0.00000
186	0.00000	0.00000
187	0.00000	0.00000
188	0.00000	0.00000
189	0.00000	0.00000
190	0.00000	0.00000
191	0.00000	0.00000
192	0.00000	0.00000
193	0.00000	0.00000
194	0.00000	0.00000
195	0.00000	0.00000
196	0.00000	0.00000
197	0.00000	0.00000
198	0.00000	0.00000
199	0.00000	0.00000
200	0.00000	0.00000
201	0.00000	0.00000
202	0.00000	0.00000
203	0.00000	0.00000
204	0.00000	0.00000
205	0.00000	0.00000
206	0.00000	0.00000
207	0.00000	0.00000
208	0.00000	0.00000
209	0.00000	0.00000
210	0.00000	0.00000
211	0.00000	0.00000
212	0.00000	0.00000
213	0.00000	0.00000
214	0.00000	0.00000
215	0.00000	0.00000
216	0.00000	0.00000
217	0.00000	0.00000
218	0.00000	0.00000
219	0.00000	0.00000
220	0.00000	0.00000
221	0.00000	0.00000
222	0.00000	0.00000
223	0.00000	0.00000
224	0.00000	0.00000
225	0.00000	0.00000
226	0.00000	0.00000
227	0.00000	0.00000
228	0.00000	0.00000
229	0.00000	0.00000
230	0.00000	0.00000
231	0.00000	0.00000
232	0.00000	0.00000
233	0.00000	0.00000
234	0.00000	0.00000
235	0.00000	0.00000
236	0.00000	0.00000
237	0.00000	0.00000
238	0.00000	0.00000
239	0.00000	0.00000
240	0.00000	0.00000
241	0.00000	0.00000
242	0.00000	0.00000
243	0.00000	0.00000
244	0.00000	0.00000
245	0.00000	0.00000
246	0.00000	0.00000
247	0.00000	0.00000
248	0.00000	0.00000
249	0.00000	0.00000
250	0.00000	0.00000
251	0.00000	0.00000
252	0.00000	0.00000
253	0.00000	0.00000
254	0.00000	0.00000
255	0.00000	0.00000
256	0.00000	0.00000
257	0.00000	0.00000
258	0.00000	0.00000
259	0.00000	0.00000
260	0.00000	0.00000
261	0.00000	0.00000
262	0.00000	0.00000
263	0.00000	0.00000
264	0.00000	0.00000
265	0.00000	0.00000
266	0.00000	0.00000
267	0.00000	0.00000
268	0.00000	0.00000
269	0.00000	0.00000
270	0.00000	0.00000
271	0.00000	0.00000
272	0.00000	0.00000
273	0.00000	0.00000
274	0.00000	0.00000
275	0.00000	0.00000
276	0.00000	0.00000
277	0.00000	0.00000
278	0.00375	0.00000
279	0.00000	0.00000
280	0.03745	0.00000
281	0.01873	0.00000
282	0.02996	0.00000
283	0.05243	0.00000
284	0.38202	0.00000
285	0.05618	0.00000
286	0.16105	0.00000
287	0.02247	0.00000
288	0.18352	0.00000
289	0.02622	0.00000
290	0.01873	0.00000
291	0.00000	0.00000
292	0.00375	0.00000
293	0.00000	0.00000
294	0.00000	0.00000
295	0.00000	0.00000
296	0.00000	0.00000
297	0.00000	0.00000
298	0.00000	0.00375
299	0.00000	0.00000
300	0.00000	0.04120
301	0.00000	0.00375
302	0.00000	0.14232
303	0.00000	0.00000
304	0.00000	0.29588
305	0.00000	0.03371
306	0.00000	0.26217
307	0.00000	0.04120
308	0.00375	0.13483
309	0.00000	0.02247
310	0.00000	0.00375
311	0.00000	0.00000
312	0.00000	0.00749
313	0.00000	0.00000
314	0.00000	0.00000
315	0.00000	0.00000
316	0.00000	0.00000
317	0.00000	0.00000
318	0.00000	0.00375
319	0.00000	0.00375
320	0.00000	0.00000
321	0.00000	0.00000
322	0.00000	0.00000
323	0.00000	0.00000
324	0.00000	0.00000
325	0.00000	0.00000
326	0.00000	0.00000
327	0.00000	0.00000
328	0.00000	0.00000
329	0.00000	0.00000
330	0.00000	0.00000
331	0.00000	0.00000
332	0.00000	0.00000
333	0.00000	0.00000
334	0.00000	0.00000
335	0.00000	0.00000
336	0.00000	0.00000
337	0.00000	0.00000
338	0.00000	0.00000
339	0.00000	0.00000
340	0.00000	0.00000
341	0.00000	0.00000
342	0.00000	0.00000
343	0.00000	0.00000
344	0.00000	0.00000
345	0.00000	0.00000
346	0.00000	0.00000
347	0.00000	0.00000
348	0.00000	0.00000
349	0.00000	0.00000
350	0.00000	0.00000
351	0.00000	0.00000
352	0.00000	0.00000
353	0.00000	0.00000
354	0.00000	0.00000
355	0.00000	0.00000
356	0.00000	0.00000
357	0.00000	0.00000
358	0.00000	0.00000
359	0.00000	0.00000
360	0.00000	0.00000
361	0.00000	0.00000
362	0.00000	0.00000
363	0.00000	0.00000
364	0.00000	0.00000
365	0.00000	0.00000
366	0.00000	0.00000
367	0.00000	0.00000
368	0.00000	0.00000
369	0.00000	0.00000
370	0.00000	0.00000
371	0.00000	0.00000
372	0.00000	0.00000
373	0.00000	0.00000
374	0.00000	0.00000
375	0.00000	0.00000
376	0.00000	0.00000
377	0.00000	0.00000
378	0.00000	0.00000
379	0.00000	0.00000
380	0.00000	0.00000
381	0.00000	0.00000
382	0.00000	0.00000
383	0.00000	0.00000
384	0.00000	0.00000
385	0.00000	0.00000
386	0.00000	0.00000
387	0.00000	0.00000
388	0.00000	0.00000
389	0.00000	0.00000
390	0.00000	0.00000
391	0.00000	0.00000
392	0.00000	0.00000
393	0.00000	0.00000
394	0.00000	0.00000
395	0.00000	0.00000
396	0.00000	0.00000
397	0.00000	0.00000
398	0.00000	0.00000
399	0.00000	0.00000
400	0.00000	0.00000
401	0.00000	0.00000
402	0.00000	0.00000
403	0.00000	0.00000
404	0.00000	0.00000
405	0.00000	0.00000
406	0.00000	0.00000
407	0.00000	0.00000
408	0.00000	0.00000
409	0.00000	0.00000
410	0.00000	0.00000
411	0.00000	0.00000
412	0.00000	0.00000
413	0.00000	0.00000
414	0.00000	0.00000
415	0.00000	0.00000
416	0.00000	0.00000
417	0.00000	0.00000
418	0.00000	0.00000
419	0.00000	0.00000
420	0.00000	0.00000
421	0.00000	0.00000
422	0.00000	0.00000
423	0.00000	0.00000
424	0.00000	0.00000
425	0.00000	0.00000
426	0.00000	0.00000
427	0.00000	0.00000
428	0.00000	0.00000
429	0.00000	0.00000
430	0.00000	0.00000
431	0.00000	0.00000
432	0.00000	0.00000
433	0.00000	0.00000
434	0.00000	0.00000
435	0.00000	0.00000
436	0.00000	0.00000
437	0.00000	0.00000
438	0.00000	0.00000
439	0.00000	0.00000
440	0.00000	0.00000
441	0.00000	0.00000
442	0.00000	0.00000
443	0.00000	0.00000
444	0.00000	0.00000
445	0.00000	0.00000
446	0.00000	0.00000
447	0.00000	0.00000
448	0.00000	0.00000
449	0.00000	0.00000
450	0.00000	0.00000
451	0.00000	0.00000
452	0.00000	0.00000
453	0.00000	0.00000
454	0.00000	0.00000
455	0.00000	0.00000
456	0.00000	0.00000
457	0.00000	0.00000
458	0.00000	0.00000
459	0.00000	0.00000
460	0.00000	0.00000
461	0.00000	0.00000
462	0.00000	0.00000
463	0.00000	0.00000
464	0.00000	0.00000
465	0.00000	0.00000
466	0.00000	0.00000
467	0.00000	0.00000
468	0.00000	0.00000
469	0.00000	0.00000
470	0.00000	0.00000
471	0.00000	0.00000
472	0.00000	0.00000
473	0.00000	0.00000
474	0.00000	0.00000
475	0.00000	0.00000
476	0.00000	0.00000
477	0.00000	0.00000
478	0.00000	0.00000
479	0.00000	0.00000
480	0.00000	0.00000
481	0.00000	0.00000
482	0.00000	0.00000
483	0.00000	0.00000
484	0.00000	0.00000
485	0.00000	0.00000
486	0.00000	0.00000
487	0.00000	0.00000
488	0.00000	0.00000
489	0.00000	0.00000
490	0.00000	0.00000
491	0.00000	0.00000
492	0.00000	0.00000
493	0.00000	0.00000
494	0.00000	0.00000
495	0.00000	0.00000
496	0.00000	0.00000
497	0.00000	0.00000
498	0.00000	0.00000
499	0.00000	0.00000
500	0.00000	0.00000
501	0.00000	0.00000
502	0.00000	0.00000
503	0.00000	0.00000
504	0.00000	0.00000
505	0.00000	0.00000
506	0.00000	0.00000
507	0.00000	0.00000
508	0.00000	0.00000
509	0.00000	0.00000
510	0.00000	0.00000
511	0.00000	0.00000
512	0.00000	0.00000
513	0.00000	0.00000
514	0.00000	0.00000
515	0.00000	0.00000
516	0.00000	0.00000
517	0.00000	0.00000
518	0.00000	0.00000
519	0.00000	0.00000
520	0.00000	0.00000
521	0.00000	0.00000
522	0.00000	0.00000
523	0.00000	0.00000
524	0.00000	0.00000
525	0.00000	0.00000
526	0.00000	0.00000
527	0.00000	0.00000
528	0.00000	0.00000
529	0.00000	0.00000
530	0.00000	0.00000
531	0.00000	0.00000
532	0.00000	0.00000
533	0.00000	0.00000
534	0.00000	0.00000
535	0.00000	0.00000
536	0.00000	0.00000
537	0.00000	0.00000
538	0.00000	0.00000
539	0.00000	0.00000
540	0.00000	0.00000
541	0.00000	0.00000
542	0.00000	0.00000
543	0.00000	0.00000
544	0.00000	0.00000
545	0.00000	0.00000
546	0.00000	0.00000
547	0.00000	0.00000
548	0.00000	0.00000
549	0.00000	0.00000
550	0.00000	0.00000
551	0.00000	0.00000
552	0.00000	0.00000
553	0.00000	0.00000
554	0.00000	0.00000
555	0.00000	0.00000
556	0.00000	0.00000
557	0.00000	0.00000
558	0.00000	0.00000
559	0.00000	0.00000
560	0.00000	0.00000
561	0.00000	0.00000
562	0.00000	0.00000
563	0.00000	0.00000
564	0.00000	0.00000
565	0.00000	0.00000
566	0.00000	0.00000
567	0.00000	0.00000
568	0.00000	0.00000
569	0.00000	0.00000
570	0.00000	0.00000
571	0.00000	0.00000
572	0.00000	0.00000
573	0.00000	0.00000
574	0.00000	0.00000
575	0.00000	0.00000
576	0.00000	0.00000
577	0.00000	0.00000
578	0.00000	0.00000
579	0.00000	0.00000
580	0.00000	0.00000
581	0.00000	0.00000
582	0.00000	0.00000
583	0.00000	0.00000
584	0.00000	0.00000
585	0.00000	0.00000
586	0.00000	0.00000
587	0.00000	0.00000
588	0.00000	0.00000
589	0.00000	0.00000
590	0.00000	0.00000
591	0.00000	0.00000
592	0.00000	0.00000
593	0.00000	0.00000
594	0.00000	0.00000
595	0.00000	0.00000
596	0.00000	0.00000
597	0.00000	0.00000
598	0.00000	0.00000
599	0.00000	0.00000
600	0.00000	0.00000
601	0.00000	0.00000
602	0.00000	0.00000
603	0.00000	0.00000
604	0.00000	0.00000
605	0.00000	0.00000
606	0.00000	0.00000
607	0.00000	0.00000
608	0.00000	0.00000
609	0.00000	0.00000
610	0.00000	0.00000
611	0.00000	0.00000
612	0.00000	0.00000
613	0.00000	0.00000
614	0.00000	0.00000
615	0.00000	0.00000
616	0.00000	0.00000
617	0.00000	0.00000
618	0.00000	0.00000
619	0.00000	0.00000
620	0.00000	0.00000
621	0.00000	0.00000
622	0.00000	0.00000
623	0.00000	0.00000
624	0.00000	0.00000
625	0.00000	0.00000
626	0.00000	0.00000
627	0.00000	0.00000
628	0.00000	0.00000
629	0.00000	0.00000
630	0.00000	0.00000
631	0.00000	0.00000
632	0.00000	0.00000
633	0.00000	0.00000
634	0.00000	0.00000
635	0.00000	0.00000
636	0.00000	0.00000
637	0.00000	0.00000
638	0.00000	0.00000
639	0.00000	0.00000
640	0.00000	0.00000
641	0.00000	0.00000
642	0.00000	0.00000
643	0.00000	0.00000
644	0.00000	0.00000
645	0.00000	0.00000
646	0.00000	0.00000
647	0.00000	0.00000
648	0.00000	0.00000
649	0.00000	0.00000
650	0.00000	0.00000
651	0.00000	0.00000
652	0.00000	0.00000
653	0.00000	0.00000
654	0.00000	0.00000
655	0.00000	0.00000
656	0.00000	0.00000
657	0.00000	0.00000
658	0.00000	0.00000
659	0.00000	0.00000
660	0.00000	0.00000
661	0.00000	0.00000
662	0.00000	0.00000
663	0.00000	0.00000
664	0.00000	0.00000
665	0.00000	0.00000
666	0.00000	0.00000
667	0.00000	0.00000
668	0.00000	0.00000
669	0.00000	0.00000
670	0.00000	0.00000
671	0.00000	0.00000
672	0.00000	0.00000
673	0.00000	0.00000
674	0.00000	0.00000
675	0.00000	0.00000
676	0.00000	0.00000
677	0.00000	0.00000
678	0.00000	0.00000
679	0.00000	0.00000
680	0.00000	0.00000
681	0.00000	0.00000
682	0.00000	0.00000
683	0.00000	0.00000
684	0.00000	0.00000
685	0.00000	0.00000
686	0.00000	0.00000
687	0.00000	0.00000
688	0.00000	0.00000
689	0.00000	0.00000
690	0.00000	0.00000
691	0.00000	0.00000
692	0.00000	0.00000
693	0.00000	0.00000
694	0.00000	0.00000
695	0.00000	0.00000
696	0.00000	0.00000
697	0.00000	0.00000
698	0.00000	0.00000
699	0.00000	0.00000
700	0.00000	0.00000
701	0.00000	0.00000
702	0.00000	0.00000
703	0.00000	0.00000
704	0.00000	0.00000
705	0.00000	0.00000
706	0.00000	0.00000
707	0.00000	0.00000
708	0.00000	0.00000
709	0.00000	0.00000
710	0.00000	0.00000
711	0.00000	0.00000
712	0.00000	0.00000
713	0.00000	0.00000
714	0.00000	0.00000
715	0.00000	0.00000
716	0.00000	0.00000
717	0.00000	0.00000
718	0.00000	0.00000
719	0.00000	0.00000
720	0.00000	0.00000
721	0.00000	0.00000
722	0.00000	0.00000
723	0.00000	0.00000
724	0.00000	0.00000
725	0.00000	0.00000
726	0.00000	0.00000
727	0.00000	0.00000
728	0.00000	0.00000
729	0.00000	0.00000
730	0.00000	0.00000
731	0.00000	0.00000
732	0.00000	0.00000
733	0.00000	0.00000
734	0.00000	0.00000
735	0.00000	0.00000
736	0.00000	0.00000
737	0.00000	0.00000
738	0.00000	0.00000
739	0.00000	0.00000
740	0.00000	0.00000
741	0.00000	0.00000
742	0.00000	0.00000
743	0.00000	0.00000
744	0.00000	0.00000
745	0.00000	0.00000
746	0.00000	0.00000
747	0.00000	0.00000
748	0.00000	0.00000
749	0.00000	0.00000
750	0.00000	0.00000
751	0.00000	0.00000
752	0.00000	0.00000
753	0.00000	0.00000
754	0.00000	0.00000
755	0.00000	0.00000
756	0.00000	0.00000
757	0.00000	0.00000
758	0.00000	0.00000
759	0.00000	0.00000
760	0.00000	0.00000
761	0.00000	0.00000
762	0.00000	0.00000
763	0.00000	0.00000
764	0.00000	0.00000
765	0.00000	0.00000
766	0.00000	0.00000
767	0.00000	0.00000
768	0.00000	0.00000
769	0.00000	0.00000
770	0.00000	0.00000
771	0.00000	0.00000
772	0.00000	0.00000
773	0.00000	0.00000
774	0.00000	0.00000
775	0.00000	0.00000
776	0.00000	0.00000
777	0.00000	0.00000
778	0.00000	0.00000
779	0.00000	0.00000
780	0.00000	0.00000
781	0.00000	0.00000
782	0.00000	0.00000
783	0.00000	0.00000
784	0.00000	0.00000
785	0.00000	0.00000
786	0.00000	0.00000
787	0.00000	0.00000
788	0.00000	0.00000
789	0.00000	0.00000
790	0.00000	0.00000
791	0.00000	0.00000
792	0.00000	0.00000
793	0.00000	0.00000
794	0.00000	0.00000
795	0.00000	0.00000
796	0.00000	0.00000
797	0.00000	0.00000
798	0.00000	0.00000
799	0.00000	0.00000
800	0.00000	0.00000
801	0.00000	0.00000
802	0.00000	0.00000
803	0.00000	0.00000
804	0.00000	0.00000
805	0.00000	0.00000
806	0.00000	0.00000
807	0.00000	0.00000
808	0.00000	0.00000
809	0.00000	0.00000
810	0.00000	0.00000
811	0.00000	0.00000
812	0.00000	0.00000
813	0.00000	0.00000
814	0.00000	0.00000
815	0.00000	0.00000
816	0.00000	0.00000
817	0.00000	0.00000
818	0.00000	0.00000
819	0.00000	0.00000
820	0.00000	0.00000
821	0.00000	0.00000
822	0.00000	0.00000
823	0.00000	0.00000
824	0.00000	0.00000
825	0.00000	0.00000
826	0.00000	0.00000
827	0.00000	0.00000
828	0.00000	0.00000
829	0.00000	0.00000
830	0.00000	0.00000
831	0.00000	0.00000
832	0.00000	0.00000
833	0.00000	0.00000
834	0.00000	0.00000
835	0.00000	0.00000
836	0.00000	0.00000
837	0.00000	0.00000
838	0.00000	0.00000
839	0.00000	0.00000
840	0.00000	0.00000
841	0.00000	0.00000
842	0.00000	0.00000
843	0.00000	0.00000
844	0.00000	0.00000
845	0.00000	0.00000
846	0.00000	0.00000
847	0.00000	0.00000
848	0.00000	0.00000
849	0.00000	0.00000
850	0.00000	0.00000
851	0.00000	0.00000
852	0.00000	0.00000
853	0.00000	0.00000
854	0.00000	0.00000
855	0.00000	0.00000
856	0.00000	0.00000
857	0.00000	0.00000
858	0.00000	0.00000
859	0.00000	0.00000
860	0.00000	0.00000
861	0.00000	0.00000
862	0.00000	0.00000
863	0.00000	0.00000
864	0.00000	0.00000
865	0.00000	0.00000
866	0.00000	0.00000
867	0.00000	0.00000
868	0.00000	0.00000
869	0.00000	0.00000
870	0.00000	0.00000
871	0.00000	0.00000
872	0.00000	0.00000
873	0.00000	0.00000
874	0.00000	0.00000
875	0.00000	0.00000
876	0.00000	0.00000
877	0.00000	0.00000
878	0.00000	0.00000
879	0.00000	0.00000
880	0.00000	0.00000
881	0.00000	0.00000
882	0.00000	0.00000
883	0.00000	0.00000
884	0.00000	0.00000
885	0.00000	0.00000
886	0.00000	0.00000
887	0.00000	0.00000
888	0.00000	0.00000
889	0.00000	0.00000
890	0.00000	0.00000
891	0.00000	0.00000
892	0.00000	0.00000
893	0.00000	0.00000
894	0.00000	0.00000
895	0.00000	0.00000
896	0.00000	0.00000
897	0.00000	0.00000
898	0.00000	0.00000
899	0.00000	0.00000
900	0.00000	0.00000
901	0.00000	0.00000
902	0.00000	0.00000
903	0.00000	0.00000
904	0.00000	0.00000
905	0.00000	0.00000
906	0.00000	0.00000
907	0.00000	0.00000
908	0.00000	0.00000
909	0.00000	0.00000
910	0.00000	0.00000
911	0.00000	0.00000
912	0.00000	0.00000
913	0.00000	0.00000
914	0.00000	0.00000
915	0.00000	0.00000
916	0.00000	0.00000
917	0.00000	0.00000
918	0.00000	0.00000
919	0.00000	0.00000
920	0.00000	0.00000
921	0.00000	0.00000
922	0.00000	0.00000
923	0.00000	0.00000
924	0.00000	0.00000
925	0.00000	0.00000
926	0.00000	0.00000
927	0.00000	0.00000
928	0.00000	0.00000
929	0.00000	0.00000
930	0.00000	0.00000
931	0.00000	0.00000
932	0.00000	0.00000
933	0.00000	0.00000
934	0.00000	0.00000
935	0.00000	0.00000
936	0.00000	0.00000
937	0.00000	0.00000
938	0.00000	0.00000
939	0.00000	0.00000
940	0.00000	0.00000
941	0.00000	0.00000
942	0.00000	0.00000
943	0.00000	0.00000
944	0.00000	0.00000
945	0.00000	0.00000
946	0.00000	0.00000
947	0.00000	0.00000
948	0.00000	0.00000
949	0.00000	0.00000
950	0.00000	0.00000
951	0.00000	0.00000
952	0.00000	0.00000
953	0.00000	0.00000
954	0.00000	0.00000
955	0.00000	0.00000
956	0.00000	0.00000
957	0.00000	0.00000
958	0.00000	0.00000
959	0.00000	0.00000
960	0.00000	0.00000
961	0.00000	0.00000
962	0.00000	0.00000
963	0.00000	0.00000
964	0.00000	0.00000
965	0.00000	0.00000
966	0.00000	0.00000
967	0.00000	0.00000
968	0.00000	0.00000
969	0.00000	0.00000
970	0.00000	0.00000
971	0.00000	0.00000
972	0.00000	0.00000
973	0.00000	0.00000
974	0.00000	0.00000
975	0.00000	0.00000
976	0.00000	0.00000
977	0.00000	0.00000
978	0.00000	0.00000
979	0.00000	0.00000
980	0.00000	0.00000
981	0.00000	0.00000
982	0.00000	0.00000
983	0.00000	0.00000
984	0.00000	0.00000
985	0.00000	0.00000
986	0.00000	0.00000
987	0.00000	0.00000
988	0.00000	0.00000
989	0.00000	0.00000
990	0.00000	0.00000
991	0.00000	0.00000
992	0.00000	0.00000
993	0.00000	0.00000
994	0.00000	0.00000
995	0.00000	0.00000
996	0.00000	0.00000
997	0.00000	0.00000
998	0.00000	0.00000
999	0.00000	0.00000
1000	0.00000	0.00000
1001	0.00000	0.00000
1002	0.00000	0.00000
1003	0.00000	0.00000
1004	0.00000	0.00000
1005	0.00000	0.00000
1006	0.00000	0.00000
1007	0.00000	0.00000
1008	0.00000	0.00000
1009	0.00000	0.00000
1010	0.00000	0.00000
1011	0.00000	0.00000
1012	0.00000	0.00000
1013	0.00000	0.00000
1014	0.00000	0.00000
1015	0.00000	0.00000
1016	0.00000	0.00000
1017	0.00000	0.00000
1018	0.00000	0.00000
1019	0.00000	0.00000
1020	0.00000	0.00000
1021	0.00000	0.00000
1022	0.00000	0.00000
1023	0.00000	0.00000


==> figs/kaby/kaby_turbo_off_graph.dat <==
Time	bit0	bit1
0	0.0000000	0.0000000
1	0.0000000	0.0000000
2	0.0000000	0.0000000
3	0.0000000	0.0000000
4	0.0000000	0.0000000
5	0.0000000	0.0000000
6	0.0000000	0.0000000
7	0.0000000	0.0000000
8	0.0000000	0.0000000
9	0.0000000	0.0000000
10	0.0000000	0.0000000
11	0.0000000	0.0000000
12	0.0000000	0.0000000
13	0.0000000	0.0000000
14	0.0000000	0.0000000
15	0.0000000	0.0000000
16	0.0000000	0.0000000
17	0.0000000	0.0000000
18	0.0000000	0.0000000
19	0.0000000	0.0000000
20	0.0000000	0.0000000
21	0.0000000	0.0000000
22	0.0000000	0.0000000
23	0.0000000	0.0000000
24	0.0000000	0.0000000
25	0.0000000	0.0000000
26	0.0000000	0.0000000
27	0.0000000	0.0000000
28	0.0000000	0.0000000
29	0.0000000	0.0000000
30	0.0000000	0.0000000
31	0.0000000	0.0000000
32	0.0000000	0.0000000
33	0.0000000	0.0000000
34	0.0000000	0.0000000
35	0.0000000	0.0000000
36	0.0000000	0.0000000
37	0.0000000	0.0000000
38	0.0000000	0.0000000
39	0.0000000	0.0000000
40	0.0000000	0.0000000
41	0.0000000	0.0000000
42	0.0000000	0.0000000
43	0.0000000	0.0000000
44	0.0000000	0.0000000
45	0.0000000	0.0000000
46	0.0000000	0.0000000
47	0.0000000	0.0000000
48	0.0000000	0.0000000
49	0.0000000	0.0000000
50	0.0000000	0.0000000
51	0.0000000	0.0000000
52	0.0000000	0.0000000
53	0.0000000	0.0000000
54	0.0000000	0.0000000
55	0.0000000	0.0000000
56	0.0000000	0.0000000
57	0.0000000	0.0000000
58	0.0000000	0.0000000
59	0.0000000	0.0000000
60	0.0000000	0.0000000
61	0.0000000	0.0000000
62	0.0000000	0.0000000
63	0.0000000	0.0000000
64	0.0000000	0.0000000
65	0.0000000	0.0000000
66	0.0000000	0.0000000
67	0.0000000	0.0000000
68	0.0000000	0.0000000
69	0.0000000	0.0000000
70	0.0000000	0.0000000
71	0.0000000	0.0000000
72	0.0000000	0.0000000
73	0.0000000	0.0000000
74	0.0000000	0.0000000
75	0.0000000	0.0000000
76	0.0000000	0.0000000
77	0.0000000	0.0000000
78	0.0000000	0.0000000
79	0.0000000	0.0000000
80	0.0000000	0.0000000
81	0.0000000	0.0000000
82	0.0000000	0.0000000
83	0.0000000	0.0000000
84	0.0000000	0.0000000
85	0.0000000	0.0000000
86	0.0000000	0.0000000
87	0.0000000	0.0000000
88	0.0000000	0.0000000
89	0.0000000	0.0000000
90	0.0000000	0.0000000
91	0.0000000	0.0000000
92	0.0000000	0.0000000
93	0.0000000	0.0000000
94	0.0000000	0.0000000
95	0.0000000	0.0000000
96	0.0000000	0.0000000
97	0.0000000	0.0000000
98	0.0000000	0.0000000
99	0.0000000	0.0000000
100	0.0000000	0.0000000
101	0.0000000	0.0000000
102	0.0000000	0.0000000
103	0.0000000	0.0000000
104	0.0000000	0.0000000
105	0.0000000	0.0000000
106	0.0000000	0.0000000
107	0.0000000	0.0000000
108	0.0000000	0.0000000
109	0.0000000	0.0000000
110	0.0000000	0.0000000
111	0.0000000	0.0000000
112	0.0000000	0.0000000
113	0.0000000	0.0000000
114	0.0000000	0.0000000
115	0.0000000	0.0000000
116	0.0000000	0.0000000
117	0.0000000	0.0000000
118	0.0000000	0.0000000
119	0.0000000	0.0000000
120	0.0000000	0.0000000
121	0.0000000	0.0000000
122	0.0000000	0.0000000
123	0.0000000	0.0000000
124	0.0000000	0.0000000
125	0.0000000	0.0000000
126	0.0000000	0.0000000
127	0.0000000	0.0000000
128	0.0000000	0.0000000
129	0.0000000	0.0000000
130	0.0000000	0.0000000
131	0.0000000	0.0000000
132	0.0000000	0.0000000
133	0.0000000	0.0000000
134	0.0000000	0.0000000
135	0.0000000	0.0000000
136	0.0000000	0.0000000
137	0.0000000	0.0000000
138	0.0000000	0.0000000
139	0.0000000	0.0000000
140	0.0000000	0.0000000
141	0.0000000	0.0000000
142	0.0000000	0.0000000
143	0.0000000	0.0000000
144	0.0000000	0.0000000
145	0.0000000	0.0000000
146	0.0000000	0.0000000
147	0.0000000	0.0000000
148	0.0000000	0.0000000
149	0.0000000	0.0000000
150	0.0000000	0.0000000
151	0.0000000	0.0000000
152	0.0000000	0.0000000
153	0.0000000	0.0000000
154	0.0000000	0.0000000
155	0.0000000	0.0000000
156	0.0000000	0.0000000
157	0.0000000	0.0000000
158	0.0000000	0.0000000
159	0.0000000	0.0000000
160	0.0000000	0.0000000
161	0.0000000	0.0000000
162	0.0000000	0.0000000
163	0.0000000	0.0000000
164	0.0000000	0.0000000
165	0.0000000	0.0000000
166	0.0000000	0.0000000
167	0.0000000	0.0000000
168	0.0000000	0.0000000
169	0.0000000	0.0000000
170	0.0000000	0.0000000
171	0.0000000	0.0000000
172	0.0000000	0.0000000
173	0.0000000	0.0000000
174	0.0000000	0.0000000
175	0.0000000	0.0000000
176	0.0000000	0.0000000
177	0.0000000	0.0000000
178	0.0000000	0.0000000
179	0.0000000	0.0000000
180	0.0000000	0.0000000
181	0.0000000	0.0000000
182	0.0000000	0.0000000
183	0.0000000	0.0000000
184	0.0000000	0.0000000
185	0.0000000	0.0000000
186	0.0000000	0.0000000
187	0.0000000	0.0000000
188	0.0000000	0.0000000
189	0.0000000	0.0000000
190	0.0000000	0.0000000
191	0.0000000	0.0000000
192	0.0000000	0.0000000
193	0.0000000	0.0000000
194	0.0000000	0.0000000
195	0.0000000	0.0000000
196	0.0000000	0.0000000
197	0.0000000	0.0000000
198	0.0000000	0.0000000
199	0.0000000	0.0000000
200	0.0000000	0.0000000
201	0.0000000	0.0000000
202	0.0000000	0.0000000
203	0.0000000	0.0000000
204	0.0000000	0.0000000
205	0.0000000	0.0000000
206	0.0000000	0.0000000
207	0.0000000	0.0000000
208	0.0000000	0.0000000
209	0.0000000	0.0000000
210	0.0000000	0.0000000
211	0.0000000	0.0000000
212	0.0000000	0.0000000
213	0.0000000	0.0000000
214	0.0000000	0.0000000
215	0.0000000	0.0000000
216	0.0000000	0.0000000
217	0.0000000	0.0000000
218	0.0000000	0.0000000
219	0.0000000	0.0000000
220	0.0000000	0.0000000
221	0.0000000	0.0000000
222	0.0000000	0.0000000
223	0.0000000	0.0000000
224	0.0000000	0.0000000
225	0.0000000	0.0000000
226	0.0000000	0.0000000
227	0.0000000	0.0000000
228	0.0000000	0.0000000
229	0.0000000	0.0000000
230	0.0000000	0.0000000
231	0.0000000	0.0000000
232	0.0000000	0.0000000
233	0.0000000	0.0000000
234	0.0000000	0.0000000
235	0.0000000	0.0000000
236	0.0000000	0.0000000
237	0.0000000	0.0000000
238	0.0000000	0.0000000
239	0.0000000	0.0000000
240	0.0000000	0.0000000
241	0.0000000	0.0000000
242	0.0000000	0.0000000
243	0.0000000	0.0000000
244	0.0000000	0.0000000
245	0.0000000	0.0000000
246	0.0000000	0.0000000
247	0.0000000	0.0000000
248	0.0000000	0.0000000
249	0.0000000	0.0000000
250	0.0000000	0.0000000
251	0.0000000	0.0000000
252	0.0000000	0.0000000
253	0.0000000	0.0000000
254	0.0000003	0.0000000
255	0.0000000	0.0000000
256	0.0000000	0.0000003
257	0.0000000	0.0000007
258	0.0000003	0.0000007
259	0.0000010	0.0000020
260	0.0000013	0.0000013
261	0.0000003	0.0000010
262	0.0000023	0.0000007
263	0.0000003	0.0000007
264	0.0000003	0.0000013
265	0.0000000	0.0000003
266	0.0000007	0.0000000
267	0.0000000	0.0000000
268	0.0000003	0.0000003
269	0.0000003	0.0000003
270	0.0000007	0.0000003
271	0.0000000	0.0000000
272	0.0000010	0.0000007
273	0.0000007	0.0000000
274	0.0000003	0.0000007
275	0.0000000	0.0000000
276	0.0000000	0.0000000
277	0.0000060	0.0000000
278	0.0010785	0.0000000
279	0.0000217	0.0000000
280	0.0145317	0.0000000
281	0.0118657	0.0000000
282	0.0430484	0.0000000
283	0.0435488	0.0000000
284	0.2738998	0.0000010
285	0.0572335	0.0000007
286	0.2391550	0.0000033
287	0.0470799	0.0000003
288	0.1805604	0.0000023
289	0.0237298	0.0000003
290	0.0434748	0.0000037
291	0.0070508	0.0000000
292	0.0111367	0.0000010
293	0.0001147	0.0000007
294	0.0013132	0.0000013
295	0.0000353	0.0000000
296	0.0003084	0.0002020
297	0.0000037	0.0000000
298	0.0001350	0.0052726
299	0.0000020	0.0000000
300	0.0001550	0.0307510
301	0.0000023	0.0043492
302	0.0000843	0.1411694
303	0.0000007	0.0026760
304	0.0000760	0.3036470
305	0.0000033	0.0187412
306	0.0000537	0.2919690
307	0.0000050	0.0244566
308	0.0000530	0.1362525
309	0.0000050	0.0134233
310	0.0000280	0.0177138
311	0.0000020	0.0025006
312	0.0000170	0.0041075
313	0.0000033	0.0001784
314	0.0000127	0.0002867
315	0.0000013	0.0000373
316	0.0000113	0.0002327
317	0.0000037	0.0001137
318	0.0000043	0.0003807
319	0.0000010	0.0000987
320	0.0000030	0.0004421
321	0.0000010	0.0001447
322	0.0000030	0.0002344
323	0.0000007	0.0000887
324	0.0000027	0.0000863
325	0.0000007	0.0000347
326	0.0000010	0.0000297
327	0.0000000	0.0000117
328	0.0000007	0.0000157
329	0.0000003	0.0000063
330	0.0000003	0.0000103
331	0.0000003	0.0000057
332	0.0000000	0.0000073
333	0.0000000	0.0000067
334	0.0000000	0.0000070
335	0.0000000	0.0000043
336	0.0000000	0.0000013
337	0.0000000	0.0000033
338	0.0000000	0.0000010
339	0.0000000	0.0000030
340	0.0000000	0.0000003
341	0.0000000	0.0000013
342	0.0000000	0.0000007
343	0.0000000	0.0000010
344	0.0000000	0.0000013
345	0.0000000	0.0000007
346	0.0000000	0.0000023
347	0.0000000	0.0000013
348	0.0000000	0.0000017
349	0.0000000	0.0000070
350	0.0000000	0.0000047
351	0.0000000	0.0000130
352	0.0000003	0.0000073
353	0.0000000	0.0000183
354	0.0000000	0.0000093
355	0.0000000	0.0000233
356	0.0000000	0.0000067
357	0.0000000	0.0000183
358	0.0000000	0.0000077
359	0.0000000	0.0000137
360	0.0000000	0.0000010
361	0.0000000	0.0000020
362	0.0000000	0.0000010
363	0.0000007	0.0000010
364	0.0000000	0.0000007
365	0.0000003	0.0000003
366	0.0000000	0.0000000
367	0.0000000	0.0000000
368	0.0000000	0.0000000
369	0.0000003	0.0000000
370	0.0000000	0.0000000
371	0.0000000	0.0000003
372	0.0000000	0.0000000
373	0.0000003	0.0000010
374	0.0000000	0.0000000
375	0.0000003	0.0000000
376	0.0000000	0.0000000
377	0.0000013	0.0000010
378	0.0000000	0.0000000
379	0.0000003	0.0000003
380	0.0000000	0.0000000
381	0.0000000	0.0000000
382	0.0000000	0.0000000
383	0.0000000	0.0000007
384	0.0000000	0.0000000
385	0.0000000	0.0000000
386	0.0000000	0.0000000
387	0.0000000	0.0000000
388	0.0000000	0.0000000
389	0.0000000	0.0000010
390	0.0000000	0.0000000
391	0.0000003	0.0000003
392	0.0000000	0.0000000
393	0.0000000	0.0000003
394	0.0000000	0.0000000
395	0.0000000	0.0000000
396	0.0000000	0.0000000
397	0.0000003	0.0000000
398	0.0000000	0.0000000
399	0.0000000	0.0000000
400	0.0000000	0.0000000
401	0.0000000	0.0000003
402	0.0000000	0.0000000
403	0.0000000	0.0000003
404	0.0000000	0.0000000
405	0.0000000	0.0000000
406	0.0000000	0.0000000
407	0.0000000	0.0000000
408	0.0000000	0.0000000
409	0.0000000	0.0000000
410	0.0000000	0.0000003
411	0.0000000	0.0000000
412	0.0000000	0.0000000
413	0.0000000	0.0000000
414	0.0000000	0.0000000
415	0.0000000	0.0000000
416	0.0000000	0.0000000
417	0.0000000	0.0000000
418	0.0000000	0.0000000
419	0.0000000	0.0000000
420	0.0000000	0.0000000
421	0.0000000	0.0000000
422	0.0000000	0.0000000
423	0.0000000	0.0000000
424	0.0000000	0.0000000
425	0.0000000	0.0000000
426	0.0000000	0.0000000
427	0.0000000	0.0000000
428	0.0000000	0.0000000
429	0.0000000	0.0000000
430	0.0000000	0.0000000
431	0.0000000	0.0000000
432	0.0000000	0.0000000
433	0.0000000	0.0000000
434	0.0000000	0.0000000
435	0.0000000	0.0000000
436	0.0000000	0.0000000
437	0.0000000	0.0000000
438	0.0000000	0.0000000
439	0.0000000	0.0000000
440	0.0000000	0.0000000
441	0.0000000	0.0000000
442	0.0000000	0.0000000
443	0.0000000	0.0000000
444	0.0000000	0.0000000
445	0.0000000	0.0000000
446	0.0000000	0.0000000
447	0.0000000	0.0000000
448	0.0000000	0.0000000
449	0.0000000	0.0000000
450	0.0000000	0.0000003
451	0.0000000	0.0000000
452	0.0000000	0.0000003
453	0.0000003	0.0000000
454	0.0000003	0.0000007
455	0.0000000	0.0000000
456	0.0000000	0.0000003
457	0.0000000	0.0000000
458	0.0000000	0.0000000
459	0.0000000	0.0000003
460	0.0000000	0.0000007
461	0.0000000	0.0000003
462	0.0000007	0.0000000
463	0.0000003	0.0000000
464	0.0000007	0.0000000
465	0.0000000	0.0000000
466	0.0000013	0.0000007
467	0.0000010	0.0000000
468	0.0000013	0.0000000
469	0.0000007	0.0000003
470	0.0000017	0.0000000
471	0.0000020	0.0000000
472	0.0000033	0.0000003
473	0.0000003	0.0000000
474	0.0000017	0.0000007
475	0.0000017	0.0000003
476	0.0000007	0.0000013
477	0.0000000	0.0000000
478	0.0000000	0.0000013
479	0.0000003	0.0000003
480	0.0000000	0.0000003
481	0.0000000	0.0000000
482	0.0000000	0.0000013
483	0.0000000	0.0000007
484	0.0000000	0.0000010
485	0.0000000	0.0000007
486	0.0000003	0.0000007
487	0.0000000	0.0000007
488	0.0000000	0.0000007
489	0.0000000	0.0000017
490	0.0000000	0.0000010
491	0.0000000	0.0000003
492	0.0000000	0.0000010
493	0.0000000	0.0000003
494	0.0000000	0.0000010
495	0.0000000	0.0000007
496	0.0000000	0.0000003
497	0.0000000	0.0000007
498	0.0000000	0.0000000
499	0.0000000	0.0000003
500	0.0000000	0.0000000
501	0.0000000	0.0000000
502	0.0000000	0.0000000
503	0.0000000	0.0000000
504	0.0000000	0.0000000
505	0.0000000	0.0000003
506	0.0000000	0.0000000
507	0.0000000	0.0000000
508	0.0000000	0.0000003
509	0.0000000	0.0000000
510	0.0000000	0.0000000
511	0.0000000	0.0000000
512	0.0000000	0.0000000
513	0.0000000	0.0000003
514	0.0000000	0.0000000
515	0.0000000	0.0000000
516	0.0000000	0.0000000
517	0.0000000	0.0000003
518	0.0000000	0.0000000
519	0.0000000	0.0000000
520	0.0000000	0.0000000
521	0.0000000	0.0000000
522	0.0000000	0.0000000
523	0.0000000	0.0000000
524	0.0000000	0.0000000
525	0.0000000	0.0000000
526	0.0000000	0.0000000
527	0.0000000	0.0000000
528	0.0000000	0.0000000
529	0.0000000	0.0000000
530	0.0000000	0.0000000
531	0.0000000	0.0000000
532	0.0000000	0.0000000
533	0.0000000	0.0000003
534	0.0000000	0.0000000
535	0.0000000	0.0000000
536	0.0000000	0.0000000
537	0.0000000	0.0000000
538	0.0000000	0.0000000
539	0.0000000	0.0000000
540	0.0000000	0.0000000
541	0.0000000	0.0000000
542	0.0000000	0.0000000
543	0.0000000	0.0000000
544	0.0000000	0.0000000
545	0.0000000	0.0000000
546	0.0000000	0.0000000
547	0.0000000	0.0000000
548	0.0000000	0.0000000
549	0.0000000	0.0000000
550	0.0000000	0.0000000
551	0.0000000	0.0000000
552	0.0000000	0.0000000
553	0.0000000	0.0000000
554	0.0000000	0.0000003
555	0.0000000	0.0000000
556	0.0000000	0.0000000
557	0.0000000	0.0000000
558	0.0000000	0.0000000
559	0.0000000	0.0000000
560	0.0000000	0.0000000
561	0.0000020	0.0000000
562	0.0000013	0.0000000
563	0.0000000	0.0000000
564	0.0000013	0.0000000
565	0.0000047	0.0000000
566	0.0000113	0.0000000
567	0.0000030	0.0000000
568	0.0000103	0.0000000
569	0.0000067	0.0000000
570	0.0000087	0.0000000
571	0.0000023	0.0000000
572	0.0000053	0.0000000
573	0.0000127	0.0000000
574	0.0000063	0.0000000
575	0.0000003	0.0000000
576	0.0000037	0.0000000
577	0.0000027	0.0000000
578	0.0000020	0.0000000
579	0.0000000	0.0000000
580	0.0000007	0.0000000
581	0.0000027	0.0000000
582	0.0000007	0.0000000
583	0.0000000	0.0000000
584	0.0000003	0.0000000
585	0.0000000	0.0000000
586	0.0000000	0.0000000
587	0.0000000	0.0000000
588	0.0000000	0.0000000
589	0.0000000	0.0000000
590	0.0000000	0.0000000
591	0.0000000	0.0000003
592	0.0000000	0.0000000
593	0.0000000	0.0000000
594	0.0000003	0.0000000
595	0.0000000	0.0000000
596	0.0000000	0.0000000
597	0.0000000	0.0000000
598	0.0000000	0.0000003
599	0.0000000	0.0000000
600	0.0000003	0.0000013
601	0.0000000	0.0000013
602	0.0000000	0.0000003
603	0.0000000	0.0000000
604	0.0000000	0.0000050
605	0.0000000	0.0000017
606	0.0000000	0.0000060
607	0.0000000	0.0000000
608	0.0000000	0.0000103
609	0.0000000	0.0000070
610	0.0000000	0.0000173
611	0.0000000	0.0000000
612	0.0000000	0.0000150
613	0.0000000	0.0000020
614	0.0000000	0.0000077
615	0.0000000	0.0000000
616	0.0000000	0.0000047
617	0.0000000	0.0000023
618	0.0000000	0.0000027
619	0.0000000	0.0000007
620	0.0000000	0.0000020
621	0.0000000	0.0000000
622	0.0000000	0.0000003
623	0.0000000	0.0000000
624	0.0000000	0.0000000
625	0.0000000	0.0000000
626	0.0000000	0.0000003
627	0.0000000	0.0000000
628	0.0000000	0.0000000
629	0.0000000	0.0000000
630	0.0000003	0.0000000
631	0.0000000	0.0000000
632	0.0000000	0.0000000
633	0.0000000	0.0000000
634	0.0000000	0.0000000
635	0.0000000	0.0000000
636	0.0000000	0.0000003
637	0.0000000	0.0000000
638	0.0000000	0.0000000
639	0.0000000	0.0000000
640	0.0000000	0.0000000
641	0.0000000	0.0000000
642	0.0000000	0.0000000
643	0.0000000	0.0000000
644	0.0000000	0.0000000
645	0.0000000	0.0000000
646	0.0000003	0.0000003
647	0.0000000	0.0000000
648	0.0000000	0.0000000
649	0.0000000	0.0000000
650	0.0000003	0.0000000
651	0.0000000	0.0000000
652	0.0000000	0.0000000
653	0.0000000	0.0000000
654	0.0000000	0.0000000
655	0.0000000	0.0000000
656	0.0000000	0.0000000
657	0.0000000	0.0000000
658	0.0000000	0.0000000
659	0.0000000	0.0000000
660	0.0000000	0.0000000
661	0.0000003	0.0000003
662	0.0000000	0.0000000
663	0.0000000	0.0000000
664	0.0000000	0.0000000
665	0.0000000	0.0000000
666	0.0000000	0.0000000
667	0.0000000	0.0000007
668	0.0000000	0.0000000
669	0.0000000	0.0000003
670	0.0000000	0.0000000
671	0.0000000	0.0000000
672	0.0000000	0.0000000
673	0.0000003	0.0000000
674	0.0000000	0.0000000
675	0.0000000	0.0000003
676	0.0000000	0.0000000
677	0.0000000	0.0000000
678	0.0000000	0.0000000
679	0.0000007	0.0000000
680	0.0000000	0.0000000
681	0.0000000	0.0000000
682	0.0000000	0.0000000
683	0.0000007	0.0000000
684	0.0000000	0.0000000
685	0.0000013	0.0000000
686	0.0000000	0.0000000
687	0.0000007	0.0000000
688	0.0000000	0.0000000
689	0.0000007	0.0000000
690	0.0000000	0.0000000
691	0.0000003	0.0000000
692	0.0000000	0.0000000
693	0.0000000	0.0000003
694	0.0000000	0.0000000
695	0.0000000	0.0000000
696	0.0000000	0.0000003
697	0.0000000	0.0000000
698	0.0000000	0.0000000
699	0.0000000	0.0000000
700	0.0000000	0.0000003
701	0.0000000	0.0000003
702	0.0000000	0.0000000
703	0.0000000	0.0000003
704	0.0000000	0.0000000
705	0.0000000	0.0000000
706	0.0000000	0.0000000
707	0.0000000	0.0000000
708	0.0000000	0.0000000
709	0.0000000	0.0000000
710	0.0000000	0.0000000
711	0.0000000	0.0000000
712	0.0000000	0.0000000
713	0.0000000	0.0000000
714	0.0000000	0.0000000
715	0.0000000	0.0000000
716	0.0000000	0.0000000
717	0.0000000	0.0000000
718	0.0000000	0.0000003
719	0.0000000	0.0000003
720	0.0000000	0.0000000
721	0.0000000	0.0000000
722	0.0000000	0.0000000
723	0.0000000	0.0000000
724	0.0000000	0.0000000
725	0.0000000	0.0000000
726	0.0000000	0.0000000
727	0.0000000	0.0000000
728	0.0000000	0.0000003
729	0.0000000	0.0000000
730	0.0000000	0.0000000
731	0.0000000	0.0000000
732	0.0000000	0.0000000
733	0.0000000	0.0000000
734	0.0000000	0.0000000
735	0.0000000	0.0000000
736	0.0000000	0.0000000
737	0.0000000	0.0000000
738	0.0000000	0.0000000
739	0.0000000	0.0000000
740	0.0000000	0.0000000
741	0.0000000	0.0000000
742	0.0000000	0.0000000
743	0.0000000	0.0000000
744	0.0000000	0.0000000
745	0.0000000	0.0000000
746	0.0000000	0.0000000
747	0.0000000	0.0000000
748	0.0000000	0.0000000
749	0.0000000	0.0000000
750	0.0000000	0.0000000
751	0.0000000	0.0000000
752	0.0000000	0.0000000
753	0.0000000	0.0000000
754	0.0000000	0.0000000
755	0.0000000	0.0000000
756	0.0000000	0.0000000
757	0.0000000	0.0000000
758	0.0000000	0.0000000
759	0.0000000	0.0000000
760	0.0000000	0.0000000
761	0.0000000	0.0000000
762	0.0000000	0.0000000
763	0.0000000	0.0000000
764	0.0000000	0.0000000
765	0.0000000	0.0000000
766	0.0000000	0.0000000
767	0.0000000	0.0000000
768	0.0000000	0.0000000
769	0.0000000	0.0000000
770	0.0000000	0.0000000
771	0.0000000	0.0000000
772	0.0000000	0.0000000
773	0.0000000	0.0000000
774	0.0000000	0.0000000
775	0.0000000	0.0000000
776	0.0000000	0.0000000
777	0.0000000	0.0000000
778	0.0000000	0.0000000
779	0.0000000	0.0000000
780	0.0000000	0.0000000
781	0.0000000	0.0000000
782	0.0000000	0.0000000
783	0.0000000	0.0000000
784	0.0000000	0.0000000
785	0.0000000	0.0000000
786	0.0000000	0.0000000
787	0.0000000	0.0000000
788	0.0000000	0.0000000
789	0.0000000	0.0000000
790	0.0000000	0.0000000
791	0.0000000	0.0000000
792	0.0000000	0.0000000
793	0.0000000	0.0000000
794	0.0000000	0.0000000
795	0.0000000	0.0000000
796	0.0000000	0.0000000
797	0.0000000	0.0000000
798	0.0000000	0.0000000
799	0.0000000	0.0000000
800	0.0000000	0.0000000
801	0.0000000	0.0000000
802	0.0000000	0.0000000
803	0.0000000	0.0000000
804	0.0000000	0.0000003
805	0.0000000	0.0000000
806	0.0000000	0.0000000
807	0.0000000	0.0000000
808	0.0000000	0.0000000
809	0.0000000	0.0000000
810	0.0000000	0.0000000
811	0.0000000	0.0000003
812	0.0000000	0.0000000
813	0.0000000	0.0000000
814	0.0000000	0.0000000
815	0.0000000	0.0000000
816	0.0000000	0.0000000
817	0.0000000	0.0000000
818	0.0000000	0.0000000
819	0.0000000	0.0000000
820	0.0000000	0.0000000
821	0.0000000	0.0000000
822	0.0000000	0.0000000
823	0.0000000	0.0000000
824	0.0000000	0.0000000
825	0.0000000	0.0000000
826	0.0000000	0.0000000
827	0.0000000	0.0000000
828	0.0000000	0.0000000
829	0.0000000	0.0000000
830	0.0000000	0.0000000
831	0.0000000	0.0000000
832	0.0000000	0.0000000
833	0.0000000	0.0000000
834	0.0000000	0.0000000
835	0.0000000	0.0000000
836	0.0000000	0.0000000
837	0.0000000	0.0000000
838	0.0000000	0.0000000
839	0.0000000	0.0000000
840	0.0000000	0.0000000
841	0.0000000	0.0000000
842	0.0000000	0.0000000
843	0.0000000	0.0000000
844	0.0000000	0.0000000
845	0.0000000	0.0000000
846	0.0000000	0.0000000
847	0.0000000	0.0000000
848	0.0000000	0.0000000
849	0.0000000	0.0000000
850	0.0000000	0.0000000
851	0.0000000	0.0000000
852	0.0000000	0.0000000
853	0.0000000	0.0000000
854	0.0000000	0.0000000
855	0.0000000	0.0000000
856	0.0000000	0.0000000
857	0.0000000	0.0000000
858	0.0000000	0.0000000
859	0.0000000	0.0000000
860	0.0000000	0.0000000
861	0.0000000	0.0000000
862	0.0000000	0.0000000
863	0.0000000	0.0000000
864	0.0000000	0.0000000
865	0.0000000	0.0000000
866	0.0000000	0.0000000
867	0.0000000	0.0000000
868	0.0000000	0.0000000
869	0.0000000	0.0000000
870	0.0000000	0.0000000
871	0.0000000	0.0000000
872	0.0000000	0.0000000
873	0.0000000	0.0000000
874	0.0000000	0.0000000
875	0.0000000	0.0000000
876	0.0000000	0.0000000
877	0.0000000	0.0000000
878	0.0000000	0.0000000
879	0.0000000	0.0000000
880	0.0000000	0.0000000
881	0.0000000	0.0000000
882	0.0000000	0.0000000
883	0.0000000	0.0000000
884	0.0000000	0.0000000
885	0.0000000	0.0000000
886	0.0000000	0.0000000
887	0.0000000	0.0000000
888	0.0000000	0.0000000
889	0.0000000	0.0000000
890	0.0000000	0.0000000
891	0.0000000	0.0000000
892	0.0000000	0.0000000
893	0.0000000	0.0000000
894	0.0000000	0.0000000
895	0.0000000	0.0000000
896	0.0000000	0.0000000
897	0.0000000	0.0000000
898	0.0000000	0.0000000
899	0.0000000	0.0000000
900	0.0000000	0.0000000
901	0.0000000	0.0000000
902	0.0000000	0.0000000
903	0.0000000	0.0000000
904	0.0000000	0.0000000
905	0.0000000	0.0000000
906	0.0000000	0.0000000
907	0.0000000	0.0000000
908	0.0000000	0.0000000
909	0.0000000	0.0000000
910	0.0000000	0.0000000
911	0.0000000	0.0000000
912	0.0000000	0.0000000
913	0.0000000	0.0000000
914	0.0000000	0.0000000
915	0.0000000	0.0000000
916	0.0000000	0.0000000
917	0.0000000	0.0000000
918	0.0000000	0.0000000
919	0.0000000	0.0000000
920	0.0000000	0.0000000
921	0.0000000	0.0000000
922	0.0000000	0.0000000
923	0.0000000	0.0000000
924	0.0000000	0.0000000
925	0.0000000	0.0000000
926	0.0000000	0.0000000
927	0.0000000	0.0000000
928	0.0000000	0.0000000
929	0.0000000	0.0000000
930	0.0000000	0.0000000
931	0.0000000	0.0000000
932	0.0000000	0.0000000
933	0.0000000	0.0000000
934	0.0000000	0.0000000
935	0.0000000	0.0000000
936	0.0000000	0.0000000
937	0.0000000	0.0000000
938	0.0000000	0.0000000
939	0.0000000	0.0000000
940	0.0000000	0.0000000
941	0.0000000	0.0000000
942	0.0000000	0.0000000
943	0.0000000	0.0000000
944	0.0000000	0.0000000
945	0.0000000	0.0000000
946	0.0000000	0.0000000
947	0.0000000	0.0000000
948	0.0000000	0.0000000
949	0.0000000	0.0000000
950	0.0000000	0.0000000
951	0.0000000	0.0000000
952	0.0000000	0.0000000
953	0.0000000	0.0000000
954	0.0000000	0.0000000
955	0.0000000	0.0000000
956	0.0000000	0.0000000
957	0.0000000	0.0000000
958	0.0000000	0.0000000
959	0.0000000	0.0000000
960	0.0000000	0.0000000
961	0.0000000	0.0000000
962	0.0000000	0.0000000
963	0.0000000	0.0000000
964	0.0000000	0.0000000
965	0.0000000	0.0000000
966	0.0000000	0.0000000
967	0.0000000	0.0000000
968	0.0000000	0.0000000
969	0.0000000	0.0000000
970	0.0000000	0.0000000
971	0.0000000	0.0000000
972	0.0000000	0.0000000
973	0.0000000	0.0000000
974	0.0000000	0.0000000
975	0.0000000	0.0000000
976	0.0000000	0.0000000
977	0.0000000	0.0000000
978	0.0000000	0.0000000
979	0.0000000	0.0000000
980	0.0000000	0.0000000
981	0.0000000	0.0000000
982	0.0000000	0.0000000
983	0.0000000	0.0000000
984	0.0000000	0.0000000
985	0.0000000	0.0000000
986	0.0000000	0.0000000
987	0.0000000	0.0000000
988	0.0000000	0.0000000
989	0.0000000	0.0000000
990	0.0000000	0.0000000
991	0.0000000	0.0000000
992	0.0000000	0.0000000
993	0.0000000	0.0000000
994	0.0000000	0.0000000
995	0.0000000	0.0000000
996	0.0000000	0.0000000
997	0.0000000	0.0000000
998	0.0000000	0.0000000
999	0.0000000	0.0000000
1000	0.0000000	0.0000000
1001	0.0000000	0.0000000
1002	0.0000000	0.0000000
1003	0.0000000	0.0000000
1004	0.0000000	0.0000000
1005	0.0000000	0.0000000
1006	0.0000000	0.0000000
1007	0.0000000	0.0000000
1008	0.0000000	0.0000000
1009	0.0000000	0.0000000
1010	0.0000000	0.0000000
1011	0.0000000	0.0000000
1012	0.0000000	0.0000000
1013	0.0000000	0.0000000
1014	0.0000000	0.0000000
1015	0.0000000	0.0000000
1016	0.0000000	0.0000000
1017	0.0000000	0.0000000
1018	0.0000000	0.0000000
1019	0.0000000	0.0000000
1020	0.0000000	0.0000000
1021	0.0000000	0.0000000
1022	0.0000000	0.0000000
1023	0.0000000	0.0000000


==> figs/kaby/kaby_turbo_on_graph.dat <==
Time	bit0	bit1
0	0.0000000	0.0000000
1	0.0000000	0.0000000
2	0.0000000	0.0000000
3	0.0000000	0.0000000
4	0.0000000	0.0000000
5	0.0000000	0.0000000
6	0.0000000	0.0000000
7	0.0000000	0.0000000
8	0.0000000	0.0000000
9	0.0000000	0.0000000
10	0.0000000	0.0000000
11	0.0000000	0.0000000
12	0.0000000	0.0000000
13	0.0000000	0.0000000
14	0.0000000	0.0000000
15	0.0000000	0.0000000
16	0.0000000	0.0000000
17	0.0000000	0.0000000
18	0.0000000	0.0000000
19	0.0000000	0.0000000
20	0.0000000	0.0000000
21	0.0000000	0.0000000
22	0.0000000	0.0000000
23	0.0000000	0.0000000
24	0.0000000	0.0000000
25	0.0000000	0.0000000
26	0.0000000	0.0000000
27	0.0000000	0.0000000
28	0.0000000	0.0000000
29	0.0000000	0.0000000
30	0.0000000	0.0000000
31	0.0000000	0.0000000
32	0.0000000	0.0000000
33	0.0000000	0.0000000
34	0.0000000	0.0000000
35	0.0000000	0.0000000
36	0.0000000	0.0000000
37	0.0000000	0.0000000
38	0.0000000	0.0000000
39	0.0000000	0.0000000
40	0.0000000	0.0000000
41	0.0000000	0.0000000
42	0.0000000	0.0000000
43	0.0000000	0.0000000
44	0.0000000	0.0000000
45	0.0000000	0.0000000
46	0.0000000	0.0000000
47	0.0000000	0.0000000
48	0.0000000	0.0000000
49	0.0000000	0.0000000
50	0.0000000	0.0000000
51	0.0000000	0.0000000
52	0.0000000	0.0000000
53	0.0000000	0.0000000
54	0.0000000	0.0000000
55	0.0000000	0.0000000
56	0.0000000	0.0000000
57	0.0000000	0.0000000
58	0.0000000	0.0000000
59	0.0000000	0.0000000
60	0.0000000	0.0000000
61	0.0000000	0.0000000
62	0.0000000	0.0000000
63	0.0000000	0.0000000
64	0.0000000	0.0000000
65	0.0000000	0.0000000
66	0.0000000	0.0000000
67	0.0000000	0.0000000
68	0.0000000	0.0000000
69	0.0000000	0.0000000
70	0.0000000	0.0000000
71	0.0000000	0.0000000
72	0.0000000	0.0000000
73	0.0000000	0.0000000
74	0.0000000	0.0000000
75	0.0000000	0.0000000
76	0.0000000	0.0000000
77	0.0000000	0.0000000
78	0.0000000	0.0000000
79	0.0000000	0.0000000
80	0.0000000	0.0000000
81	0.0000000	0.0000000
82	0.0000000	0.0000000
83	0.0000000	0.0000000
84	0.0000000	0.0000000
85	0.0000000	0.0000000
86	0.0000000	0.0000000
87	0.0000000	0.0000000
88	0.0000000	0.0000000
89	0.0000000	0.0000000
90	0.0000000	0.0000000
91	0.0000000	0.0000000
92	0.0000000	0.0000000
93	0.0000000	0.0000000
94	0.0000000	0.0000000
95	0.0000000	0.0000000
96	0.0000000	0.0000000
97	0.0000000	0.0000000
98	0.0000000	0.0000000
99	0.0000000	0.0000000
100	0.0000000	0.0000000
101	0.0000000	0.0000000
102	0.0000000	0.0000000
103	0.0000000	0.0000000
104	0.0000000	0.0000000
105	0.0000000	0.0000000
106	0.0000000	0.0000000
107	0.0000000	0.0000000
108	0.0000000	0.0000000
109	0.0000000	0.0000000
110	0.0000000	0.0000000
111	0.0000000	0.0000000
112	0.0000000	0.0000000
113	0.0000000	0.0000000
114	0.0000000	0.0000000
115	0.0000000	0.0000000
116	0.0000000	0.0000000
117	0.0000000	0.0000000
118	0.0000000	0.0000000
119	0.0000000	0.0000003
120	0.0000000	0.0000003
121	0.0000003	0.0000003
122	0.0000013	0.0000007
123	0.0000003	0.0000013
124	0.0000013	0.0000000
125	0.0000007	0.0000003
126	0.0000000	0.0000007
127	0.0000010	0.0000010
128	0.0000000	0.0000007
129	0.0000000	0.0000007
130	0.0000003	0.0000003
131	0.0000000	0.0000000
132	0.0570375	0.0000007
133	0.0581383	0.0000003
134	0.2887368	0.0000023
135	0.0565158	0.0000010
136	0.1566342	0.0000040
137	0.0248058	0.0000003
138	0.0748142	0.0000023
139	0.0100981	0.0000003
140	0.0429308	0.0079926
141	0.0052974	0.0007521
142	0.0389889	0.1815450
143	0.0033819	0.0332448
144	0.0270547	0.3365543
145	0.0020291	0.0187750
146	0.0186300	0.0718029
147	0.0005520	0.0039236
148	0.0251038	0.0958110
149	0.0005714	0.0016325
150	0.0199891	0.0234504
151	0.0012594	0.0008987
152	0.0539856	0.0478738
153	0.0011651	0.0013878
154	0.0252018	0.0208139
155	0.0006074	0.0007277
156	0.0026132	0.0176866
157	0.0001147	0.0026445
158	0.0009477	0.0225273
159	0.0000620	0.0019561
160	0.0002560	0.0087396
161	0.0000237	0.0054907
162	0.0001023	0.0486669
163	0.0000373	0.0090890
164	0.0001387	0.0262366
165	0.0000137	0.0018221
166	0.0000307	0.0033162
167	0.0000110	0.0002814
168	0.0000760	0.0008674
169	0.0000343	0.0002724
170	0.0000850	0.0005514
171	0.0000203	0.0000817
172	0.0000150	0.0001270
173	0.0000080	0.0000547
174	0.0000527	0.0001227
175	0.0000607	0.0000537
176	0.0001207	0.0000627
177	0.0000327	0.0000097
178	0.0000233	0.0000193
179	0.0000020	0.0000213
180	0.0000010	0.0000693
181	0.0000017	0.0000587
182	0.0000133	0.0000553
183	0.0000247	0.0000167
184	0.0000433	0.0000033
185	0.0000377	0.0000127
186	0.0000153	0.0000440
187	0.0000037	0.0000837
188	0.0000033	0.0000897
189	0.0000663	0.0000583
190	0.0001610	0.0000130
191	0.0003170	0.0000030
192	0.0003294	0.0000007
193	0.0003197	0.0000063
194	0.0000797	0.0000067
195	0.0000707	0.0000333
196	0.0000157	0.0000407
197	0.0000013	0.0000430
198	0.0000000	0.0000050
199	0.0000000	0.0000073
200	0.0000000	0.0000007
201	0.0000007	0.0000383
202	0.0000000	0.0000657
203	0.0000000	0.0003467
204	0.0000000	0.0002464
205	0.0000007	0.0004487
206	0.0000000	0.0000563
207	0.0000003	0.0001360
208	0.0000000	0.0000183
209	0.0000000	0.0000040
210	0.0000000	0.0000000
211	0.0000003	0.0000003
212	0.0000003	0.0000003
213	0.0000007	0.0000010
214	0.0000000	0.0000000
215	0.0000000	0.0000003
216	0.0000000	0.0000000
217	0.0000000	0.0000007
218	0.0000000	0.0000000
219	0.0000007	0.0000000
220	0.0000000	0.0000000
221	0.0000010	0.0000003
222	0.0000003	0.0000000
223	0.0000020	0.0000000
224	0.0000000	0.0000000
225	0.0000003	0.0000000
226	0.0000000	0.0000000
227	0.0000003	0.0000030
228	0.0000000	0.0000000
229	0.0000007	0.0000007
230	0.0000003	0.0000000
231	0.0000000	0.0000020
232	0.0000000	0.0000003
233	0.0000003	0.0000020
234	0.0000000	0.0000003
235	0.0000007	0.0000007
236	0.0000000	0.0000000
237	0.0000003	0.0000000
238	0.0000000	0.0000000
239	0.0000007	0.0000007
240	0.0000003	0.0000000
241	0.0000000	0.0000003
242	0.0000000	0.0000000
243	0.0000000	0.0000007
244	0.0000000	0.0000000
245	0.0000003	0.0000007
246	0.0000000	0.0000003
247	0.0000000	0.0000003
248	0.0000003	0.0000000
249	0.0000013	0.0000003
250	0.0000010	0.0000000
251	0.0000030	0.0000000
252	0.0000007	0.0000003
253	0.0000010	0.0000000
254	0.0000010	0.0000000
255	0.0000000	0.0000003
256	0.0000000	0.0000000
257	0.0000000	0.0000007
258	0.0000000	0.0000007
259	0.0000000	0.0000007
260	0.0000000	0.0000017
261	0.0000000	0.0000003
262	0.0000000	0.0000010
263	0.0000000	0.0000003
264	0.0000000	0.0000000
265	0.0000000	0.0000000
266	0.0000000	0.0000003
267	0.0000000	0.0000000
268	0.0000000	0.0000000
269	0.0000000	0.0000000
270	0.0000000	0.0000000
271	0.0000000	0.0000000
272	0.0000000	0.0000000
273	0.0000000	0.0000000
274	0.0000000	0.0000000
275	0.0000000	0.0000000
276	0.0000003	0.0000007
277	0.0000000	0.0000000
278	0.0000000	0.0000000
279	0.0000000	0.0000000
280	0.0000000	0.0000000
281	0.0000000	0.0000000
282	0.0000000	0.0000003
283	0.0000000	0.0000003
284	0.0000000	0.0000000
285	0.0000003	0.0000000
286	0.0000000	0.0000000
287	0.0000000	0.0000003
288	0.0000000	0.0000000
289	0.0000000	0.0000000
290	0.0000000	0.0000000
291	0.0000000	0.0000000
292	0.0000000	0.0000000
293	0.0000000	0.0000000
294	0.0000000	0.0000003
295	0.0000000	0.0000000
296	0.0000000	0.0000003
297	0.0000000	0.0000000
298	0.0000000	0.0000003
299	0.0000000	0.0000000
300	0.0000000	0.0000000
301	0.0000000	0.0000000
302	0.0000000	0.0000000
303	0.0000000	0.0000000
304	0.0000000	0.0000000
305	0.0000000	0.0000000
306	0.0000000	0.0000003
307	0.0000000	0.0000000
308	0.0000000	0.0000000
309	0.0000000	0.0000000
310	0.0000000	0.0000003
311	0.0000000	0.0000000
312	0.0000007	0.0000000
313	0.0000000	0.0000000
314	0.0000003	0.0000000
315	0.0000000	0.0000000
316	0.0000007	0.0000003
317	0.0000010	0.0000000
318	0.0000007	0.0000003
319	0.0000000	0.0000000
320	0.0000007	0.0000000
321	0.0000000	0.0000000
322	0.0000000	0.0000007
323	0.0000000	0.0000000
324	0.0000000	0.0000000
325	0.0000000	0.0000003
326	0.0000000	0.0000000
327	0.0000000	0.0000000
328	0.0000000	0.0000003
329	0.0000000	0.0000000
330	0.0000000	0.0000000
331	0.0000000	0.0000000
332	0.0000000	0.0000000
333	0.0000000	0.0000003
334	0.0000000	0.0000003
335	0.0000000	0.0000000
336	0.0000000	0.0000000
337	0.0000000	0.0000003
338	0.0000000	0.0000000
339	0.0000000	0.0000000
340	0.0000000	0.0000000
341	0.0000000	0.0000000
342	0.0000000	0.0000000
343	0.0000000	0.0000000
344	0.0000000	0.0000000
345	0.0000000	0.0000000
346	0.0000000	0.0000000
347	0.0000000	0.0000000
348	0.0000000	0.0000000
349	0.0000000	0.0000000
350	0.0000000	0.0000000
351	0.0000000	0.0000000
352	0.0000000	0.0000000
353	0.0000000	0.0000000
354	0.0000000	0.0000000
355	0.0000000	0.0000003
356	0.0000000	0.0000000
357	0.0000000	0.0000000
358	0.0000000	0.0000000
359	0.0000000	0.0000003
360	0.0000000	0.0000000
361	0.0000003	0.0000000
362	0.0000000	0.0000000
363	0.0000000	0.0000000
364	0.0000000	0.0000000
365	0.0000000	0.0000000
366	0.0000000	0.0000000
367	0.0000000	0.0000000
368	0.0000000	0.0000000
369	0.0000000	0.0000000
370	0.0000000	0.0000000
371	0.0000000	0.0000000
372	0.0000000	0.0000000
373	0.0000000	0.0000000
374	0.0000000	0.0000000
375	0.0000000	0.0000000
376	0.0000000	0.0000000
377	0.0000000	0.0000000
378	0.0000000	0.0000000
379	0.0000000	0.0000000
380	0.0000000	0.0000000
381	0.0000000	0.0000000
382	0.0000000	0.0000000
383	0.0000000	0.0000000
384	0.0000000	0.0000000
385	0.0000000	0.0000000
386	0.0000000	0.0000000
387	0.0000000	0.0000000
388	0.0000000	0.0000000
389	0.0000000	0.0000000
390	0.0000000	0.0000000
391	0.0000000	0.0000000
392	0.0000000	0.0000000
393	0.0000000	0.0000000
394	0.0000000	0.0000000
395	0.0000000	0.0000000
396	0.0000000	0.0000000
397	0.0000000	0.0000000
398	0.0000000	0.0000000
399	0.0000000	0.0000000
400	0.0000000	0.0000000
401	0.0000000	0.0000000
402	0.0000000	0.0000000
403	0.0000000	0.0000000
404	0.0000000	0.0000000
405	0.0000000	0.0000000
406	0.0000000	0.0000000
407	0.0000000	0.0000000
408	0.0000000	0.0000000
409	0.0000000	0.0000000
410	0.0000000	0.0000000
411	0.0000000	0.0000000
412	0.0000000	0.0000000
413	0.0000000	0.0000000
414	0.0000000	0.0000000
415	0.0000000	0.0000000
416	0.0000000	0.0000000
417	0.0000000	0.0000000
418	0.0000000	0.0000000
419	0.0000000	0.0000000
420	0.0000000	0.0000000
421	0.0000000	0.0000000
422	0.0000000	0.0000000
423	0.0000000	0.0000000
424	0.0000000	0.0000000
425	0.0000000	0.0000000
426	0.0000000	0.0000000
427	0.0000000	0.0000000
428	0.0000000	0.0000000
429	0.0000000	0.0000000
430	0.0000000	0.0000000
431	0.0000000	0.0000000
432	0.0000000	0.0000000
433	0.0000000	0.0000000
434	0.0000000	0.0000000
435	0.0000000	0.0000000
436	0.0000000	0.0000000
437	0.0000000	0.0000000
438	0.0000000	0.0000000
439	0.0000000	0.0000000
440	0.0000000	0.0000000
441	0.0000000	0.0000000
442	0.0000000	0.0000000
443	0.0000000	0.0000000
444	0.0000000	0.0000000
445	0.0000000	0.0000000
446	0.0000000	0.0000003
447	0.0000000	0.0000000
448	0.0000000	0.0000000
449	0.0000000	0.0000000
450	0.0000000	0.0000000
451	0.0000000	0.0000000
452	0.0000000	0.0000000
453	0.0000000	0.0000000
454	0.0000000	0.0000000
455	0.0000000	0.0000000
456	0.0000000	0.0000000
457	0.0000000	0.0000000
458	0.0000000	0.0000000
459	0.0000000	0.0000000
460	0.0000000	0.0000000
461	0.0000000	0.0000000
462	0.0000000	0.0000000
463	0.0000000	0.0000000
464	0.0000000	0.0000000
465	0.0000000	0.0000000
466	0.0000000	0.0000000
467	0.0000000	0.0000000
468	0.0000000	0.0000000
469	0.0000000	0.0000000
470	0.0000000	0.0000000
471	0.0000000	0.0000000
472	0.0000000	0.0000000
473	0.0000000	0.0000000
474	0.0000000	0.0000000
475	0.0000000	0.0000000
476	0.0000000	0.0000000
477	0.0000000	0.0000000
478	0.0000000	0.0000000
479	0.0000000	0.0000000
480	0.0000000	0.0000000
481	0.0000000	0.0000000
482	0.0000000	0.0000000
483	0.0000000	0.0000000
484	0.0000000	0.0000000
485	0.0000000	0.0000000
486	0.0000000	0.0000000
487	0.0000000	0.0000000
488	0.0000000	0.0000000
489	0.0000000	0.0000000
490	0.0000000	0.0000000
491	0.0000000	0.0000000
492	0.0000000	0.0000000
493	0.0000000	0.0000000
494	0.0000000	0.0000000
495	0.0000000	0.0000000
496	0.0000000	0.0000000
497	0.0000000	0.0000000
498	0.0000000	0.0000000
499	0.0000000	0.0000000
500	0.0000000	0.0000000
501	0.0000000	0.0000000
502	0.0000000	0.0000000
503	0.0000000	0.0000000
504	0.0000000	0.0000000
505	0.0000000	0.0000000
506	0.0000000	0.0000000
507	0.0000000	0.0000000
508	0.0000000	0.0000000
509	0.0000000	0.0000000
510	0.0000000	0.0000000
511	0.0000000	0.0000000
512	0.0000000	0.0000000
513	0.0000000	0.0000000
514	0.0000000	0.0000000
515	0.0000000	0.0000000
516	0.0000000	0.0000000
517	0.0000003	0.0000000
518	0.0000000	0.0000000
519	0.0000000	0.0000000
520	0.0000000	0.0000000
521	0.0000000	0.0000000
522	0.0000000	0.0000000
523	0.0000000	0.0000000
524	0.0000000	0.0000000
525	0.0000000	0.0000000
526	0.0000000	0.0000000
527	0.0000000	0.0000000
528	0.0000000	0.0000000
529	0.0000000	0.0000000
530	0.0000000	0.0000000
531	0.0000000	0.0000000
532	0.0000000	0.0000000
533	0.0000000	0.0000000
534	0.0000000	0.0000000
535	0.0000000	0.0000000
536	0.0000000	0.0000000
537	0.0000000	0.0000000
538	0.0000000	0.0000000
539	0.0000000	0.0000000
540	0.0000000	0.0000000
541	0.0000000	0.0000000
542	0.0000000	0.0000000
543	0.0000000	0.0000000
544	0.0000000	0.0000000
545	0.0000000	0.0000000
546	0.0000000	0.0000000
547	0.0000000	0.0000000
548	0.0000000	0.0000000
549	0.0000000	0.0000000
550	0.0000000	0.0000000
551	0.0000000	0.0000000
552	0.0000000	0.0000000
553	0.0000000	0.0000000
554	0.0000000	0.0000000
555	0.0000000	0.0000000
556	0.0000000	0.0000000
557	0.0000000	0.0000000
558	0.0000000	0.0000000
559	0.0000000	0.0000000
560	0.0000000	0.0000000
561	0.0000000	0.0000000
562	0.0000000	0.0000000
563	0.0000000	0.0000000
564	0.0000000	0.0000000
565	0.0000000	0.0000000
566	0.0000000	0.0000000
567	0.0000000	0.0000000
568	0.0000000	0.0000000
569	0.0000000	0.0000000
570	0.0000000	0.0000000
571	0.0000000	0.0000000
572	0.0000000	0.0000000
573	0.0000000	0.0000000
574	0.0000000	0.0000000
575	0.0000000	0.0000000
576	0.0000000	0.0000000
577	0.0000000	0.0000000
578	0.0000000	0.0000000
579	0.0000000	0.0000000
580	0.0000000	0.0000000
581	0.0000000	0.0000000
582	0.0000000	0.0000000
583	0.0000000	0.0000000
584	0.0000000	0.0000000
585	0.0000000	0.0000000
586	0.0000000	0.0000000
587	0.0000000	0.0000000
588	0.0000000	0.0000000
589	0.0000000	0.0000000
590	0.0000000	0.0000000
591	0.0000000	0.0000000
592	0.0000000	0.0000000
593	0.0000000	0.0000000
594	0.0000000	0.0000000
595	0.0000000	0.0000000
596	0.0000000	0.0000000
597	0.0000000	0.0000000
598	0.0000000	0.0000000
599	0.0000000	0.0000000
600	0.0000000	0.0000000
601	0.0000000	0.0000000
602	0.0000000	0.0000000
603	0.0000000	0.0000000
604	0.0000000	0.0000000
605	0.0000000	0.0000000
606	0.0000000	0.0000000
607	0.0000000	0.0000000
608	0.0000000	0.0000000
609	0.0000000	0.0000000
610	0.0000000	0.0000000
611	0.0000000	0.0000000
612	0.0000000	0.0000000
613	0.0000000	0.0000000
614	0.0000000	0.0000000
615	0.0000000	0.0000000
616	0.0000000	0.0000000
617	0.0000000	0.0000000
618	0.0000000	0.0000000
619	0.0000000	0.0000000
620	0.0000000	0.0000000
621	0.0000000	0.0000000
622	0.0000000	0.0000000
623	0.0000000	0.0000000
624	0.0000000	0.0000000
625	0.0000000	0.0000000
626	0.0000000	0.0000000
627	0.0000000	0.0000000
628	0.0000000	0.0000000
629	0.0000000	0.0000000
630	0.0000000	0.0000000
631	0.0000000	0.0000000
632	0.0000000	0.0000000
633	0.0000000	0.0000000
634	0.0000000	0.0000000
635	0.0000000	0.0000000
636	0.0000000	0.0000000
637	0.0000000	0.0000000
638	0.0000000	0.0000000
639	0.0000000	0.0000000
640	0.0000000	0.0000000
641	0.0000000	0.0000000
642	0.0000000	0.0000000
643	0.0000000	0.0000000
644	0.0000000	0.0000000
645	0.0000000	0.0000000
646	0.0000000	0.0000000
647	0.0000000	0.0000000
648	0.0000017	0.0000000
649	0.0000000	0.0000000
650	0.0000030	0.0000000
651	0.0000013	0.0000000
652	0.0000017	0.0000000
653	0.0000000	0.0000000
654	0.0000000	0.0000000
655	0.0000087	0.0000000
656	0.0000010	0.0000000
657	0.0000067	0.0000000
658	0.0000017	0.0000000
659	0.0000100	0.0000000
660	0.0000023	0.0000000
661	0.0000007	0.0000000
662	0.0000017	0.0000000
663	0.0000063	0.0000000
664	0.0000033	0.0000000
665	0.0000017	0.0000003
666	0.0000000	0.0000000
667	0.0000010	0.0000000
668	0.0000000	0.0000000
669	0.0000007	0.0000000
670	0.0000000	0.0000000
671	0.0000003	0.0000000
672	0.0000000	0.0000000
673	0.0000000	0.0000000
674	0.0000000	0.0000000
675	0.0000000	0.0000000
676	0.0000000	0.0000000
677	0.0000000	0.0000000
678	0.0000000	0.0000000
679	0.0000000	0.0000000
680	0.0000000	0.0000000
681	0.0000000	0.0000000
682	0.0000000	0.0000000
683	0.0000000	0.0000000
684	0.0000000	0.0000000
685	0.0000000	0.0000000
686	0.0000000	0.0000000
687	0.0000000	0.0000000
688	0.0000000	0.0000003
689	0.0000000	0.0000000
690	0.0000000	0.0000000
691	0.0000003	0.0000013
692	0.0000000	0.0000003
693	0.0000000	0.0000010
694	0.0000000	0.0000013
695	0.0000000	0.0000037
696	0.0000000	0.0000013
697	0.0000000	0.0000077
698	0.0000000	0.0000020
699	0.0000000	0.0000057
700	0.0000000	0.0000020
701	0.0000000	0.0000003
702	0.0000000	0.0000047
703	0.0000000	0.0000103
704	0.0000000	0.0000007
705	0.0000000	0.0000003
706	0.0000000	0.0000010
707	0.0000000	0.0000023
708	0.0000000	0.0000010
709	0.0000000	0.0000007
710	0.0000000	0.0000030
711	0.0000000	0.0000010
712	0.0000000	0.0000003
713	0.0000000	0.0000003
714	0.0000000	0.0000000
715	0.0000000	0.0000000
716	0.0000000	0.0000000
717	0.0000000	0.0000000
718	0.0000000	0.0000003
719	0.0000000	0.0000000
720	0.0000000	0.0000000
721	0.0000000	0.0000000
722	0.0000000	0.0000000
723	0.0000000	0.0000000
724	0.0000000	0.0000000
725	0.0000000	0.0000000
726	0.0000000	0.0000000
727	0.0000000	0.0000000
728	0.0000000	0.0000000
729	0.0000000	0.0000000
730	0.0000000	0.0000000
731	0.0000000	0.0000000
732	0.0000000	0.0000000
733	0.0000000	0.0000000
734	0.0000000	0.0000000
735	0.0000000	0.0000000
736	0.0000000	0.0000000
737	0.0000000	0.0000000
738	0.0000000	0.0000000
739	0.0000000	0.0000000
740	0.0000000	0.0000003
741	0.0000000	0.0000000
742	0.0000000	0.0000000
743	0.0000000	0.0000000
744	0.0000000	0.0000000
745	0.0000000	0.0000000
746	0.0000000	0.0000000
747	0.0000000	0.0000000
748	0.0000000	0.0000000
749	0.0000000	0.0000000
750	0.0000000	0.0000000
751	0.0000000	0.0000000
752	0.0000000	0.0000000
753	0.0000000	0.0000000
754	0.0000000	0.0000000
755	0.0000000	0.0000000
756	0.0000000	0.0000000
757	0.0000000	0.0000000
758	0.0000000	0.0000000
759	0.0000000	0.0000000
760	0.0000000	0.0000000
761	0.0000000	0.0000000
762	0.0000000	0.0000000
763	0.0000000	0.0000000
764	0.0000000	0.0000000
765	0.0000000	0.0000000
766	0.0000000	0.0000000
767	0.0000000	0.0000000
768	0.0000000	0.0000000
769	0.0000000	0.0000000
770	0.0000000	0.0000000
771	0.0000000	0.0000000
772	0.0000000	0.0000000
773	0.0000000	0.0000000
774	0.0000000	0.0000000
775	0.0000000	0.0000000
776	0.0000000	0.0000000
777	0.0000000	0.0000000
778	0.0000000	0.0000000
779	0.0000000	0.0000000
780	0.0000000	0.0000000
781	0.0000000	0.0000000
782	0.0000000	0.0000000
783	0.0000000	0.0000000
784	0.0000000	0.0000000
785	0.0000000	0.0000000
786	0.0000000	0.0000000
787	0.0000000	0.0000000
788	0.0000000	0.0000000
789	0.0000000	0.0000000
790	0.0000000	0.0000000
791	0.0000000	0.0000000
792	0.0000000	0.0000000
793	0.0000000	0.0000000
794	0.0000000	0.0000000
795	0.0000000	0.0000000
796	0.0000000	0.0000000
797	0.0000000	0.0000000
798	0.0000000	0.0000000
799	0.0000000	0.0000000
800	0.0000000	0.0000000
801	0.0000000	0.0000003
802	0.0000000	0.0000000
803	0.0000000	0.0000000
804	0.0000000	0.0000000
805	0.0000000	0.0000000
806	0.0000000	0.0000000
807	0.0000000	0.0000000
808	0.0000000	0.0000000
809	0.0000000	0.0000000
810	0.0000000	0.0000000
811	0.0000000	0.0000000
812	0.0000000	0.0000000
813	0.0000000	0.0000000
814	0.0000000	0.0000000
815	0.0000000	0.0000000
816	0.0000000	0.0000000
817	0.0000000	0.0000000
818	0.0000000	0.0000000
819	0.0000000	0.0000000
820	0.0000000	0.0000000
821	0.0000000	0.0000000
822	0.0000000	0.0000000
823	0.0000000	0.0000000
824	0.0000000	0.0000000
825	0.0000000	0.0000000
826	0.0000000	0.0000000
827	0.0000000	0.0000000
828	0.0000000	0.0000000
829	0.0000000	0.0000000
830	0.0000000	0.0000000
831	0.0000000	0.0000000
832	0.0000000	0.0000000
833	0.0000000	0.0000000
834	0.0000000	0.0000000
835	0.0000000	0.0000000
836	0.0000000	0.0000000
837	0.0000000	0.0000000
838	0.0000000	0.0000000
839	0.0000000	0.0000000
840	0.0000000	0.0000000
841	0.0000000	0.0000000
842	0.0000000	0.0000000
843	0.0000000	0.0000000
844	0.0000000	0.0000000
845	0.0000000	0.0000000
846	0.0000000	0.0000000
847	0.0000000	0.0000000
848	0.0000000	0.0000000
849	0.0000000	0.0000000
850	0.0000000	0.0000000
851	0.0000000	0.0000000
852	0.0000000	0.0000000
853	0.0000000	0.0000000
854	0.0000000	0.0000000
855	0.0000000	0.0000000
856	0.0000000	0.0000000
857	0.0000000	0.0000000
858	0.0000000	0.0000000
859	0.0000000	0.0000000
860	0.0000000	0.0000000
861	0.0000000	0.0000000
862	0.0000000	0.0000000
863	0.0000000	0.0000000
864	0.0000000	0.0000000
865	0.0000000	0.0000000
866	0.0000000	0.0000000
867	0.0000000	0.0000000
868	0.0000000	0.0000000
869	0.0000000	0.0000000
870	0.0000000	0.0000000
871	0.0000000	0.0000000
872	0.0000000	0.0000000
873	0.0000000	0.0000000
874	0.0000000	0.0000000
875	0.0000000	0.0000000
876	0.0000000	0.0000000
877	0.0000000	0.0000000
878	0.0000000	0.0000000
879	0.0000000	0.0000000
880	0.0000000	0.0000000
881	0.0000000	0.0000000
882	0.0000000	0.0000000
883	0.0000000	0.0000000
884	0.0000000	0.0000000
885	0.0000000	0.0000000
886	0.0000000	0.0000000
887	0.0000000	0.0000000
888	0.0000000	0.0000000
889	0.0000000	0.0000000
890	0.0000000	0.0000000
891	0.0000000	0.0000000
892	0.0000000	0.0000000
893	0.0000000	0.0000000
894	0.0000000	0.0000000
895	0.0000000	0.0000000
896	0.0000000	0.0000000
897	0.0000000	0.0000000
898	0.0000000	0.0000000
899	0.0000000	0.0000000
900	0.0000000	0.0000000
901	0.0000000	0.0000000
902	0.0000000	0.0000000
903	0.0000000	0.0000000
904	0.0000000	0.0000000
905	0.0000000	0.0000000
906	0.0000000	0.0000000
907	0.0000000	0.0000000
908	0.0000000	0.0000000
909	0.0000000	0.0000000
910	0.0000000	0.0000000
911	0.0000000	0.0000000
912	0.0000000	0.0000000
913	0.0000000	0.0000000
914	0.0000000	0.0000000
915	0.0000000	0.0000000
916	0.0000000	0.0000000
917	0.0000000	0.0000000
918	0.0000000	0.0000000
919	0.0000000	0.0000000
920	0.0000000	0.0000000
921	0.0000000	0.0000000
922	0.0000000	0.0000000
923	0.0000000	0.0000000
924	0.0000000	0.0000000
925	0.0000000	0.0000000
926	0.0000000	0.0000000
927	0.0000000	0.0000000
928	0.0000000	0.0000000
929	0.0000000	0.0000000
930	0.0000000	0.0000000
931	0.0000000	0.0000000
932	0.0000000	0.0000000
933	0.0000000	0.0000000
934	0.0000000	0.0000000
935	0.0000000	0.0000000
936	0.0000000	0.0000000
937	0.0000000	0.0000000
938	0.0000000	0.0000000
939	0.0000000	0.0000000
940	0.0000000	0.0000000
941	0.0000000	0.0000000
942	0.0000000	0.0000000
943	0.0000000	0.0000000
944	0.0000000	0.0000000
945	0.0000000	0.0000000
946	0.0000000	0.0000000
947	0.0000000	0.0000000
948	0.0000000	0.0000000
949	0.0000000	0.0000000
950	0.0000000	0.0000000
951	0.0000000	0.0000000
952	0.0000000	0.0000000
953	0.0000000	0.0000000
954	0.0000000	0.0000000
955	0.0000000	0.0000000
956	0.0000000	0.0000000
957	0.0000000	0.0000000
958	0.0000000	0.0000000
959	0.0000000	0.0000000
960	0.0000000	0.0000000
961	0.0000000	0.0000000
962	0.0000000	0.0000000
963	0.0000000	0.0000000
964	0.0000000	0.0000000
965	0.0000000	0.0000000
966	0.0000000	0.0000000
967	0.0000000	0.0000000
968	0.0000000	0.0000000
969	0.0000000	0.0000000
970	0.0000000	0.0000000
971	0.0000000	0.0000000
972	0.0000000	0.0000000
973	0.0000000	0.0000000
974	0.0000000	0.0000000
975	0.0000000	0.0000000
976	0.0000000	0.0000000
977	0.0000000	0.0000000
978	0.0000000	0.0000000
979	0.0000000	0.0000000
980	0.0000000	0.0000000
981	0.0000000	0.0000000
982	0.0000000	0.0000000
983	0.0000000	0.0000000
984	0.0000000	0.0000000
985	0.0000000	0.0000000
986	0.0000000	0.0000000
987	0.0000000	0.0000000
988	0.0000000	0.0000000
989	0.0000000	0.0000000
990	0.0000000	0.0000000
991	0.0000000	0.0000000
992	0.0000000	0.0000000
993	0.0000000	0.0000000
994	0.0000000	0.0000000
995	0.0000000	0.0000000
996	0.0000000	0.0000000
997	0.0000000	0.0000000
998	0.0000000	0.0000000
999	0.0000000	0.0000000
1000	0.0000000	0.0000000
1001	0.0000000	0.0000000
1002	0.0000000	0.0000000
1003	0.0000000	0.0000000
1004	0.0000000	0.0000000
1005	0.0000000	0.0000000
1006	0.0000000	0.0000000
1007	0.0000000	0.0000000
1008	0.0000000	0.0000000
1009	0.0000000	0.0000000
1010	0.0000000	0.0000000
1011	0.0000000	0.0000000
1012	0.0000000	0.0000000
1013	0.0000000	0.0000000
1014	0.0000000	0.0000000
1015	0.0000000	0.0000000
1016	0.0000000	0.0000000
1017	0.0000000	0.0000000
1018	0.0000000	0.0000000
1019	0.0000000	0.0000000
1020	0.0000000	0.0000000
1021	0.0000000	0.0000000
1022	0.0000000	0.0000000
1023	0.0000000	0.0000000


==> figs/zen.dat <==
Time	bit0	bit1
0	0.00000	0.00000
1	0.00000	0.00000
2	0.00000	0.00000
3	0.00000	0.00000
4	0.00000	0.00000
5	0.00000	0.00000
6	0.00000	0.00000
7	0.00000	0.00000
8	0.00000	0.00000
9	0.00000	0.00000
10	0.00000	0.00000
11	0.00000	0.00000
12	0.00000	0.00000
13	0.00000	0.00000
14	0.00000	0.00000
15	0.00000	0.00000
16	0.00000	0.00000
17	0.00000	0.00000
18	0.00000	0.00000
19	0.00000	0.00000
20	0.00000	0.00000
21	0.00000	0.00000
22	0.00000	0.00000
23	0.00000	0.00000
24	0.00000	0.00000
25	0.00000	0.00000
26	0.00000	0.00000
27	0.00000	0.00000
28	0.00000	0.00000
29	0.00000	0.00000
30	0.00000	0.00000
31	0.00000	0.00000
32	0.00000	0.00000
33	0.00000	0.00000
34	0.00000	0.00000
35	0.00000	0.00000
36	0.00000	0.00000
37	0.00000	0.00000
38	0.00000	0.00000
39	0.00000	0.00000
40	0.00000	0.00000
41	0.00000	0.00000
42	0.00000	0.00000
43	0.00000	0.00000
44	0.00000	0.00000
45	0.00000	0.00000
46	0.00000	0.00000
47	0.00000	0.00000
48	0.00000	0.00000
49	0.00000	0.00000
50	0.00000	0.00000
51	0.00000	0.00000
52	0.00000	0.00000
53	0.00000	0.00000
54	0.00000	0.00000
55	0.00000	0.00000
56	0.00000	0.00000
57	0.00000	0.00000
58	0.00000	0.00000
59	0.00000	0.00000
60	0.00000	0.00000
61	0.00000	0.00000
62	0.00000	0.00000
63	0.00000	0.00000
64	0.00000	0.00000
65	0.00000	0.00000
66	0.00000	0.00000
67	0.00000	0.00000
68	0.00000	0.00000
69	0.00000	0.00000
70	0.00000	0.00000
71	0.00000	0.00000
72	0.00000	0.00000
73	0.00000	0.00000
74	0.00000	0.00000
75	0.00000	0.00000
76	0.00000	0.00000
77	0.00000	0.00000
78	0.00000	0.00000
79	0.00000	0.00000
80	0.00000	0.00000
81	0.00000	0.00000
82	0.00000	0.00000
83	0.00000	0.00000
84	0.00000	0.00000
85	0.00000	0.00000
86	0.00000	0.00000
87	0.00000	0.00000
88	0.00000	0.00000
89	0.00000	0.00000
90	0.00000	0.00000
91	0.00000	0.00000
92	0.00000	0.00000
93	0.00000	0.00000
94	0.00000	0.00000
95	0.00000	0.00000
96	0.00000	0.00000
97	0.00000	0.00000
98	0.00000	0.00000
99	0.00000	0.00000
100	0.00000	0.00000
101	0.00000	0.00000
102	0.00000	0.00000
103	0.00000	0.00000
104	0.00000	0.00000
105	0.00000	0.00000
106	0.00000	0.00000
107	0.00000	0.00000
108	0.00000	0.00000
109	0.00000	0.00000
110	0.00000	0.00000
111	0.00000	0.00000
112	0.00000	0.00000
113	0.00000	0.00000
114	0.00000	0.00000
115	0.00000	0.00000
116	0.00000	0.00000
117	0.00000	0.00000
118	0.00000	0.00000
119	0.00000	0.00000
120	0.00000	0.00000
121	0.00000	0.00000
122	0.00000	0.00000
123	0.00000	0.00000
124	0.00000	0.00000
125	0.00000	0.00000
126	0.00000	0.00000
127	0.00000	0.00000
128	0.00000	0.00000
129	0.00000	0.00000
130	0.00000	0.00000
131	0.00000	0.00000
132	0.00000	0.00000
133	0.00000	0.00000
134	0.00000	0.00000
135	0.00000	0.00000
136	0.00000	0.00000
137	0.00000	0.00000
138	0.00000	0.00000
139	0.00000	0.00000
140	0.00000	0.00000
141	0.00000	0.00000
142	0.00000	0.00000
143	0.00000	0.00000
144	0.00000	0.00000
145	0.00000	0.00000
146	0.00000	0.00000
147	0.00000	0.00000
148	0.00000	0.00000
149	0.00000	0.00000
150	0.00000	0.00000
151	0.00000	0.00000
152	0.00000	0.00000
153	0.00000	0.00000
154	0.00000	0.00000
155	0.00000	0.00000
156	0.00000	0.00000
157	0.00000	0.00000
158	0.00000	0.00000
159	0.00000	0.00000
160	0.00000	0.00000
161	0.00000	0.00000
162	0.00000	0.00000
163	0.00000	0.00000
164	0.00000	0.00000
165	0.00000	0.00000
166	0.00000	0.00000
167	0.00000	0.00000
168	0.00000	0.00000
169	0.00000	0.00000
170	0.00000	0.00000
171	0.00000	0.00000
172	0.00000	0.00000
173	0.00000	0.00000
174	0.00000	0.00000
175	0.00000	0.00000
176	0.00000	0.00000
177	0.00000	0.00000
178	0.00000	0.00000
179	0.00000	0.00000
180	0.00000	0.00000
181	0.00000	0.00000
182	0.00000	0.00000
183	0.00000	0.00000
184	0.00000	0.00000
185	0.00000	0.00000
186	0.00000	0.00000
187	0.00000	0.00000
188	0.00000	0.00000
189	0.00000	0.00000
190	0.00000	0.00000
191	0.00000	0.00000
192	0.00000	0.00000
193	0.00000	0.00000
194	0.00000	0.00000
195	0.00000	0.00000
196	0.00000	0.00000
197	0.00000	0.00000
198	0.00000	0.00000
199	0.00000	0.00000
200	0.00000	0.00000
201	0.00000	0.00000
202	0.00000	0.00000
203	0.00000	0.00000
204	0.00000	0.00000
205	0.00000	0.00000
206	0.00000	0.00000
207	0.00000	0.00000
208	0.00000	0.00000
209	0.00000	0.00000
210	0.00000	0.00000
211	0.00000	0.00000
212	0.00000	0.00000
213	0.00000	0.00000
214	0.00000	0.00000
215	0.00000	0.00000
216	0.00000	0.00000
217	0.00000	0.00000
218	0.00000	0.00000
219	0.00000	0.00000
220	0.00000	0.00000
221	0.00000	0.00000
222	0.00000	0.00000
223	0.00000	0.00000
224	0.00000	0.00000
225	0.00000	0.00000
226	0.00000	0.00000
227	0.00000	0.00000
228	0.00000	0.00000
229	0.00000	0.00000
230	0.00000	0.00000
231	0.00000	0.00000
232	0.00000	0.00000
233	0.00000	0.00000
234	0.00000	0.00000
235	0.00000	0.00000
236	0.00000	0.00000
237	0.00000	0.00000
238	0.00000	0.00000
239	0.00000	0.00000
240	0.00000	0.00000
241	0.00000	0.00000
242	0.00000	0.00000
243	0.00000	0.00000
244	0.00000	0.00000
245	0.31164	0.00000
246	0.00000	0.00000
247	0.00000	0.00000
248	0.00000	0.00000
249	0.00000	0.00000
250	0.00000	0.00000
251	0.00000	0.00000
252	0.00000	0.00000
253	0.00000	0.00000
254	0.00000	0.00000
255	0.00000	0.00000
256	0.00000	0.00000
257	0.00000	0.00000
258	0.00000	0.00000
259	0.00000	0.00000
260	0.00000	0.00000
261	0.00000	0.00000
262	0.00000	0.00000
263	0.00000	0.00000
264	0.00000	0.00000
265	0.00000	0.00000
266	0.00000	0.00000
267	0.00000	0.00000
268	0.00000	0.00000
269	0.00000	0.00000
270	0.00000	0.00000
271	0.00000	0.00000
272	0.00000	0.00000
273	0.00000	0.00000
274	0.00000	0.00000
275	0.00000	0.00000
276	0.00000	0.00000
277	0.00000	0.00000
278	0.00000	0.00000
279	0.00000	0.00000
280	0.68110	0.42474
281	0.00000	0.00000
282	0.00000	0.00000
283	0.00000	0.00000
284	0.00000	0.00000
285	0.00000	0.00000
286	0.00000	0.00000
287	0.00000	0.00000
288	0.00000	0.00000
289	0.00000	0.00000
290	0.00000	0.00000
291	0.00000	0.00000
292	0.00000	0.00000
293	0.00000	0.00000
294	0.00000	0.00000
295	0.00000	0.00000
296	0.00000	0.00000
297	0.00000	0.00000
298	0.00000	0.00000
299	0.00000	0.00000
300	0.00000	0.00000
301	0.00000	0.00000
302	0.00000	0.00000
303	0.00000	0.00000
304	0.00000	0.00000
305	0.00000	0.00000
306	0.00000	0.00000
307	0.00000	0.00000
308	0.00000	0.00000
309	0.00000	0.00000
310	0.00000	0.00000
311	0.00000	0.00000
312	0.00000	0.00000
313	0.00000	0.00000
314	0.00000	0.00000
315	0.00256	0.56800
316	0.00000	0.00000
317	0.00000	0.00000
318	0.00000	0.00000
319	0.00000	0.00000
320	0.00000	0.00000
321	0.00000	0.00000
322	0.00000	0.00000
323	0.00000	0.00000
324	0.00000	0.00000
325	0.00000	0.00000
326	0.00000	0.00000
327	0.00000	0.00000
328	0.00000	0.00000
329	0.00000	0.00000
330	0.00000	0.00000
331	0.00000	0.00000
332	0.00000	0.00000
333	0.00000	0.00000
334	0.00000	0.00000
335	0.00000	0.00000
336	0.00000	0.00000
337	0.00000	0.00000
338	0.00000	0.00000
339	0.00000	0.00000
340	0.00000	0.00000
341	0.00000	0.00000
342	0.00000	0.00000
343	0.00000	0.00000
344	0.00000	0.00000
345	0.00000	0.00000
346	0.00000	0.00000
347	0.00000	0.00000
348	0.00000	0.00000
349	0.00000	0.00000
350	0.00425	0.00185
351	0.00000	0.00000
352	0.00000	0.00000
353	0.00000	0.00000
354	0.00000	0.00000
355	0.00000	0.00000
356	0.00000	0.00000
357	0.00000	0.00000
358	0.00000	0.00000
359	0.00000	0.00000
360	0.00000	0.00000
361	0.00000	0.00000
362	0.00000	0.00000
363	0.00000	0.00000
364	0.00000	0.00000
365	0.00000	0.00000
366	0.00000	0.00000
367	0.00000	0.00000
368	0.00000	0.00000
369	0.00000	0.00000
370	0.00000	0.00000
371	0.00000	0.00000
372	0.00000	0.00000
373	0.00000	0.00000
374	0.00000	0.00000
375	0.00000	0.00000
376	0.00000	0.00000
377	0.00000	0.00000
378	0.00000	0.00000
379	0.00000	0.00000
380	0.00000	0.00000
381	0.00000	0.00000
382	0.00000	0.00000
383	0.00000	0.00000
384	0.00000	0.00000
385	0.00000	0.00495
386	0.00000	0.00000
387	0.00000	0.00000
388	0.00000	0.00000
389	0.00000	0.00000
390	0.00000	0.00000
391	0.00000	0.00000
392	0.00000	0.00000
393	0.00000	0.00000
394	0.00000	0.00000
395	0.00000	0.00000
396	0.00000	0.00000
397	0.00000	0.00000
398	0.00000	0.00000
399	0.00000	0.00000
400	0.00000	0.00000
401	0.00000	0.00000
402	0.00000	0.00000
403	0.00000	0.00000
404	0.00000	0.00000
405	0.00000	0.00000
406	0.00000	0.00000
407	0.00000	0.00000
408	0.00000	0.00000
409	0.00000	0.00000
410	0.00000	0.00000
411	0.00000	0.00000
412	0.00000	0.00000
413	0.00000	0.00000
414	0.00000	0.00000
415	0.00000	0.00000
416	0.00000	0.00000
417	0.00000	0.00000
418	0.00000	0.00000
419	0.00000	0.00000
420	0.00000	0.00001
421	0.00000	0.00000
422	0.00000	0.00000
423	0.00000	0.00000
424	0.00000	0.00000
425	0.00000	0.00000
426	0.00000	0.00000
427	0.00000	0.00000
428	0.00000	0.00000
429	0.00000	0.00000
430	0.00000	0.00000
431	0.00000	0.00000
432	0.00000	0.00000
433	0.00000	0.00000
434	0.00000	0.00000
435	0.00000	0.00000
436	0.00000	0.00000
437	0.00000	0.00000
438	0.00000	0.00000
439	0.00000	0.00000
440	0.00000	0.00000
441	0.00000	0.00000
442	0.00000	0.00000
443	0.00000	0.00000
444	0.00000	0.00000
445	0.00000	0.00000
446	0.00000	0.00000
447	0.00000	0.00000
448	0.00000	0.00000
449	0.00000	0.00000
450	0.00000	0.00000
451	0.00000	0.00000
452	0.00000	0.00000
453	0.00000	0.00000
454	0.00000	0.00000
455	0.00000	0.00000
456	0.00000	0.00000
457	0.00000	0.00000
458	0.00000	0.00000
459	0.00000	0.00000
460	0.00000	0.00000
461	0.00000	0.00000
462	0.00000	0.00000
463	0.00000	0.00000
464	0.00000	0.00000
465	0.00000	0.00000
466	0.00000	0.00000
467	0.00000	0.00000
468	0.00000	0.00000
469	0.00000	0.00000
470	0.00000	0.00000
471	0.00000	0.00000
472	0.00000	0.00000
473	0.00000	0.00000
474	0.00000	0.00000
475	0.00000	0.00000
476	0.00000	0.00000
477	0.00000	0.00000
478	0.00000	0.00000
479	0.00000	0.00000
480	0.00000	0.00000
481	0.00000	0.00000
482	0.00000	0.00000
483	0.00000	0.00000
484	0.00000	0.00000
485	0.00000	0.00000
486	0.00000	0.00000
487	0.00000	0.00000
488	0.00000	0.00000
489	0.00000	0.00000
490	0.00000	0.00000
491	0.00000	0.00000
492	0.00000	0.00000
493	0.00000	0.00000
494	0.00000	0.00000
495	0.00000	0.00000
496	0.00000	0.00000
497	0.00000	0.00000
498	0.00000	0.00000
499	0.00000	0.00000
500	0.00000	0.00000
501	0.00000	0.00000
502	0.00000	0.00000
503	0.00000	0.00000
504	0.00000	0.00000
505	0.00000	0.00000
506	0.00000	0.00000
507	0.00000	0.00000
508	0.00000	0.00000
509	0.00000	0.00000
510	0.00000	0.00000
511	0.00000	0.00000
512	0.00000	0.00000
513	0.00000	0.00000
514	0.00000	0.00000
515	0.00000	0.00000
516	0.00000	0.00000
517	0.00000	0.00000
518	0.00000	0.00000
519	0.00000	0.00000
520	0.00000	0.00000
521	0.00000	0.00000
522	0.00000	0.00000
523	0.00000	0.00000
524	0.00000	0.00000
525	0.00000	0.00000
526	0.00000	0.00000
527	0.00000	0.00000
528	0.00000	0.00000
529	0.00000	0.00000
530	0.00000	0.00000
531	0.00000	0.00000
532	0.00000	0.00000
533	0.00000	0.00000
534	0.00000	0.00000
535	0.00000	0.00000
536	0.00000	0.00000
537	0.00000	0.00000
538	0.00000	0.00000
539	0.00000	0.00000
540	0.00000	0.00000
541	0.00000	0.00000
542	0.00000	0.00000
543	0.00000	0.00000
544	0.00000	0.00000
545	0.00000	0.00000
546	0.00000	0.00000
547	0.00000	0.00000
548	0.00000	0.00000
549	0.00000	0.00000
550	0.00000	0.00000
551	0.00000	0.00000
552	0.00000	0.00000
553	0.00000	0.00000
554	0.00000	0.00000
555	0.00000	0.00000
556	0.00000	0.00000
557	0.00000	0.00000
558	0.00000	0.00000
559	0.00000	0.00000
560	0.00000	0.00000
561	0.00000	0.00000
562	0.00000	0.00000
563	0.00000	0.00000
564	0.00000	0.00000
565	0.00000	0.00000
566	0.00000	0.00000
567	0.00000	0.00000
568	0.00000	0.00000
569	0.00000	0.00000
570	0.00000	0.00000
571	0.00000	0.00000
572	0.00000	0.00000
573	0.00000	0.00000
574	0.00000	0.00000
575	0.00000	0.00000
576	0.00000	0.00000
577	0.00000	0.00000
578	0.00000	0.00000
579	0.00000	0.00000
580	0.00000	0.00000
581	0.00000	0.00000
582	0.00000	0.00000
583	0.00000	0.00000
584	0.00000	0.00000
585	0.00000	0.00000
586	0.00000	0.00000
587	0.00000	0.00000
588	0.00000	0.00000
589	0.00000	0.00000
590	0.00000	0.00000
591	0.00000	0.00000
592	0.00000	0.00000
593	0.00000	0.00000
594	0.00000	0.00000
595	0.00005	0.00000
596	0.00000	0.00000
597	0.00000	0.00000
598	0.00000	0.00000
599	0.00000	0.00000
600	0.00000	0.00000
601	0.00000	0.00000
602	0.00000	0.00000
603	0.00000	0.00000
604	0.00000	0.00000
605	0.00000	0.00000
606	0.00000	0.00000
607	0.00000	0.00000
608	0.00000	0.00000
609	0.00000	0.00000
610	0.00000	0.00000
611	0.00000	0.00000
612	0.00000	0.00000
613	0.00000	0.00000
614	0.00000	0.00000
615	0.00000	0.00000
616	0.00000	0.00000
617	0.00000	0.00000
618	0.00000	0.00000
619	0.00000	0.00000
620	0.00000	0.00000
621	0.00000	0.00000
622	0.00000	0.00000
623	0.00000	0.00000
624	0.00000	0.00000
625	0.00000	0.00000
626	0.00000	0.00000
627	0.00000	0.00000
628	0.00000	0.00000
629	0.00000	0.00000
630	0.00039	0.00000
631	0.00000	0.00000
632	0.00000	0.00000
633	0.00000	0.00000
634	0.00000	0.00000
635	0.00000	0.00000
636	0.00000	0.00000
637	0.00000	0.00000
638	0.00000	0.00000
639	0.00000	0.00000
640	0.00000	0.00000
641	0.00000	0.00000
642	0.00000	0.00000
643	0.00000	0.00000
644	0.00000	0.00000
645	0.00000	0.00000
646	0.00000	0.00000
647	0.00000	0.00000
648	0.00000	0.00000
649	0.00000	0.00000
650	0.00000	0.00000
651	0.00000	0.00000
652	0.00000	0.00000
653	0.00000	0.00000
654	0.00000	0.00000
655	0.00000	0.00000
656	0.00000	0.00000
657	0.00000	0.00000
658	0.00000	0.00000
659	0.00000	0.00000
660	0.00000	0.00000
661	0.00000	0.00000
662	0.00000	0.00000
663	0.00000	0.00000
664	0.00000	0.00000
665	0.00000	0.00016
666	0.00000	0.00000
667	0.00000	0.00000
668	0.00000	0.00000
669	0.00000	0.00000
670	0.00000	0.00000
671	0.00000	0.00000
672	0.00000	0.00000
673	0.00000	0.00000
674	0.00000	0.00000
675	0.00000	0.00000
676	0.00000	0.00000
677	0.00000	0.00000
678	0.00000	0.00000
679	0.00000	0.00000
680	0.00000	0.00000
681	0.00000	0.00000
682	0.00000	0.00000
683	0.00000	0.00000
684	0.00000	0.00000
685	0.00000	0.00000
686	0.00000	0.00000
687	0.00000	0.00000
688	0.00000	0.00000
689	0.00000	0.00000
690	0.00000	0.00000
691	0.00000	0.00000
692	0.00000	0.00000
693	0.00000	0.00000
694	0.00000	0.00000
695	0.00000	0.00000
696	0.00000	0.00000
697	0.00000	0.00000
698	0.00000	0.00000
699	0.00000	0.00000
700	0.00000	0.00028
701	0.00000	0.00000
702	0.00000	0.00000
703	0.00000	0.00000
704	0.00000	0.00000
705	0.00000	0.00000
706	0.00000	0.00000
707	0.00000	0.00000
708	0.00000	0.00000
709	0.00000	0.00000
710	0.00000	0.00000
711	0.00000	0.00000
712	0.00000	0.00000
713	0.00000	0.00000
714	0.00000	0.00000
715	0.00000	0.00000
716	0.00000	0.00000
717	0.00000	0.00000
718	0.00000	0.00000
719	0.00000	0.00000
720	0.00000	0.00000
721	0.00000	0.00000
722	0.00000	0.00000
723	0.00000	0.00000
724	0.00000	0.00000
725	0.00000	0.00000
726	0.00000	0.00000
727	0.00000	0.00000
728	0.00000	0.00000
729	0.00000	0.00000
730	0.00000	0.00000
731	0.00000	0.00000
732	0.00000	0.00000
733	0.00000	0.00000
734	0.00000	0.00000
735	0.00000	0.00000
736	0.00000	0.00000
737	0.00000	0.00000
738	0.00000	0.00000
739	0.00000	0.00000
740	0.00000	0.00000
741	0.00000	0.00000
742	0.00000	0.00000
743	0.00000	0.00000
744	0.00000	0.00000
745	0.00000	0.00000
746	0.00000	0.00000
747	0.00000	0.00000
748	0.00000	0.00000
749	0.00000	0.00000
750	0.00000	0.00000
751	0.00000	0.00000
752	0.00000	0.00000
753	0.00000	0.00000
754	0.00000	0.00000
755	0.00000	0.00000
756	0.00000	0.00000
757	0.00000	0.00000
758	0.00000	0.00000
759	0.00000	0.00000
760	0.00000	0.00000
761	0.00000	0.00000
762	0.00000	0.00000
763	0.00000	0.00000
764	0.00000	0.00000
765	0.00000	0.00000
766	0.00000	0.00000
767	0.00000	0.00000
768	0.00000	0.00000
769	0.00000	0.00000
770	0.00000	0.00000
771	0.00000	0.00000
772	0.00000	0.00000
773	0.00000	0.00000
774	0.00000	0.00000
775	0.00000	0.00000
776	0.00000	0.00000
777	0.00000	0.00000
778	0.00000	0.00000
779	0.00000	0.00000
780	0.00000	0.00000
781	0.00000	0.00000
782	0.00000	0.00000
783	0.00000	0.00000
784	0.00000	0.00000
785	0.00000	0.00000
786	0.00000	0.00000
787	0.00000	0.00000
788	0.00000	0.00000
789	0.00000	0.00000
790	0.00000	0.00000
791	0.00000	0.00000
792	0.00000	0.00000
793	0.00000	0.00000
794	0.00000	0.00000
795	0.00000	0.00000
796	0.00000	0.00000
797	0.00000	0.00000
798	0.00000	0.00000
799	0.00000	0.00000
800	0.00000	0.00000
801	0.00000	0.00000
802	0.00000	0.00000
803	0.00000	0.00000
804	0.00000	0.00000
805	0.00000	0.00000
806	0.00000	0.00000
807	0.00000	0.00000
808	0.00000	0.00000
809	0.00000	0.00000
810	0.00000	0.00000
811	0.00000	0.00000
812	0.00000	0.00000
813	0.00000	0.00000
814	0.00000	0.00000
815	0.00000	0.00000
816	0.00000	0.00000
817	0.00000	0.00000
818	0.00000	0.00000
819	0.00000	0.00000
820	0.00000	0.00000
821	0.00000	0.00000
822	0.00000	0.00000
823	0.00000	0.00000
824	0.00000	0.00000
825	0.00000	0.00000
826	0.00000	0.00000
827	0.00000	0.00000
828	0.00000	0.00000
829	0.00000	0.00000
830	0.00000	0.00000
831	0.00000	0.00000
832	0.00000	0.00000
833	0.00000	0.00000
834	0.00000	0.00000
835	0.00000	0.00000
836	0.00000	0.00000
837	0.00000	0.00000
838	0.00000	0.00000
839	0.00000	0.00000
840	0.00000	0.00000
841	0.00000	0.00000
842	0.00000	0.00000
843	0.00000	0.00000
844	0.00000	0.00000
845	0.00000	0.00000
846	0.00000	0.00000
847	0.00000	0.00000
848	0.00000	0.00000
849	0.00000	0.00000
850	0.00000	0.00000
851	0.00000	0.00000
852	0.00000	0.00000
853	0.00000	0.00000
854	0.00000	0.00000
855	0.00000	0.00000
856	0.00000	0.00000
857	0.00000	0.00000
858	0.00000	0.00000
859	0.00000	0.00000
860	0.00000	0.00000
861	0.00000	0.00000
862	0.00000	0.00000
863	0.00000	0.00000
864	0.00000	0.00000
865	0.00000	0.00000
866	0.00000	0.00000
867	0.00000	0.00000
868	0.00000	0.00000
869	0.00000	0.00000
870	0.00000	0.00000
871	0.00000	0.00000
872	0.00000	0.00000
873	0.00000	0.00000
874	0.00000	0.00000
875	0.00000	0.00000
876	0.00000	0.00000
877	0.00000	0.00000
878	0.00000	0.00000
879	0.00000	0.00000
880	0.00000	0.00000
881	0.00000	0.00000
882	0.00000	0.00000
883	0.00000	0.00000
884	0.00000	0.00000
885	0.00000	0.00000
886	0.00000	0.00000
887	0.00000	0.00000
888	0.00000	0.00000
889	0.00000	0.00000
890	0.00000	0.00000
891	0.00000	0.00000
892	0.00000	0.00000
893	0.00000	0.00000
894	0.00000	0.00000
895	0.00000	0.00000
896	0.00000	0.00000
897	0.00000	0.00000
898	0.00000	0.00000
899	0.00000	0.00000
900	0.00000	0.00000
901	0.00000	0.00000
902	0.00000	0.00000
903	0.00000	0.00000
904	0.00000	0.00000
905	0.00000	0.00000
906	0.00000	0.00000
907	0.00000	0.00000
908	0.00000	0.00000
909	0.00000	0.00000
910	0.00000	0.00000
911	0.00000	0.00000
912	0.00000	0.00000
913	0.00000	0.00000
914	0.00000	0.00000
915	0.00000	0.00000
916	0.00000	0.00000
917	0.00000	0.00000
918	0.00000	0.00000
919	0.00000	0.00000
920	0.00000	0.00000
921	0.00000	0.00000
922	0.00000	0.00000
923	0.00000	0.00000
924	0.00000	0.00000
925	0.00000	0.00000
926	0.00000	0.00000
927	0.00000	0.00000
928	0.00000	0.00000
929	0.00000	0.00000
930	0.00000	0.00000
931	0.00000	0.00000
932	0.00000	0.00000
933	0.00000	0.00000
934	0.00000	0.00000
935	0.00000	0.00000
936	0.00000	0.00000
937	0.00000	0.00000
938	0.00000	0.00000
939	0.00000	0.00000
940	0.00000	0.00000
941	0.00000	0.00000
942	0.00000	0.00000
943	0.00000	0.00000
944	0.00000	0.00000
945	0.00000	0.00000
946	0.00000	0.00000
947	0.00000	0.00000
948	0.00000	0.00000
949	0.00000	0.00000
950	0.00000	0.00000
951	0.00000	0.00000
952	0.00000	0.00000
953	0.00000	0.00000
954	0.00000	0.00000
955	0.00000	0.00000
956	0.00000	0.00000
957	0.00000	0.00000
958	0.00000	0.00000
959	0.00000	0.00000
960	0.00000	0.00000
961	0.00000	0.00000
962	0.00000	0.00000
963	0.00000	0.00000
964	0.00000	0.00000
965	0.00000	0.00000
966	0.00000	0.00000
967	0.00000	0.00000
968	0.00000	0.00000
969	0.00000	0.00000
970	0.00000	0.00000
971	0.00000	0.00000
972	0.00000	0.00000
973	0.00000	0.00000
974	0.00000	0.00000
975	0.00000	0.00000
976	0.00000	0.00000
977	0.00000	0.00000
978	0.00000	0.00000
979	0.00000	0.00000
980	0.00000	0.00000
981	0.00000	0.00000
982	0.00000	0.00000
983	0.00000	0.00000
984	0.00000	0.00000
985	0.00000	0.00000
986	0.00000	0.00000
987	0.00000	0.00000
988	0.00000	0.00000
989	0.00000	0.00000
990	0.00000	0.00000
991	0.00000	0.00000
992	0.00000	0.00000
993	0.00000	0.00000
994	0.00000	0.00000
995	0.00000	0.00000
996	0.00000	0.00000
997	0.00000	0.00000
998	0.00000	0.00000
999	0.00000	0.00000
1000	0.00000	0.00000
1001	0.00000	0.00000
1002	0.00000	0.00000
1003	0.00000	0.00000
1004	0.00000	0.00000
1005	0.00000	0.00000
1006	0.00000	0.00000
1007	0.00000	0.00000
1008	0.00000	0.00000
1009	0.00000	0.00000
1010	0.00000	0.00000
1011	0.00000	0.00000
1012	0.00000	0.00000
1013	0.00000	0.00000
1014	0.00000	0.00000
1015	0.00000	0.00000
1016	0.00000	0.00000
1017	0.00000	0.00000
1018	0.00000	0.00000
1019	0.00000	0.00000
1020	0.00000	0.00000
1021	0.00000	0.00000
1022	0.00000	0.00000
1023	0.00000	0.00000

